SemML: Enhancing Automata-Theoretic LTL Synthesis with Machine Learning

Synthesizing a reactive system from specifications given in linear temporal logic (LTL) is a classical problem, finding its applications in safety-critical systems design. We present our tool SemML, which won this year's LTL realizability tracks of SYNTCOMP, after years of domination by Strix. While both tools are based on the automata-theoretic approach, ours relies heavily on (i) Semantic labelling, additional information of logical nature, coming from recent LTL-to-automata translations and decorating the resulting parity game, and (ii) Machine Learning approaches turning this information into a guidance oracle for on-the-fly exploration of the parity game (whence the name SemML). Our tool fills the missing gaps of previous suggestions to use such an oracle and provides an efficeint implementation with additional algorithmic improvements. We evaluate SemML both on the entire set of SYNTCOMP as well as a synthetic data set, compare it to Strix, and analyze the advantages and limitations. As SemML solves more instances on SYNTCOMP and does so significantly faster on larger instances, this demonstrates for the first time that machine-learning-aided approaches can out-perform state-of-the-art tools in real LTL synthesis.

==> data/states/SyntcompTF_SemmlA_Semml_all.csv <==
,name,states_SemmlA,states_Semml
0,01.tlsf,20.0,20.0
1,02.tlsf,128.0,3.0
2,03.tlsf,4885.0,3.0
3,05.tlsf,22875.0,3.0
4,06.tlsf,30134.0,3.0
5,07.tlsf,32539.0,3.0
6,08.tlsf,43726.0,3.0
7,09.tlsf,20542.0,3.0
8,10.tlsf,19681.0,3.0
9,11.tlsf,20303.0,3.0
10,12.tlsf,21750.0,3.0
11,13.tlsf,32406.0,4.0
12,abcg_arbiter1.tlsf,28.0,30.0
13,abcg_arbiter2.tlsf,438.0,441.0
14,abcg_arbiter3.tlsf,4537.0,4954.0
15,abcg_arbiter4.tlsf,49237.0,51441.0
16,abcg_arbiter5.tlsf,430727.0,443060.0
18,ActionConverter.tlsf,1.0,1.0
19,Alarm_06e9cad4.tlsf,514.0,431.0
20,Alarm_2d1010f8.tlsf,8.0,8.0
21,Alarm_68c86764.tlsf,518.0,653.0
22,Alarm_70523fbe.tlsf,169.0,119.0
23,Alarm_88c5c1c3.tlsf,1.0,1.0
24,Alarm_9cac58d3.tlsf,1.0,1.0
25,Alarm_a5f99bc6.tlsf,663.0,495.0
26,Alarm_f2774e0b.tlsf,66.0,46.0
27,AlarmMin_efe2feaf.tlsf,5.0,2.0
28,AllHeating_d6376bf9.tlsf,14.0,11.0
29,AllLights_06e9cad4.tlsf,14908.0,10722.0
30,AllLights_2c5b09da.tlsf,15953.0,10966.0
31,AllLights_63831f8c.tlsf,16132.0,8489.0
32,AllLights_aeb1d897.tlsf,16796.0,8552.0
33,AllLights_b209ff21.tlsf,6762.0,8697.0
34,AllLights_d6c5ac79.tlsf,14090.0,14442.0
35,AllShades_66f450a4.tlsf,15096.0,14134.0
36,amba_case_study2.tlsf,562.0,668.0
37,amba_case_study3.tlsf,5384.0,5680.0
38,amba_decomposed_arbiter10.tlsf,184.0,185.0
39,amba_decomposed_arbiter11.tlsf,224.0,225.0
42,amba_decomposed_arbiter2.tlsf,7.0,7.0
43,amba_decomposed_arbiter3.tlsf,17.0,17.0
44,amba_decomposed_arbiter4.tlsf,29.0,29.0
45,amba_decomposed_arbiter5.tlsf,45.0,45.0
46,amba_decomposed_arbiter6.tlsf,65.0,65.0
47,amba_decomposed_arbiter7.tlsf,89.0,89.0
48,amba_decomposed_arbiter8.tlsf,117.0,116.0
49,amba_decomposed_arbiter9.tlsf,148.0,149.0
50,amba_decomposed_decode.tlsf,1.0,1.0
51,amba_decomposed_encode10.tlsf,13.0,12.0
52,amba_decomposed_encode11.tlsf,14.0,13.0
53,amba_decomposed_encode12.tlsf,15.0,14.0
54,amba_decomposed_encode13.tlsf,16.0,15.0
55,amba_decomposed_encode14.tlsf,17.0,16.0
56,amba_decomposed_encode15.tlsf,18.0,17.0
57,amba_decomposed_encode16.tlsf,19.0,18.0
58,amba_decomposed_encode20.tlsf,23.0,22.0
59,amba_decomposed_encode2.tlsf,5.0,4.0
60,amba_decomposed_encode3.tlsf,6.0,5.0
61,amba_decomposed_encode4.tlsf,7.0,6.0
62,amba_decomposed_encode5.tlsf,8.0,8.0
63,amba_decomposed_encode6.tlsf,9.0,8.0
64,amba_decomposed_encode7.tlsf,10.0,9.0
65,amba_decomposed_encode8.tlsf,11.0,10.0
66,amba_decomposed_encode9.tlsf,12.0,11.0
67,amba_decomposed_lock10.tlsf,6.0,5.0
68,amba_decomposed_lock11.tlsf,6.0,5.0
69,amba_decomposed_lock12.tlsf,6.0,5.0
70,amba_decomposed_lock13.tlsf,6.0,5.0
71,amba_decomposed_lock14.tlsf,6.0,5.0
72,amba_decomposed_lock15.tlsf,6.0,5.0
73,amba_decomposed_lock16.tlsf,6.0,5.0
74,amba_decomposed_lock2.tlsf,6.0,5.0
75,amba_decomposed_lock3.tlsf,6.0,5.0
76,amba_decomposed_lock4.tlsf,6.0,5.0
77,amba_decomposed_lock5.tlsf,6.0,5.0
78,amba_decomposed_lock6.tlsf,6.0,5.0
79,amba_decomposed_lock7.tlsf,6.0,5.0
80,amba_decomposed_lock8.tlsf,6.0,5.0
81,amba_decomposed_lock9.tlsf,6.0,5.0
82,amba_decomposed_shift.tlsf,3.0,3.0
83,amba_decomposed_tburst4.tlsf,12.0,12.0
84,amba_decomposed_tincr.tlsf,10.0,16.0
85,amba_decomposed_tsingle.tlsf,9.0,9.0
86,amba_gr+_2.tlsf,80.0,5.0
87,amba_gr_2.tlsf,22.0,6.0
88,amba_gr+_3.tlsf,419.0,5.0
89,amba_gr_3.tlsf,754.0,11.0
90,amba_gr+_4.tlsf,279.0,5.0
91,amba_gr_4.tlsf,256.0,7.0
95,arbiter1.tlsf,2.0,2.0
96,arbiter2.tlsf,13.0,13.0
97,arbiter3.tlsf,41.0,41.0
98,arbiter4.tlsf,106.0,118.0
99,arbiter5.tlsf,327.0,327.0
100,arbiter6.tlsf,872.0,709.0
101,arbiter7.tlsf,2249.0,2249.0
102,arbiter8.tlsf,5642.0,5642.0
103,arbiter9.tlsf,13835.0,13835.0
104,arbiter_with_buffer1.tlsf,1.0,1.0
105,arbiter_with_buffer2.tlsf,13.0,13.0
106,arbiter_with_buffer3.tlsf,50.0,50.0
107,arbiter_with_buffer4.tlsf,162.0,162.0
108,arbiter_with_buffer5.tlsf,482.0,482.0
109,arbiter_with_buffer6.tlsf,1346.0,1346.0
110,arbiter_with_buffer7.tlsf,3586.0,3586.0
112,arbiter_with_cancel1.tlsf,6.0,6.0
113,arbiter_with_cancel2.tlsf,30.0,31.0
114,arbiter_with_cancel3.tlsf,166.0,163.0
115,arbiter_with_cancel4.tlsf,867.0,866.0
116,arbiter_with_cancel5.tlsf,4404.0,4408.0
117,arbiter_with_cancel6.tlsf,21913.0,21913.0
119,Assumptions_a50cadd7.tlsf,1.0,1.0
120,Automata16S.tlsf,17.0,17.0
122,Automata.tlsf,9.0,9.0
123,Button.tlsf,1.0,1.0
124,CheckAlarm_6bea956e.tlsf,3.0,3.0
125,CheckAlarm_88f351a6.tlsf,3.0,3.0
126,CheckAlarmBroken1_1a2942e3.tlsf,1.0,1.0
127,CheckCoffeMachine_1cf58fc1.tlsf,2.0,2.0
128,CheckCoffeMachine_3461125b.tlsf,2.0,2.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2.0,2.0
130,CheckCoffeMachine_f3987563.tlsf,14.0,11.0
131,CheckDoor_c2b9e44d.tlsf,4.0,4.0
132,CheckHeating_2418b67e.tlsf,5.0,4.0
133,CheckHeating_3461125b.tlsf,5.0,4.0
134,CheckLight_007df645.tlsf,7.0,8.0
135,CheckLight_aeb1d897.tlsf,7.0,8.0
136,CheckRoom_06e9cad4.tlsf,4.0,4.0
137,CheckRoom_2c5b09da.tlsf,1.0,1.0
138,CheckRoom_3916ec59.tlsf,5.0,5.0
139,CheckRoom_70523fbe.tlsf,4.0,4.0
140,CheckRoom_88c5c1c3.tlsf,4.0,4.0
141,CheckShades_1a2942e3.tlsf,6.0,4.0
142,CheckShades_3461125b.tlsf,6.0,4.0
143,CheckShades_4d4ca5c4.tlsf,1.0,1.0
144,CheckShades_aeb1d897.tlsf,8.0,9.0
145,CheckTime_3916ec59.tlsf,8.0,8.0
146,CheckTime_4b5e6eaa.tlsf,8.0,8.0
147,CheckTime_54e1f7d2.tlsf,8.0,8.0
148,CheckTime_6479ef9a.tlsf,8.0,8.0
149,CheckTimer_54e1f7d2.tlsf,1.0,1.0
150,CheckTimer_fa8592c8.tlsf,1.0,1.0
151,CheckWarnlight_1cf58fc1.tlsf,3.0,3.0
152,CheckWarnlight_4b5a2bad.tlsf,4.0,4.0
153,CheckWarnlight_54e1f7d2.tlsf,4.0,4.0
154,CheckWarnlight_6bea956e.tlsf,3.0,3.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1.0,1.0
156,CheckWindows_2418b67e.tlsf,1.0,1.0
157,CheckWindows_54e1f7d2.tlsf,1.0,1.0
158,Cockpitboard_efe2feaf.tlsf,1.0,1.0
159,Cockpitboard.tlsf,1.0,1.0
160,Coffee_06e9cad4.tlsf,23.0,48.0
161,Coffee_235467da.tlsf,11.0,10.0
162,Coffee_2c5b09da.tlsf,6.0,6.0
163,Coffee_6479ef9a.tlsf,36.0,43.0
164,Coffee_d6376bf9.tlsf,23.0,44.0
165,Coffee_efe2feaf.tlsf,12.0,11.0
166,Coffee_f1477cc5.tlsf,16.0,5.0
167,CoffeeMin_88f351a6.tlsf,2.0,2.0
168,CoffeMachine_974f4a68.tlsf,28.0,27.0
169,CoffeMachine_a50cadd7.tlsf,1.0,1.0
170,collector_v111.tlsf,2048.0,2802.0
171,collector_v112.tlsf,4096.0,4923.0
172,collector_v113.tlsf,8193.0,11097.0
173,collector_v114.tlsf,16392.0,27603.0
174,collector_v115.tlsf,32835.0,65535.0
175,collector_v13.tlsf,8.0,15.0
176,collector_v15.tlsf,32.0,63.0
177,collector_v17.tlsf,128.0,255.0
178,collector_v19.tlsf,512.0,1023.0
179,collector_v210.tlsf,1535.0,8439.0
180,collector_v211.tlsf,3071.0,18422.0
181,collector_v212.tlsf,6145.0,39934.0
182,collector_v213.tlsf,12292.0,86015.0
184,collector_v23.tlsf,11.0,22.0
185,collector_v25.tlsf,47.0,140.0
186,collector_v27.tlsf,191.0,762.0
187,collector_v29.tlsf,767.0,3832.0
188,collector_v310.tlsf,1026.0,3.0
189,collector_v311.tlsf,2050.0,3.0
190,collector_v312.tlsf,7172.0,3.0
191,collector_v313.tlsf,8199.0,3.0
193,collector_v33.tlsf,18.0,3.0
194,collector_v35.tlsf,34.0,3.0
195,collector_v37.tlsf,130.0,3.0
196,collector_v39.tlsf,514.0,3.0
197,Core_4b5a2bad.tlsf,29.0,28.0
198,Core_66f450a4.tlsf,2.0,2.0
199,Core_fa4d4ce3.tlsf,24.0,21.0
200,Core_solved_974f4a68.tlsf,12.0,13.0
201,detector_unreal10.tlsf,20.0,29.0
202,detector_unreal11.tlsf,22.0,33.0
203,detector_unreal12.tlsf,24.0,33.0
204,detector_unreal13.tlsf,26.0,39.0
205,detector_unreal14.tlsf,28.0,42.0
206,detector_unreal15.tlsf,30.0,45.0
207,detector_unreal16.tlsf,32.0,47.0
209,detector_unreal2.tlsf,4.0,4.0
210,detector_unreal3.tlsf,6.0,9.0
211,detector_unreal4.tlsf,8.0,11.0
213,detector_unreal5.tlsf,10.0,15.0
215,detector_unreal6.tlsf,12.0,16.0
217,detector_unreal7.tlsf,14.0,18.0
219,detector_unreal8.tlsf,16.0,24.0
220,detector_unreal9.tlsf,18.0,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,24.0,18.0
222,Door_2d1010f8.tlsf,6.0,8.0
223,door_locking_problem_d6c5ac79.tlsf,4.0,4.0
224,EnemeyModule.tlsf,1.0,1.0
225,EscalatorBidirectionalInit.tlsf,7.0,5.0
226,EscalatorBidirectional.tlsf,6.0,4.0
227,EscalatorCountingInit.tlsf,4.0,4.0
228,EscalatorCounting.tlsf,3.0,3.0
229,EscalatorNonCounting.tlsf,1.0,1.0
230,EscalatorNonReactive.tlsf,1.0,1.0
231,EscalatorSmart.tlsf,5.0,15.0
232,example101.tlsf,3.0,3.0
233,example102.tlsf,9.0,6.0
234,example10a1.tlsf,11.0,11.0
235,example10a2.tlsf,21.0,21.0
236,Example1_d6376bf9.tlsf,2.0,2.0
237,example71.tlsf,1.0,1.0
238,example72.tlsf,3.0,3.0
239,example7a1.tlsf,1.0,1.0
240,example7a2.tlsf,5.0,5.0
241,example81.tlsf,3.0,3.0
242,example82.tlsf,6.0,6.0
243,example91.tlsf,5.0,5.0
244,example92.tlsf,12.0,11.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,19.0,17.0
246,FelixSpecFixed_2418b67e.tlsf,1.0,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.0,1.0
248,FelixSpecFixed3_b0840146.tlsf,1.0,1.0
249,FelixSpecFixed3.core_b209ff21.tlsf,272.0,292.0
250,FelixSpecFixed4_3916ec59.tlsf,1.0,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1.0,1.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,1.0,1.0
254,finding_nemo_1.tlsf,78.0,78.0
255,finding_nemo_2.tlsf,205.0,265.0
256,finding_nemo_3.tlsf,428.0,627.0
257,finding_nemo_4.tlsf,619.0,1112.0
258,finding_nemo_5.tlsf,1036.0,1716.0
260,full_arbiter_enc10.tlsf,70161.0,69381.0
262,full_arbiter_enc8.tlsf,15866.0,15860.0
263,full_arbiter_unreal12_10.tlsf,2334.0,1270.0
264,full_arbiter_unreal12_11.tlsf,5169.0,3222.0
265,full_arbiter_unreal12_12.tlsf,6471.0,3758.0
266,full_arbiter_unreal12_13.tlsf,18628.0,4156.0
267,full_arbiter_unreal12_14.tlsf,20593.0,8751.0
268,full_arbiter_unreal12_15.tlsf,65578.0,8788.0
269,full_arbiter_unreal12_16.tlsf,76524.0,8617.0
270,full_arbiter_unreal12_18.tlsf,520886.0,9050.0
271,full_arbiter_unreal12_1.tlsf,4.0,4.0
272,full_arbiter_unreal12_20.tlsf,2077417.0,4818.0
277,full_arbiter_unreal12_2.tlsf,6.0,4.0
278,full_arbiter_unreal12_3.tlsf,26.0,27.0
279,full_arbiter_unreal12_4.tlsf,37.0,40.0
280,full_arbiter_unreal12_5.tlsf,93.0,96.0
281,full_arbiter_unreal12_6.tlsf,154.0,209.0
282,full_arbiter_unreal12_7.tlsf,378.0,209.0
283,full_arbiter_unreal12_8.tlsf,623.0,387.0
284,full_arbiter_unreal12_9.tlsf,1497.0,648.0
285,full_arbiter_unreal13_10.tlsf,24745.0,5248.0
286,full_arbiter_unreal13_11.tlsf,13786.0,5742.0
287,full_arbiter_unreal13_12.tlsf,83256.0,10407.0
288,full_arbiter_unreal13_13.tlsf,26012.0,44806.0
289,full_arbiter_unreal13_14.tlsf,55655.0,25542.0
292,full_arbiter_unreal13_1.tlsf,8.0,8.0
293,full_arbiter_unreal13_2.tlsf,14.0,9.0
294,full_arbiter_unreal13_3.tlsf,179.0,176.0
295,full_arbiter_unreal13_4.tlsf,683.0,591.0
296,full_arbiter_unreal13_5.tlsf,3084.0,2212.0
297,full_arbiter_unreal13_6.tlsf,6576.0,4162.0
298,full_arbiter_unreal13_7.tlsf,8900.0,4169.0
299,full_arbiter_unreal13_8.tlsf,10453.0,4443.0
300,full_arbiter_unreal13_9.tlsf,12477.0,4426.0
308,full_arbiter_unreal14_1.tlsf,30.0,23.0
309,full_arbiter_unreal14_2.tlsf,19.0,25.0
310,full_arbiter_unreal14_3.tlsf,491.0,443.0
311,full_arbiter_unreal14_4.tlsf,4466.0,4924.0
312,full_arbiter_unreal14_5.tlsf,9519.0,4188.0
313,full_arbiter_unreal14_6.tlsf,10121.0,4228.0
314,full_arbiter_unreal14_7.tlsf,11757.0,4509.0
315,full_arbiter_unreal14_8.tlsf,16935.0,5568.0
318,full_arbiter_unreal22.tlsf,28.0,32.0
319,full_arbiter_unreal23.tlsf,315.0,295.0
320,full_arbiter_unreal24.tlsf,4128.0,3103.0
321,full_arbiter_unreal25.tlsf,4367.0,11610.0
322,full_arbiter_unreal26.tlsf,5134.0,28172.0
326,Gamelogic.tlsf,4.0,4.0
327,GamemodeChooser.tlsf,2.0,2.0
328,Gamemodule.tlsf,2.0,2.0
329,generalized_buffer2.tlsf,7258.0,7695.0
330,generalized_buffer3.tlsf,45902.0,42486.0
334,Heating_235467da.tlsf,6.0,8.0
335,Heating_974f4a68.tlsf,14.0,6.0
336,Heating_b02056d6.tlsf,6.0,6.0
337,Heating_b209ff21.tlsf,7.0,8.0
338,HeatingMin_d6c5ac79.tlsf,3.0,3.0
339,Increment.tlsf,1.0,1.0
340,IntendDemo_42dc4fff.tlsf,3.0,3.0
341,jarvis_gideon_a02758ea.tlsf,1.0,1.0
342,jarvis_philippe_484face8.tlsf,1.0,1.0
343,KitchenTimerV0.tlsf,1.0,1.0
344,KitchenTimerV10.tlsf,57.0,57.0
345,KitchenTimerV1.tlsf,2.0,2.0
346,KitchenTimerV2.tlsf,14.0,4.0
347,KitchenTimerV3.tlsf,34.0,22.0
348,KitchenTimerV4.tlsf,37.0,3.0
349,KitchenTimerV5.tlsf,64.0,62.0
350,KitchenTimerV6.tlsf,76.0,76.0
351,KitchenTimerV7.tlsf,76.0,77.0
352,KitchenTimerV8.tlsf,77.0,76.0
353,KitchenTimerV9.tlsf,77.0,80.0
354,LampController_974f4a68.tlsf,16.0,16.0
355,lazy_shades_problem_d6376bf9.tlsf,6.0,45.0
356,LedMatrix.tlsf,141.0,143.0
357,lift2.tlsf,27.0,26.0
358,lift3.tlsf,91.0,76.0
360,lift_gr1+2.tlsf,57.0,55.0
361,lift_gr12.tlsf,29.0,29.0
362,lift_gr1+3.tlsf,179.0,180.0
363,lift_gr13.tlsf,92.0,90.0
364,lift_gr1+6.tlsf,4775.0,4774.0
365,lift_gr1+7.tlsf,12845.0,12844.0
366,lift_gr17.tlsf,6424.0,6423.0
368,lift_gr18.tlsf,16667.0,16666.0
371,lift_unary_enc2.tlsf,36.0,27.0
372,lift_unary_enc3.tlsf,182.0,181.0
373,lift_wrong_physics_unreal2.tlsf,27.0,27.0
374,lift_wrong_physics_unreal3.tlsf,27.0,38.0
375,Light_a50cadd7.tlsf,1.0,1.0
376,Light_aeb1d897.tlsf,53.0,44.0
377,Light_d65ed84e.tlsf,25.0,26.0
378,Lights_06e9cad4.tlsf,36.0,34.0
379,Lights2_06e9cad4.tlsf,271.0,285.0
380,Lights2_0f5381e9.tlsf,317.0,289.0
381,Lights2_2c5b09da.tlsf,134.0,64.0
382,Lights2_9cac58d3.tlsf,354.0,360.0
383,Lights2_b02056d6.tlsf,264.0,252.0
384,Lights_2c5b09da.tlsf,13.0,11.0
385,Lights2_f1477cc5.tlsf,233.0,347.0
386,Lights2_f3987563.tlsf,418.0,247.0
387,Lights2Min_9cbf2546.tlsf,16.0,16.0
388,Lights3_06e9cad4.tlsf,32.0,25.0
389,Lights3_235467da.tlsf,34.0,15.0
390,Lights3_2c5b09da.tlsf,15.0,6.0
391,Lights3_3916ec59.tlsf,32.0,14.0
392,Lights_3461125b.tlsf,35.0,36.0
393,Lights3_6bea956e.tlsf,34.0,29.0
394,Lights3_f1477cc5.tlsf,33.0,32.0
395,Lights3Min_6479ef9a.tlsf,5.0,3.0
396,Lights_9cac58d3.tlsf,36.0,33.0
397,Lights_b0840146.tlsf,37.0,22.0
398,Lights_f3987563.tlsf,36.0,35.0
399,LightsMin_6bea956e.tlsf,10.0,10.0
400,LightsTotal_06e9cad4.tlsf,593.0,537.0
401,LightsTotal_2c5b09da.tlsf,193.0,221.0
402,LightsTotal_9cbf2546.tlsf,639.0,682.0
403,LightsTotal_d65ed84e.tlsf,355.0,521.0
404,lilydemo01.tlsf,1.0,1.0
405,lilydemo02.tlsf,1.0,1.0
406,lilydemo03.tlsf,12.0,8.0
407,lilydemo04.tlsf,15.0,15.0
408,lilydemo05.tlsf,13.0,8.0
409,lilydemo06.tlsf,18.0,12.0
410,lilydemo07.tlsf,13.0,8.0
411,lilydemo08.tlsf,1.0,1.0
412,lilydemo09.tlsf,4.0,7.0
413,lilydemo10.tlsf,1.0,1.0
414,lilydemo11.tlsf,1.0,1.0
415,lilydemo12.tlsf,1.0,1.0
416,lilydemo13.tlsf,2.0,2.0
417,lilydemo14.tlsf,2.0,2.0
418,lilydemo15.tlsf,1.0,1.0
419,lilydemo16.tlsf,1.0,1.0
420,lilydemo17.tlsf,3.0,3.0
421,lilydemo18.tlsf,4.0,4.0
422,lilydemo19.tlsf,7.0,9.0
423,lilydemo20.tlsf,20.0,5.0
424,lilydemo21.tlsf,46.0,37.0
425,lilydemo22.tlsf,18.0,20.0
426,lilydemo23.tlsf,6.0,6.0
427,lilydemo24.tlsf,3.0,11.0
428,load_balancer10.tlsf,3340.0,3343.0
429,load_balancer2.tlsf,8.0,11.0
430,load_balancer3.tlsf,15.0,18.0
431,load_balancer4.tlsf,34.0,37.0
432,load_balancer5.tlsf,63.0,74.0
433,load_balancer6.tlsf,136.0,155.0
434,load_balancer7.tlsf,329.0,300.0
435,load_balancer8.tlsf,650.0,717.0
436,load_balancer9.tlsf,1419.0,1422.0
437,load_balancer_unreal12_10.tlsf,51.0,33.0
438,load_balancer_unreal12_11.tlsf,37.0,31.0
439,load_balancer_unreal12_12.tlsf,57.0,48.0
440,load_balancer_unreal12_13.tlsf,55.0,53.0
441,load_balancer_unreal12_14.tlsf,59.0,56.0
442,load_balancer_unreal12_15.tlsf,72.0,45.0
443,load_balancer_unreal12_16.tlsf,55.0,56.0
444,load_balancer_unreal12_1.tlsf,11.0,13.0
445,load_balancer_unreal12_2.tlsf,11.0,12.0
446,load_balancer_unreal12_3.tlsf,13.0,13.0
447,load_balancer_unreal12_4.tlsf,22.0,20.0
448,load_balancer_unreal12_5.tlsf,23.0,21.0
449,load_balancer_unreal12_6.tlsf,30.0,18.0
450,load_balancer_unreal12_7.tlsf,35.0,35.0
451,load_balancer_unreal12_8.tlsf,39.0,32.0
452,load_balancer_unreal12_9.tlsf,47.0,34.0
453,load_balancer_unreal13_10.tlsf,211.0,1149.0
454,load_balancer_unreal13_11.tlsf,191.0,283.0
455,load_balancer_unreal13_12.tlsf,131.0,5768.0
456,load_balancer_unreal13_1.tlsf,17.0,11.0
457,load_balancer_unreal13_2.tlsf,17.0,12.0
458,load_balancer_unreal13_3.tlsf,38.0,21.0
459,load_balancer_unreal13_4.tlsf,57.0,90.0
460,load_balancer_unreal13_5.tlsf,103.0,113.0
461,load_balancer_unreal13_6.tlsf,118.0,121.0
462,load_balancer_unreal13_7.tlsf,138.0,41.0
463,load_balancer_unreal13_8.tlsf,138.0,268.0
464,load_balancer_unreal13_9.tlsf,270.0,593.0
465,load_balancer_unreal14_10.tlsf,993.0,3086.0
466,load_balancer_unreal14_11.tlsf,831.0,3927.0
467,load_balancer_unreal14_12.tlsf,782.0,9472.0
468,load_balancer_unreal14_1.tlsf,22.0,16.0
469,load_balancer_unreal14_2.tlsf,29.0,20.0
470,load_balancer_unreal14_3.tlsf,99.0,23.0
471,load_balancer_unreal14_4.tlsf,134.0,131.0
472,load_balancer_unreal14_5.tlsf,185.0,858.0
473,load_balancer_unreal14_6.tlsf,122.0,841.0
474,load_balancer_unreal14_7.tlsf,421.0,2801.0
475,load_balancer_unreal14_8.tlsf,274.0,128.0
476,load_balancer_unreal14_9.tlsf,997.0,2952.0
477,load_balancer_unreal15_2.tlsf,33.0,37.0
478,load_balancer_unreal15_3.tlsf,43.0,40.0
479,load_balancer_unreal15_4.tlsf,439.0,435.0
480,load_balancer_unreal15_5.tlsf,492.0,1447.0
481,load_balancer_unreal15_6.tlsf,1386.0,1458.0
482,load_balancer_unreal15_7.tlsf,995.0,3496.0
483,load_balancer_unreal16_1.tlsf,53.0,47.0
484,load_balancer_unreal16_2.tlsf,76.0,72.0
485,load_balancer_unreal16_3.tlsf,64.0,837.0
486,load_balancer_unreal16_4.tlsf,841.0,1013.0
488,load_balancer_unreal22.tlsf,9.0,15.0
489,load_balancer_unreal23.tlsf,43.0,33.0
490,load_balancer_unreal24.tlsf,730.0,82.0
491,load_balancer_unreal25.tlsf,4108.0,233.0
492,load_balancer_unreal26.tlsf,4120.0,638.0
493,load_balancer_unreal27.tlsf,4305.0,1542.0
494,load_balancer_unreal28.tlsf,4140.0,7416.0
495,ltl2dba01.tlsf,3.0,3.0
496,ltl2dba02.tlsf,12.0,12.0
497,ltl2dba03.tlsf,5.0,5.0
498,ltl2dba04.tlsf,3.0,3.0
499,ltl2dba05.tlsf,5.0,5.0
500,ltl2dba06.tlsf,5.0,5.0
501,ltl2dba07.tlsf,13.0,13.0
502,ltl2dba08.tlsf,5.0,5.0
503,ltl2dba09.tlsf,1.0,1.0
504,ltl2dba10.tlsf,2.0,2.0
505,ltl2dba11.tlsf,3.0,4.0
506,ltl2dba12.tlsf,4.0,4.0
507,ltl2dba13.tlsf,5.0,5.0
508,ltl2dba14.tlsf,3.0,3.0
509,ltl2dba15.tlsf,1.0,1.0
510,ltl2dba16.tlsf,5.0,3.0
511,ltl2dba17.tlsf,9.0,7.0
512,ltl2dba18.tlsf,4.0,4.0
513,ltl2dba19.tlsf,9.0,9.0
514,ltl2dba20.tlsf,5.0,5.0
515,ltl2dba21.tlsf,17.0,15.0
516,ltl2dba22.tlsf,2.0,2.0
517,ltl2dba23.tlsf,3.0,3.0
518,ltl2dba24.tlsf,2.0,2.0
519,ltl2dba25.tlsf,3.0,3.0
520,ltl2dba26.tlsf,3.0,3.0
521,ltl2dba27.tlsf,2.0,2.0
522,ltl2dba_alpha100.tlsf,102.0,102.0
523,ltl2dba_alpha10.tlsf,12.0,12.0
524,ltl2dba_alpha12.tlsf,14.0,14.0
525,ltl2dba_alpha14.tlsf,16.0,16.0
526,ltl2dba_alpha16.tlsf,18.0,18.0
527,ltl2dba_alpha17.tlsf,19.0,19.0
528,ltl2dba_alpha18.tlsf,20.0,20.0
529,ltl2dba_alpha1.tlsf,3.0,3.0
530,ltl2dba_alpha20.tlsf,22.0,22.0
531,ltl2dba_alpha25.tlsf,27.0,27.0
532,ltl2dba_alpha2.tlsf,4.0,4.0
533,ltl2dba_alpha3.tlsf,5.0,5.0
534,ltl2dba_alpha4.tlsf,6.0,6.0
535,ltl2dba_alpha50.tlsf,52.0,52.0
536,ltl2dba_alpha5.tlsf,7.0,7.0
537,ltl2dba_alpha6.tlsf,8.0,8.0
538,ltl2dba_alpha7.tlsf,9.0,9.0
539,ltl2dba_alpha8.tlsf,10.0,10.0
541,ltl2dba_beta10.tlsf,121.0,121.0
542,ltl2dba_beta15.tlsf,256.0,256.0
544,ltl2dba_beta1.tlsf,4.0,4.0
547,ltl2dba_beta2.tlsf,9.0,9.0
549,ltl2dba_beta3.tlsf,16.0,16.0
550,ltl2dba_beta4.tlsf,25.0,25.0
551,ltl2dba_beta5.tlsf,36.0,36.0
552,ltl2dba_beta6.tlsf,49.0,49.0
553,ltl2dba_beta7.tlsf,64.0,64.0
554,ltl2dba_beta8.tlsf,81.0,81.0
556,ltl2dba_C210.tlsf,10.0,11.0
557,ltl2dba_C212.tlsf,12.0,13.0
558,ltl2dba_C214.tlsf,14.0,15.0
559,ltl2dba_C216.tlsf,16.0,17.0
560,ltl2dba_C21.tlsf,1.0,1.0
562,ltl2dba_C22.tlsf,2.0,2.0
563,ltl2dba_C23.tlsf,3.0,3.0
564,ltl2dba_C24.tlsf,4.0,4.0
566,ltl2dba_C25.tlsf,5.0,5.0
568,ltl2dba_C26.tlsf,6.0,6.0
570,ltl2dba_C27.tlsf,7.0,8.0
572,ltl2dba_C28.tlsf,8.0,9.0
573,ltl2dba_C29.tlsf,9.0,10.0
574,ltl2dba_E10.tlsf,1024.0,1024.0
575,ltl2dba_E12.tlsf,4096.0,4096.0
576,ltl2dba_E14.tlsf,16384.0,16384.0
577,ltl2dba_E15.tlsf,32768.0,32768.0
579,ltl2dba_E1.tlsf,2.0,2.0
580,ltl2dba_E2.tlsf,4.0,4.0
581,ltl2dba_E3.tlsf,8.0,8.0
582,ltl2dba_E4.tlsf,16.0,16.0
583,ltl2dba_E5.tlsf,32.0,32.0
584,ltl2dba_E6.tlsf,64.0,64.0
585,ltl2dba_E7.tlsf,128.0,128.0
586,ltl2dba_E8.tlsf,256.0,256.0
587,ltl2dba_E9.tlsf,512.0,512.0
588,ltl2dba_Q10.tlsf,5742.0,5742.0
589,ltl2dba_Q12.tlsf,33462.0,33462.0
591,ltl2dba_Q1.tlsf,2.0,2.0
592,ltl2dba_Q2.tlsf,6.0,6.0
593,ltl2dba_Q3.tlsf,13.0,13.0
594,ltl2dba_Q4.tlsf,30.0,30.0
595,ltl2dba_Q5.tlsf,71.0,71.0
596,ltl2dba_Q6.tlsf,170.0,170.0
597,ltl2dba_Q7.tlsf,409.0,409.0
598,ltl2dba_Q8.tlsf,986.0,986.0
599,ltl2dba_R10.tlsf,4337.0,3581.0
602,ltl2dba_R1.tlsf,1.0,1.0
603,ltl2dba_R2.tlsf,5.0,5.0
604,ltl2dba_R3.tlsf,13.0,12.0
605,ltl2dba_R4.tlsf,17.0,17.0
606,ltl2dba_R5.tlsf,55.0,36.0
607,ltl2dba_R6.tlsf,104.0,81.0
608,ltl2dba_R7.tlsf,269.0,223.0
609,ltl2dba_R8.tlsf,609.0,527.0
611,ltl2dba_theta10.tlsf,40.0,31.0
612,ltl2dba_theta12.tlsf,48.0,37.0
613,ltl2dba_theta14.tlsf,56.0,43.0
614,ltl2dba_theta16.tlsf,64.0,49.0
615,ltl2dba_theta1.tlsf,4.0,4.0
617,ltl2dba_theta2.tlsf,8.0,7.0
619,ltl2dba_theta3.tlsf,12.0,10.0
620,ltl2dba_theta4.tlsf,16.0,13.0
623,ltl2dba_theta5.tlsf,16.0,16.0
624,ltl2dba_theta6.tlsf,19.0,20.0
625,ltl2dba_theta7.tlsf,28.0,23.0
626,ltl2dba_theta8.tlsf,32.0,25.0
628,ltl2dba_U110.tlsf,513.0,513.0
629,ltl2dba_U112.tlsf,2049.0,2049.0
631,ltl2dba_U11.tlsf,3.0,3.0
632,ltl2dba_U12.tlsf,3.0,3.0
633,ltl2dba_U13.tlsf,5.0,5.0
634,ltl2dba_U14.tlsf,9.0,9.0
635,ltl2dba_U15.tlsf,17.0,17.0
636,ltl2dba_U16.tlsf,33.0,33.0
637,ltl2dba_U17.tlsf,65.0,65.0
638,ltl2dba_U18.tlsf,129.0,129.0
639,ltl2dba_U19.tlsf,257.0,257.0
640,ltl2dpa01.tlsf,2.0,2.0
641,ltl2dpa02.tlsf,2.0,2.0
642,ltl2dpa03.tlsf,17.0,14.0
643,ltl2dpa04.tlsf,2.0,2.0
644,ltl2dpa05.tlsf,1.0,1.0
645,ltl2dpa06.tlsf,2.0,2.0
646,ltl2dpa07.tlsf,2.0,2.0
647,ltl2dpa08.tlsf,3.0,3.0
648,ltl2dpa09.tlsf,2.0,2.0
649,ltl2dpa10.tlsf,7.0,4.0
650,ltl2dpa11.tlsf,2.0,2.0
651,ltl2dpa12.tlsf,8.0,6.0
652,ltl2dpa13.tlsf,6.0,6.0
653,ltl2dpa14.tlsf,2.0,2.0
654,ltl2dpa15.tlsf,2.0,2.0
655,ltl2dpa16.tlsf,4.0,4.0
656,ltl2dpa17.tlsf,4.0,4.0
657,ltl2dpa18.tlsf,4.0,4.0
658,ltl2dpa19.tlsf,7.0,7.0
659,ltl2dpa20.tlsf,4.0,4.0
660,ltl2dpa21.tlsf,7.0,4.0
661,ltl2dpa22.tlsf,16.0,32.0
662,ltl2dpa23.tlsf,1.0,1.0
663,ltl2dpa24.tlsf,4.0,2.0
664,ModdifiedLedMatrix4X.tlsf,32.0,76.0
665,ModdifiedLedMatrix5X.tlsf,218.0,218.0
668,Morning2_1cf58fc1.tlsf,8035.0,8719.0
671,Morning2_4d4ca5c4.tlsf,1.0,1.0
674,Morning2_9cac58d3.tlsf,1.0,1.0
676,Morning2Min_6cbc6174.tlsf,1.0,1.0
677,Morning2s_2c5b09da.tlsf,67374.0,57747.0
679,Morning_88c5c1c3.tlsf,34.0,162.0
680,Morning_9cac58d3.tlsf,28.0,173.0
684,MorningMin_d6c5ac79.tlsf,10.0,9.0
685,MusicAppFeedback.tlsf,5.0,11.0
686,MusicAppMotivating.tlsf,16.0,17.0
687,MusicAppSimple.tlsf,4.0,7.0
688,mux10.tlsf,1.0,1.0
689,mux12.tlsf,1.0,1.0
690,mux16.tlsf,1.0,1.0
691,mux32.tlsf,1.0,1.0
693,mux8.tlsf,1.0,1.0
694,narylatch10.tlsf,1025.0,1025.0
695,narylatch11.tlsf,2049.0,2049.0
696,narylatch12.tlsf,4097.0,4097.0
698,narylatch8.tlsf,257.0,257.0
699,OneCounterGuiA0.tlsf,8.0,7.0
700,OneCounterGuiA1.tlsf,12.0,12.0
701,OneCounterGuiA2.tlsf,19.0,22.0
702,OneCounterGuiA3.tlsf,46.0,46.0
703,OneCounterGuiA4.tlsf,47.0,48.0
704,OneCounterGuiA5.tlsf,44.0,44.0
705,OneCounterGuiA6.tlsf,55.0,53.0
706,OneCounterGuiA7.tlsf,55.0,55.0
707,OneCounterGuiA8.tlsf,67.0,67.0
708,OneCounterGuiA9.tlsf,51.0,51.0
709,OneCounterGui.tlsf,8.0,7.0
710,OneCounterInRangeA0.tlsf,5.0,4.0
711,OneCounterInRangeA1.tlsf,6.0,6.0
712,OneCounterInRangeA2.tlsf,6.0,6.0
713,OneCounterInRangeA3.tlsf,2.0,2.0
714,OneCounterInRange.tlsf,5.0,4.0
715,OneCounter.tlsf,51.0,51.0
716,PlugController_fa4d4ce3.tlsf,16.0,16.0
718,prioritized_arbiter10.tlsf,24.0,24.0
719,prioritized_arbiter12.tlsf,28.0,28.0
720,prioritized_arbiter1.tlsf,5.0,5.0
721,prioritized_arbiter2.tlsf,8.0,8.0
722,prioritized_arbiter3.tlsf,10.0,10.0
723,prioritized_arbiter4.tlsf,12.0,12.0
724,prioritized_arbiter5.tlsf,14.0,14.0
725,prioritized_arbiter6.tlsf,16.0,16.0
726,prioritized_arbiter7.tlsf,18.0,18.0
727,prioritized_arbiter8.tlsf,20.0,20.0
728,prioritized_arbiter9.tlsf,22.0,22.0
729,prioritized_arbiter_enc10.tlsf,65538.0,65538.0
730,prioritized_arbiter_enc12.tlsf,276482.0,276482.0
731,prioritized_arbiter_enc13.tlsf,561154.0,561154.0
733,prioritized_arbiter_enc8.tlsf,10216.0,10200.0
734,prioritized_arbiter_unreal12_10.tlsf,1.0,1.0
735,prioritized_arbiter_unreal12_11.tlsf,1.0,1.0
736,prioritized_arbiter_unreal12_12.tlsf,1.0,1.0
737,prioritized_arbiter_unreal12_13.tlsf,1.0,1.0
738,prioritized_arbiter_unreal12_14.tlsf,1.0,1.0
739,prioritized_arbiter_unreal12_15.tlsf,1.0,1.0
740,prioritized_arbiter_unreal12_16.tlsf,1.0,1.0
741,prioritized_arbiter_unreal12_1.tlsf,1.0,1.0
742,prioritized_arbiter_unreal12_2.tlsf,1.0,1.0
743,prioritized_arbiter_unreal12_3.tlsf,1.0,1.0
744,prioritized_arbiter_unreal12_4.tlsf,1.0,1.0
745,prioritized_arbiter_unreal12_5.tlsf,1.0,1.0
746,prioritized_arbiter_unreal12_6.tlsf,1.0,1.0
747,prioritized_arbiter_unreal12_7.tlsf,1.0,1.0
748,prioritized_arbiter_unreal12_8.tlsf,1.0,1.0
749,prioritized_arbiter_unreal12_9.tlsf,1.0,1.0
750,prioritized_arbiter_unreal13_10.tlsf,12.0,20.0
751,prioritized_arbiter_unreal13_11.tlsf,16.0,19.0
752,prioritized_arbiter_unreal13_12.tlsf,22.0,19.0
753,prioritized_arbiter_unreal13_13.tlsf,24.0,19.0
754,prioritized_arbiter_unreal13_14.tlsf,25.0,25.0
755,prioritized_arbiter_unreal13_15.tlsf,22.0,23.0
756,prioritized_arbiter_unreal13_16.tlsf,29.0,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2.0,2.0
758,prioritized_arbiter_unreal13_2.tlsf,4.0,4.0
759,prioritized_arbiter_unreal13_3.tlsf,6.0,6.0
760,prioritized_arbiter_unreal13_4.tlsf,8.0,7.0
761,prioritized_arbiter_unreal13_5.tlsf,9.0,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10.0,10.0
763,prioritized_arbiter_unreal13_7.tlsf,10.0,13.0
764,prioritized_arbiter_unreal13_8.tlsf,13.0,10.0
765,prioritized_arbiter_unreal13_9.tlsf,15.0,16.0
766,prioritized_arbiter_unreal14_10.tlsf,17.0,15.0
767,prioritized_arbiter_unreal14_11.tlsf,20.0,21.0
768,prioritized_arbiter_unreal14_12.tlsf,18.0,18.0
769,prioritized_arbiter_unreal14_13.tlsf,23.0,23.0
770,prioritized_arbiter_unreal14_14.tlsf,21.0,21.0
771,prioritized_arbiter_unreal14_15.tlsf,26.0,22.0
772,prioritized_arbiter_unreal14_16.tlsf,28.0,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2.0,2.0
774,prioritized_arbiter_unreal14_2.tlsf,4.0,4.0
775,prioritized_arbiter_unreal14_3.tlsf,5.0,5.0
776,prioritized_arbiter_unreal14_4.tlsf,7.0,6.0
777,prioritized_arbiter_unreal14_5.tlsf,7.0,8.0
778,prioritized_arbiter_unreal14_6.tlsf,12.0,8.0
779,prioritized_arbiter_unreal14_7.tlsf,11.0,11.0
780,prioritized_arbiter_unreal14_8.tlsf,13.0,15.0
781,prioritized_arbiter_unreal14_9.tlsf,18.0,12.0
782,prioritized_arbiter_unreal15_16.tlsf,28.0,28.0
783,prioritized_arbiter_unreal15_2.tlsf,4.0,4.0
784,prioritized_arbiter_unreal15_32.tlsf,50.0,51.0
785,prioritized_arbiter_unreal15_4.tlsf,8.0,6.0
786,prioritized_arbiter_unreal16_16.tlsf,25.0,27.0
787,prioritized_arbiter_unreal16_2.tlsf,4.0,4.0
788,prioritized_arbiter_unreal16_32.tlsf,49.0,60.0
789,prioritized_arbiter_unreal16_4.tlsf,7.0,6.0
790,prioritized_arbiter_unreal210.tlsf,24.0,18.0
791,prioritized_arbiter_unreal22.tlsf,1.0,1.0
793,prioritized_arbiter_unreal23.tlsf,11.0,11.0
794,prioritized_arbiter_unreal24.tlsf,14.0,12.0
795,prioritized_arbiter_unreal25.tlsf,16.0,12.0
797,prioritized_arbiter_unreal26.tlsf,18.0,14.0
798,prioritized_arbiter_unreal27.tlsf,20.0,15.0
799,prioritized_arbiter_unreal28.tlsf,16.0,16.0
800,Radarboard.tlsf,1.0,1.0
801,RegManager.tlsf,1.0,1.0
802,robot_grid16_1.tlsf,515.0,515.0
803,robot_grid2_2.tlsf,7.0,23.0
804,robot_grid3_3.tlsf,124.0,165.0
805,robot_grid4_4.tlsf,275.0,270.0
806,robot_grid4_5.tlsf,803.0,803.0
807,robot_grid5_1.tlsf,50.0,52.0
808,robot_grid6_1.tlsf,75.0,75.0
809,robot_grid8_2.tlsf,272.0,275.0
810,Room_a50cadd7.tlsf,1.0,1.0
811,RotationCalculator.tlsf,2.0,2.0
813,round_robin_arbiter2.tlsf,14.0,3.0
814,round_robin_arbiter3.tlsf,67.0,61.0
815,round_robin_arbiter4.tlsf,282.0,257.0
816,round_robin_arbiter5.tlsf,938.0,835.0
817,round_robin_arbiter6.tlsf,3020.0,2561.0
818,round_robin_arbiter7.tlsf,9514.0,9468.0
819,round_robin_arbiter8.tlsf,29624.0,29624.0
820,round_robin_arbiter_unreal12_10.tlsf,692.0,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,1086.0,815.0
822,round_robin_arbiter_unreal12_12.tlsf,1800.0,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,2647.0,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,4859.0,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,4112.0,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,5400.0,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,21.0,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23.0,17.0
829,round_robin_arbiter_unreal12_3.tlsf,31.0,28.0
830,round_robin_arbiter_unreal12_4.tlsf,47.0,42.0
831,round_robin_arbiter_unreal12_5.tlsf,77.0,66.0
832,round_robin_arbiter_unreal12_6.tlsf,123.0,112.0
833,round_robin_arbiter_unreal12_7.tlsf,187.0,213.0
834,round_robin_arbiter_unreal12_8.tlsf,287.0,535.0
835,round_robin_arbiter_unreal12_9.tlsf,449.0,511.0
836,round_robin_arbiter_unreal13_10.tlsf,18284.0,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,29349.0,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,80986.0,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,183589.0,168882.0
843,round_robin_arbiter_unreal13_1.tlsf,72.0,79.0
846,round_robin_arbiter_unreal13_2.tlsf,75.0,72.0
847,round_robin_arbiter_unreal13_3.tlsf,117.0,136.0
848,round_robin_arbiter_unreal13_4.tlsf,239.0,246.0
850,round_robin_arbiter_unreal13_5.tlsf,391.0,235.0
851,round_robin_arbiter_unreal13_6.tlsf,890.0,529.0
852,round_robin_arbiter_unreal13_7.tlsf,1654.0,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2853.0,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,8225.0,6046.0
855,round_robin_arbiter_unreal14_10.tlsf,13453.0,63677.0
856,round_robin_arbiter_unreal14_11.tlsf,33570.0,127752.0
862,round_robin_arbiter_unreal14_1.tlsf,217.0,214.0
863,round_robin_arbiter_unreal14_2.tlsf,188.0,184.0
864,round_robin_arbiter_unreal14_3.tlsf,356.0,371.0
865,round_robin_arbiter_unreal14_4.tlsf,666.0,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1366.0,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2804.0,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,7746.0,6559.0
869,round_robin_arbiter_unreal14_8.tlsf,7187.0,15328.0
870,round_robin_arbiter_unreal14_9.tlsf,14534.0,56234.0
871,round_robin_arbiter_unreal22.tlsf,38.0,34.0
872,round_robin_arbiter_unreal23.tlsf,221.0,406.0
873,round_robin_arbiter_unreal24.tlsf,1118.0,4269.0
874,round_robin_arbiter_unreal25.tlsf,1841.0,31103.0
875,round_robin_arbiter_unreal26.tlsf,5915.0,110211.0
878,Scoreboard.tlsf,1.0,1.0
879,SensorInit.tlsf,8.0,8.0
880,SensorPart.tlsf,8.0,8.0
881,SensorRegister.tlsf,1.0,1.0
882,SensorSelector.tlsf,2.0,2.0
883,SensorSubmodulChooser.tlsf,8.0,6.0
884,Sensor.tlsf,88.0,81.0
885,Shades2_235467da.tlsf,7.0,6.0
886,Shades2_42dc4fff.tlsf,10.0,12.0
887,Shades2_70523fbe.tlsf,7.0,6.0
888,Shades2_a5f99bc6.tlsf,8.0,6.0
889,Shades2Min_63831f8c.tlsf,3.0,3.0
890,Shades_6479ef9a.tlsf,7.0,6.0
891,Shades_974f4a68.tlsf,23.0,9.0
892,Shades_9cac58d3.tlsf,7.0,6.0
893,Shades_a02758ea.tlsf,7.0,6.0
894,Shades_b209ff21.tlsf,10.0,13.0
895,ShadesMin_aeb1d897.tlsf,3.0,3.0
896,shift10.tlsf,1.0,1.0
897,shift12.tlsf,1.0,1.0
898,shift16.tlsf,1.0,1.0
900,shift8.tlsf,1.0,1.0
901,simple_arbiter_enc10.tlsf,65025.0,65025.0
902,simple_arbiter_enc11.tlsf,134145.0,134145.0
903,simple_arbiter_enc12.tlsf,274433.0,274433.0
904,simple_arbiter_enc13.tlsf,557057.0,557057.0
906,simple_arbiter_enc8.tlsf,4609.0,4609.0
907,simple_arbiter_unreal116_1.tlsf,1.0,1.0
908,simple_arbiter_unreal116_2.tlsf,2.0,2.0
909,simple_arbiter_unreal116_3.tlsf,3.0,3.0
910,simple_arbiter_unreal116_4.tlsf,4.0,4.0
911,simple_arbiter_unreal116_5.tlsf,5.0,5.0
912,simple_arbiter_unreal12_10.tlsf,1.0,1.0
913,simple_arbiter_unreal12_12.tlsf,1.0,1.0
914,simple_arbiter_unreal12_1.tlsf,1.0,1.0
915,simple_arbiter_unreal12_2.tlsf,1.0,1.0
916,simple_arbiter_unreal12_3.tlsf,1.0,1.0
917,simple_arbiter_unreal12_4.tlsf,1.0,1.0
918,simple_arbiter_unreal12_5.tlsf,1.0,1.0
919,simple_arbiter_unreal12_6.tlsf,1.0,1.0
920,simple_arbiter_unreal12_7.tlsf,1.0,1.0
921,simple_arbiter_unreal12_8.tlsf,1.0,1.0
922,simple_arbiter_unreal12_9.tlsf,1.0,1.0
923,simple_arbiter_unreal13_11.tlsf,11.0,11.0
924,simple_arbiter_unreal13_1.tlsf,1.0,1.0
925,simple_arbiter_unreal13_2.tlsf,2.0,2.0
926,simple_arbiter_unreal13_3.tlsf,3.0,3.0
927,simple_arbiter_unreal13_4.tlsf,4.0,4.0
928,simple_arbiter_unreal13_5.tlsf,5.0,5.0
929,simple_arbiter_unreal13_6.tlsf,6.0,6.0
930,simple_arbiter_unreal13_7.tlsf,7.0,7.0
931,simple_arbiter_unreal13_8.tlsf,8.0,8.0
932,simple_arbiter_unreal13_9.tlsf,9.0,9.0
933,simple_arbiter_unreal14_10.tlsf,10.0,10.0
934,simple_arbiter_unreal14_12.tlsf,12.0,12.0
935,simple_arbiter_unreal14_1.tlsf,1.0,1.0
936,simple_arbiter_unreal14_2.tlsf,2.0,2.0
937,simple_arbiter_unreal14_3.tlsf,3.0,3.0
938,simple_arbiter_unreal14_4.tlsf,4.0,4.0
939,simple_arbiter_unreal14_5.tlsf,5.0,5.0
940,simple_arbiter_unreal14_6.tlsf,6.0,6.0
941,simple_arbiter_unreal14_7.tlsf,7.0,7.0
942,simple_arbiter_unreal14_8.tlsf,8.0,8.0
943,simple_arbiter_unreal14_9.tlsf,9.0,9.0
944,simple_arbiter_unreal15_10.tlsf,10.0,10.0
945,simple_arbiter_unreal15_1.tlsf,1.0,1.0
946,simple_arbiter_unreal15_2.tlsf,2.0,2.0
947,simple_arbiter_unreal15_3.tlsf,3.0,3.0
948,simple_arbiter_unreal15_4.tlsf,4.0,4.0
949,simple_arbiter_unreal15_5.tlsf,5.0,5.0
950,simple_arbiter_unreal15_6.tlsf,6.0,6.0
951,simple_arbiter_unreal15_7.tlsf,7.0,7.0
952,simple_arbiter_unreal15_8.tlsf,8.0,8.0
953,simple_arbiter_unreal15_9.tlsf,9.0,9.0
954,simple_arbiter_unreal16_1.tlsf,1.0,1.0
955,simple_arbiter_unreal16_2.tlsf,2.0,2.0
956,simple_arbiter_unreal16_3.tlsf,3.0,3.0
957,simple_arbiter_unreal16_4.tlsf,4.0,4.0
958,simple_arbiter_unreal16_5.tlsf,5.0,5.0
959,simple_arbiter_unreal18_8.tlsf,8.0,8.0
960,simple_arbiter_unreal210.tlsf,11.0,11.0
961,simple_arbiter_unreal22.tlsf,1.0,1.0
962,simple_arbiter_unreal23.tlsf,4.0,4.0
963,simple_arbiter_unreal24.tlsf,5.0,5.0
964,simple_arbiter_unreal25.tlsf,6.0,6.0
965,simple_arbiter_unreal26.tlsf,7.0,7.0
966,simple_arbiter_unreal27.tlsf,8.0,8.0
967,simple_arbiter_unreal28.tlsf,9.0,9.0
968,SingleContoller_d65ed84e.tlsf,94.0,61.0
969,SliderDefault.tlsf,9.0,16.0
970,SliderDelayed.tlsf,43.0,35.0
971,SliderScored.tlsf,34.0,16.0
972,SPIPureNext.tlsf,91.0,92.0
973,SPIReadClk.tlsf,1.0,1.0
974,SPIReadManag.tlsf,7.0,3.0
975,SPIReadSdi.tlsf,2.0,2.0
976,SPI.tlsf,9.0,7.0
977,SPIWriteClk.tlsf,1.0,1.0
978,SPIWriteManag.tlsf,6.0,2.0
979,SPIWriteSdi.tlsf,2.0,2.0
980,System_b0840146.tlsf,4.0,3.0
981,test2_f2774e0b.tlsf,1.0,1.0
982,test3_efe2feaf.tlsf,3.0,3.0
983,test4_4b82b1f4.tlsf,2.0,2.0
984,test5_6cbc6174.tlsf,7.0,7.0
985,test6_0f5381e9.tlsf,9.0,10.0
986,test7_2c5b09da.tlsf,18.0,14.0
987,test8_88f351a6.tlsf,13.0,9.0
988,test9_dd3a27e1.tlsf,19.0,22.0
989,test_f3987563.tlsf,2.0,2.0
990,Time_a50cadd7.tlsf,8.0,8.0
991,Timer_a50cadd7.tlsf,1.0,1.0
992,tmp_13cfc6f2.tlsf,230.0,90.0
993,TorcsAccelerating.tlsf,1.0,1.0
994,TorcsGearing.tlsf,3.0,3.0
995,TorcsSimple.tlsf,2.0,2.0
996,TorcsSteeringImproved.tlsf,6.0,3.0
997,TorcsSteeringSimple.tlsf,2.0,2.0
998,TorcsSteeringSmart.tlsf,7.0,7.0
999,TwoCounters2.tlsf,4.0,9.0
1000,TwoCounters3.tlsf,2.0,2.0
1001,TwoCounters4.tlsf,2.0,2.0
1002,TwoCounters5.tlsf,83.0,62.0
1003,TwoCountersDisButA0.tlsf,7.0,7.0
1004,TwoCountersDisButA1.tlsf,18.0,10.0
1005,TwoCountersDisButA2.tlsf,30.0,18.0
1006,TwoCountersDisButA3.tlsf,30.0,20.0
1007,TwoCountersDisButA4.tlsf,34.0,21.0
1008,TwoCountersDisButA5.tlsf,25.0,29.0
1009,TwoCountersDisButA6.tlsf,25.0,28.0
1010,TwoCountersDisButA7.tlsf,31.0,31.0
1011,TwoCountersDisButA8.tlsf,31.0,31.0
1012,TwoCountersDisButA9.tlsf,31.0,31.0
1013,TwoCountersDisButAC.tlsf,31.0,31.0
1014,TwoCountersGui.tlsf,9.0,11.0
1015,TwoCountersInRangeA0.tlsf,5.0,4.0
1016,TwoCountersInRangeA1.tlsf,7.0,7.0
1017,TwoCountersInRangeA2.tlsf,10.0,10.0
1018,TwoCountersInRangeA3.tlsf,10.0,10.0
1019,TwoCountersInRangeA4.tlsf,10.0,10.0
1020,TwoCountersInRangeA5.tlsf,10.0,10.0
1021,TwoCountersInRangeA6.tlsf,2.0,2.0
1022,TwoCountersInRangeM0.tlsf,10.0,10.0
1023,TwoCountersInRangeM1.tlsf,10.0,10.0
1024,TwoCountersInRangeM2.tlsf,10.0,10.0
1025,TwoCountersInRangeM3.tlsf,10.0,10.0
1026,TwoCountersInRangeM4.tlsf,10.0,10.0
1027,TwoCountersInRangeM5.tlsf,10.0,10.0
1028,TwoCountersInRange.tlsf,5.0,4.0
1029,TwoCountersRefinedRefined.tlsf,10.0,10.0
1030,TwoCountersRefined.tlsf,9.0,9.0
1031,TwoCounters.tlsf,6.0,6.0
1032,UnderapproxDemo2.tlsf,1.0,1.0
1033,UnderapproxDemo.tlsf,3.0,3.0
1034,UnderapproxStrengthenedDemo.tlsf,1.0,1.0
1035,Warnlight_2d1010f8.tlsf,8.0,8.0
1036,Warnlight_a50cadd7.tlsf,1.0,1.0
1037,Window_235467da.tlsf,17.0,11.0
1038,Window2_54e1f7d2.tlsf,1.0,1.0
1039,Window2_6479ef9a.tlsf,12.0,12.0
1040,Window2_9cac58d3.tlsf,1.0,1.0
1041,Window2_aeb1d897.tlsf,69.0,43.0
1042,Window2_f1477cc5.tlsf,6.0,5.0
1043,Window2Min_88c5c1c3.tlsf,2.0,2.0
1044,Window_42dc4fff.tlsf,14.0,3.0
1045,Window_54e1f7d2.tlsf,15.0,3.0
1046,WindowMin_a5f99bc6.tlsf,5.0,2.0
1047,workstation_resupply_1.tlsf,45.0,47.0
1048,workstation_resupply_2.tlsf,222.0,235.0
1049,workstation_resupply_3.tlsf,858.0,893.0
1050,workstation_resupply_4.tlsf,2867.0,2896.0
1051,workstation_resupply_5.tlsf,8494.0,8557.0
1053,Zoo0.tlsf,4.0,9.0
1054,Zoo10.tlsf,4.0,9.0
1055,Zoo5.tlsf,4.0,9.0
1058,arbiter_on_inpchange1.tlsf,7.0,5.0
1059,arbiter_on_inpchange2.tlsf,35.0,43.0
1060,arbiter_on_inpchange3.tlsf,220.0,211.0
1061,arbiter_on_inpchange4.tlsf,990.0,811.0
1062,arbiter_on_inpchange5.tlsf,4169.0,4169.0
1063,arbiter_on_inpchange6.tlsf,16796.0,16796.0
1068,lift4.tlsf,282.0,295.0
1069,lift5.tlsf,890.0,886.0
1070,lift6.tlsf,2469.0,2592.0
1071,lift7.tlsf,7119.0,7112.0
1072,lift8.tlsf,18705.0,18705.0
1073,lift9.tlsf,47635.0,47635.0
1075,lift_unary_enc4.tlsf,895.0,895.0
1076,lift_unary_enc5.tlsf,4057.0,4056.0
1077,lift_unary_enc6.tlsf,17712.0,17708.0
1081,lift_wrong_physics_unreal10.tlsf,4020.0,5141.0
1082,lift_wrong_physics_unreal4.tlsf,57.0,88.0
1083,lift_wrong_physics_unreal5.tlsf,116.0,199.0
1084,lift_wrong_physics_unreal6.tlsf,244.0,458.0
1085,lift_wrong_physics_unreal7.tlsf,497.0,1009.0
1086,lift_wrong_physics_unreal8.tlsf,1003.0,2068.0
1087,lift_wrong_physics_unreal9.tlsf,2004.0,3542.0
1090,robot_grid5_5.tlsf,1253.0,1253.0
1091,robot_grid6_6.tlsf,2522.0,2595.0
1092,robot_grid7_7.tlsf,4643.0,4645.0
1093,robot_grid8_8.tlsf,4091.0,4027.0
1095,rw_arbiter1.tlsf,5.0,15.0
1096,rw_arbiter2.tlsf,181.0,223.0
1097,rw_arbiter3.tlsf,2548.0,2621.0
1104,simple_arbiter_with_hints10.tlsf,6154.0,6154.0
1105,simple_arbiter_with_hints12.tlsf,28684.0,27875.0
1107,simple_arbiter_with_hints2.tlsf,10.0,10.0
1108,simple_arbiter_with_hints4.tlsf,51.0,47.0
1109,simple_arbiter_with_hints6.tlsf,261.0,243.0
1110,simple_arbiter_with_hints8.tlsf,1288.0,1281.0


==> data/states/SyntcompTF_SemmlA_Semml_real.csv <==
,name,states_SemmlA,states_Semml
0,01.tlsf,20.0,20.0
1,02.tlsf,128.0,3.0
2,03.tlsf,4885.0,3.0
3,05.tlsf,22875.0,3.0
4,06.tlsf,30134.0,3.0
5,07.tlsf,32539.0,3.0
6,08.tlsf,43726.0,3.0
7,09.tlsf,20542.0,3.0
8,10.tlsf,19681.0,3.0
9,11.tlsf,20303.0,3.0
10,12.tlsf,21750.0,3.0
11,13.tlsf,32406.0,4.0
12,abcg_arbiter1.tlsf,28.0,30.0
13,abcg_arbiter2.tlsf,438.0,441.0
14,abcg_arbiter3.tlsf,4537.0,4954.0
15,abcg_arbiter4.tlsf,49237.0,51441.0
16,abcg_arbiter5.tlsf,430727.0,443060.0
18,ActionConverter.tlsf,1.0,1.0
19,Alarm_06e9cad4.tlsf,514.0,431.0
20,Alarm_2d1010f8.tlsf,8.0,8.0
21,Alarm_68c86764.tlsf,518.0,653.0
22,Alarm_70523fbe.tlsf,169.0,119.0
23,Alarm_88c5c1c3.tlsf,1.0,1.0
24,Alarm_9cac58d3.tlsf,1.0,1.0
25,Alarm_a5f99bc6.tlsf,663.0,495.0
26,Alarm_f2774e0b.tlsf,66.0,46.0
27,AlarmMin_efe2feaf.tlsf,5.0,2.0
28,AllHeating_d6376bf9.tlsf,14.0,11.0
36,amba_case_study2.tlsf,562.0,668.0
37,amba_case_study3.tlsf,5384.0,5680.0
38,amba_decomposed_arbiter10.tlsf,184.0,185.0
39,amba_decomposed_arbiter11.tlsf,224.0,225.0
42,amba_decomposed_arbiter2.tlsf,7.0,7.0
43,amba_decomposed_arbiter3.tlsf,17.0,17.0
44,amba_decomposed_arbiter4.tlsf,29.0,29.0
45,amba_decomposed_arbiter5.tlsf,45.0,45.0
46,amba_decomposed_arbiter6.tlsf,65.0,65.0
47,amba_decomposed_arbiter7.tlsf,89.0,89.0
48,amba_decomposed_arbiter8.tlsf,117.0,116.0
49,amba_decomposed_arbiter9.tlsf,148.0,149.0
50,amba_decomposed_decode.tlsf,1.0,1.0
51,amba_decomposed_encode10.tlsf,13.0,12.0
52,amba_decomposed_encode11.tlsf,14.0,13.0
53,amba_decomposed_encode12.tlsf,15.0,14.0
54,amba_decomposed_encode13.tlsf,16.0,15.0
55,amba_decomposed_encode14.tlsf,17.0,16.0
56,amba_decomposed_encode15.tlsf,18.0,17.0
57,amba_decomposed_encode16.tlsf,19.0,18.0
58,amba_decomposed_encode20.tlsf,23.0,22.0
59,amba_decomposed_encode2.tlsf,5.0,4.0
60,amba_decomposed_encode3.tlsf,6.0,5.0
61,amba_decomposed_encode4.tlsf,7.0,6.0
62,amba_decomposed_encode5.tlsf,8.0,8.0
63,amba_decomposed_encode6.tlsf,9.0,8.0
64,amba_decomposed_encode7.tlsf,10.0,9.0
65,amba_decomposed_encode8.tlsf,11.0,10.0
66,amba_decomposed_encode9.tlsf,12.0,11.0
67,amba_decomposed_lock10.tlsf,6.0,5.0
68,amba_decomposed_lock11.tlsf,6.0,5.0
69,amba_decomposed_lock12.tlsf,6.0,5.0
70,amba_decomposed_lock13.tlsf,6.0,5.0
71,amba_decomposed_lock14.tlsf,6.0,5.0
72,amba_decomposed_lock15.tlsf,6.0,5.0
73,amba_decomposed_lock16.tlsf,6.0,5.0
74,amba_decomposed_lock2.tlsf,6.0,5.0
75,amba_decomposed_lock3.tlsf,6.0,5.0
76,amba_decomposed_lock4.tlsf,6.0,5.0
77,amba_decomposed_lock5.tlsf,6.0,5.0
78,amba_decomposed_lock6.tlsf,6.0,5.0
79,amba_decomposed_lock7.tlsf,6.0,5.0
80,amba_decomposed_lock8.tlsf,6.0,5.0
81,amba_decomposed_lock9.tlsf,6.0,5.0
82,amba_decomposed_shift.tlsf,3.0,3.0
83,amba_decomposed_tburst4.tlsf,12.0,12.0
84,amba_decomposed_tincr.tlsf,10.0,16.0
85,amba_decomposed_tsingle.tlsf,9.0,9.0
86,amba_gr+_2.tlsf,80.0,5.0
87,amba_gr_2.tlsf,22.0,6.0
88,amba_gr+_3.tlsf,419.0,5.0
89,amba_gr_3.tlsf,754.0,11.0
90,amba_gr+_4.tlsf,279.0,5.0
91,amba_gr_4.tlsf,256.0,7.0
95,arbiter1.tlsf,2.0,2.0
96,arbiter2.tlsf,13.0,13.0
97,arbiter3.tlsf,41.0,41.0
98,arbiter4.tlsf,106.0,118.0
99,arbiter5.tlsf,327.0,327.0
100,arbiter6.tlsf,872.0,709.0
101,arbiter7.tlsf,2249.0,2249.0
102,arbiter8.tlsf,5642.0,5642.0
103,arbiter9.tlsf,13835.0,13835.0
104,arbiter_with_buffer1.tlsf,1.0,1.0
105,arbiter_with_buffer2.tlsf,13.0,13.0
106,arbiter_with_buffer3.tlsf,50.0,50.0
107,arbiter_with_buffer4.tlsf,162.0,162.0
108,arbiter_with_buffer5.tlsf,482.0,482.0
109,arbiter_with_buffer6.tlsf,1346.0,1346.0
110,arbiter_with_buffer7.tlsf,3586.0,3586.0
112,arbiter_with_cancel1.tlsf,6.0,6.0
113,arbiter_with_cancel2.tlsf,30.0,31.0
114,arbiter_with_cancel3.tlsf,166.0,163.0
115,arbiter_with_cancel4.tlsf,867.0,866.0
116,arbiter_with_cancel5.tlsf,4404.0,4408.0
117,arbiter_with_cancel6.tlsf,21913.0,21913.0
120,Automata16S.tlsf,17.0,17.0
122,Automata.tlsf,9.0,9.0
123,Button.tlsf,1.0,1.0
126,CheckAlarmBroken1_1a2942e3.tlsf,1.0,1.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2.0,2.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1.0,1.0
158,Cockpitboard_efe2feaf.tlsf,1.0,1.0
159,Cockpitboard.tlsf,1.0,1.0
160,Coffee_06e9cad4.tlsf,23.0,48.0
161,Coffee_235467da.tlsf,11.0,10.0
162,Coffee_2c5b09da.tlsf,6.0,6.0
163,Coffee_6479ef9a.tlsf,36.0,43.0
164,Coffee_d6376bf9.tlsf,23.0,44.0
165,Coffee_efe2feaf.tlsf,12.0,11.0
167,CoffeeMin_88f351a6.tlsf,2.0,2.0
168,CoffeMachine_974f4a68.tlsf,28.0,27.0
170,collector_v111.tlsf,2048.0,2802.0
171,collector_v112.tlsf,4096.0,4923.0
172,collector_v113.tlsf,8193.0,11097.0
173,collector_v114.tlsf,16392.0,27603.0
174,collector_v115.tlsf,32835.0,65535.0
175,collector_v13.tlsf,8.0,15.0
176,collector_v15.tlsf,32.0,63.0
177,collector_v17.tlsf,128.0,255.0
178,collector_v19.tlsf,512.0,1023.0
179,collector_v210.tlsf,1535.0,8439.0
180,collector_v211.tlsf,3071.0,18422.0
181,collector_v212.tlsf,6145.0,39934.0
182,collector_v213.tlsf,12292.0,86015.0
184,collector_v23.tlsf,11.0,22.0
185,collector_v25.tlsf,47.0,140.0
186,collector_v27.tlsf,191.0,762.0
187,collector_v29.tlsf,767.0,3832.0
188,collector_v310.tlsf,1026.0,3.0
189,collector_v311.tlsf,2050.0,3.0
190,collector_v312.tlsf,7172.0,3.0
191,collector_v313.tlsf,8199.0,3.0
193,collector_v33.tlsf,18.0,3.0
194,collector_v35.tlsf,34.0,3.0
195,collector_v37.tlsf,130.0,3.0
196,collector_v39.tlsf,514.0,3.0
200,Core_solved_974f4a68.tlsf,12.0,13.0
222,Door_2d1010f8.tlsf,6.0,8.0
223,door_locking_problem_d6c5ac79.tlsf,4.0,4.0
224,EnemeyModule.tlsf,1.0,1.0
225,EscalatorBidirectionalInit.tlsf,7.0,5.0
226,EscalatorBidirectional.tlsf,6.0,4.0
227,EscalatorCountingInit.tlsf,4.0,4.0
228,EscalatorCounting.tlsf,3.0,3.0
229,EscalatorNonCounting.tlsf,1.0,1.0
230,EscalatorNonReactive.tlsf,1.0,1.0
231,EscalatorSmart.tlsf,5.0,15.0
232,example101.tlsf,3.0,3.0
233,example102.tlsf,9.0,6.0
234,example10a1.tlsf,11.0,11.0
235,example10a2.tlsf,21.0,21.0
236,Example1_d6376bf9.tlsf,2.0,2.0
237,example71.tlsf,1.0,1.0
238,example72.tlsf,3.0,3.0
239,example7a1.tlsf,1.0,1.0
240,example7a2.tlsf,5.0,5.0
241,example81.tlsf,3.0,3.0
242,example82.tlsf,6.0,6.0
243,example91.tlsf,5.0,5.0
244,example92.tlsf,12.0,11.0
246,FelixSpecFixed_2418b67e.tlsf,1.0,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.0,1.0
248,FelixSpecFixed3_b0840146.tlsf,1.0,1.0
250,FelixSpecFixed4_3916ec59.tlsf,1.0,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1.0,1.0
254,finding_nemo_1.tlsf,78.0,78.0
255,finding_nemo_2.tlsf,205.0,265.0
256,finding_nemo_3.tlsf,428.0,627.0
257,finding_nemo_4.tlsf,619.0,1112.0
258,finding_nemo_5.tlsf,1036.0,1716.0
260,full_arbiter_enc10.tlsf,70161.0,69381.0
262,full_arbiter_enc8.tlsf,15866.0,15860.0
326,Gamelogic.tlsf,4.0,4.0
327,GamemodeChooser.tlsf,2.0,2.0
328,Gamemodule.tlsf,2.0,2.0
329,generalized_buffer2.tlsf,7258.0,7695.0
330,generalized_buffer3.tlsf,45902.0,42486.0
334,Heating_235467da.tlsf,6.0,8.0
335,Heating_974f4a68.tlsf,14.0,6.0
336,Heating_b02056d6.tlsf,6.0,6.0
337,Heating_b209ff21.tlsf,7.0,8.0
338,HeatingMin_d6c5ac79.tlsf,3.0,3.0
339,Increment.tlsf,1.0,1.0
343,KitchenTimerV0.tlsf,1.0,1.0
344,KitchenTimerV10.tlsf,57.0,57.0
345,KitchenTimerV1.tlsf,2.0,2.0
346,KitchenTimerV2.tlsf,14.0,4.0
347,KitchenTimerV3.tlsf,34.0,22.0
348,KitchenTimerV4.tlsf,37.0,3.0
349,KitchenTimerV5.tlsf,64.0,62.0
350,KitchenTimerV6.tlsf,76.0,76.0
351,KitchenTimerV7.tlsf,76.0,77.0
352,KitchenTimerV8.tlsf,77.0,76.0
353,KitchenTimerV9.tlsf,77.0,80.0
354,LampController_974f4a68.tlsf,16.0,16.0
355,lazy_shades_problem_d6376bf9.tlsf,6.0,45.0
356,LedMatrix.tlsf,141.0,143.0
357,lift2.tlsf,27.0,26.0
358,lift3.tlsf,91.0,76.0
360,lift_gr1+2.tlsf,57.0,55.0
361,lift_gr12.tlsf,29.0,29.0
362,lift_gr1+3.tlsf,179.0,180.0
363,lift_gr13.tlsf,92.0,90.0
364,lift_gr1+6.tlsf,4775.0,4774.0
365,lift_gr1+7.tlsf,12845.0,12844.0
366,lift_gr17.tlsf,6424.0,6423.0
368,lift_gr18.tlsf,16667.0,16666.0
371,lift_unary_enc2.tlsf,36.0,27.0
372,lift_unary_enc3.tlsf,182.0,181.0
373,lift_wrong_physics_unreal2.tlsf,27.0,27.0
377,Light_d65ed84e.tlsf,25.0,26.0
378,Lights_06e9cad4.tlsf,36.0,34.0
379,Lights2_06e9cad4.tlsf,271.0,285.0
380,Lights2_0f5381e9.tlsf,317.0,289.0
381,Lights2_2c5b09da.tlsf,134.0,64.0
382,Lights2_9cac58d3.tlsf,354.0,360.0
383,Lights2_b02056d6.tlsf,264.0,252.0
384,Lights_2c5b09da.tlsf,13.0,11.0
386,Lights2_f3987563.tlsf,418.0,247.0
387,Lights2Min_9cbf2546.tlsf,16.0,16.0
388,Lights3_06e9cad4.tlsf,32.0,25.0
389,Lights3_235467da.tlsf,34.0,15.0
390,Lights3_2c5b09da.tlsf,15.0,6.0
391,Lights3_3916ec59.tlsf,32.0,14.0
392,Lights_3461125b.tlsf,35.0,36.0
393,Lights3_6bea956e.tlsf,34.0,29.0
394,Lights3_f1477cc5.tlsf,33.0,32.0
395,Lights3Min_6479ef9a.tlsf,5.0,3.0
396,Lights_9cac58d3.tlsf,36.0,33.0
397,Lights_b0840146.tlsf,37.0,22.0
398,Lights_f3987563.tlsf,36.0,35.0
399,LightsMin_6bea956e.tlsf,10.0,10.0
400,LightsTotal_06e9cad4.tlsf,593.0,537.0
402,LightsTotal_9cbf2546.tlsf,639.0,682.0
403,LightsTotal_d65ed84e.tlsf,355.0,521.0
406,lilydemo03.tlsf,12.0,8.0
407,lilydemo04.tlsf,15.0,15.0
408,lilydemo05.tlsf,13.0,8.0
409,lilydemo06.tlsf,18.0,12.0
410,lilydemo07.tlsf,13.0,8.0
411,lilydemo08.tlsf,1.0,1.0
412,lilydemo09.tlsf,4.0,7.0
413,lilydemo10.tlsf,1.0,1.0
415,lilydemo12.tlsf,1.0,1.0
416,lilydemo13.tlsf,2.0,2.0
417,lilydemo14.tlsf,2.0,2.0
420,lilydemo17.tlsf,3.0,3.0
421,lilydemo18.tlsf,4.0,4.0
422,lilydemo19.tlsf,7.0,9.0
423,lilydemo20.tlsf,20.0,5.0
424,lilydemo21.tlsf,46.0,37.0
425,lilydemo22.tlsf,18.0,20.0
426,lilydemo23.tlsf,6.0,6.0
427,lilydemo24.tlsf,3.0,11.0
428,load_balancer10.tlsf,3340.0,3343.0
429,load_balancer2.tlsf,8.0,11.0
430,load_balancer3.tlsf,15.0,18.0
431,load_balancer4.tlsf,34.0,37.0
432,load_balancer5.tlsf,63.0,74.0
433,load_balancer6.tlsf,136.0,155.0
434,load_balancer7.tlsf,329.0,300.0
435,load_balancer8.tlsf,650.0,717.0
436,load_balancer9.tlsf,1419.0,1422.0
488,load_balancer_unreal22.tlsf,9.0,15.0
495,ltl2dba01.tlsf,3.0,3.0
496,ltl2dba02.tlsf,12.0,12.0
497,ltl2dba03.tlsf,5.0,5.0
498,ltl2dba04.tlsf,3.0,3.0
499,ltl2dba05.tlsf,5.0,5.0
500,ltl2dba06.tlsf,5.0,5.0
501,ltl2dba07.tlsf,13.0,13.0
502,ltl2dba08.tlsf,5.0,5.0
503,ltl2dba09.tlsf,1.0,1.0
504,ltl2dba10.tlsf,2.0,2.0
505,ltl2dba11.tlsf,3.0,4.0
506,ltl2dba12.tlsf,4.0,4.0
507,ltl2dba13.tlsf,5.0,5.0
508,ltl2dba14.tlsf,3.0,3.0
509,ltl2dba15.tlsf,1.0,1.0
510,ltl2dba16.tlsf,5.0,3.0
511,ltl2dba17.tlsf,9.0,7.0
512,ltl2dba18.tlsf,4.0,4.0
513,ltl2dba19.tlsf,9.0,9.0
514,ltl2dba20.tlsf,5.0,5.0
515,ltl2dba21.tlsf,17.0,15.0
516,ltl2dba22.tlsf,2.0,2.0
517,ltl2dba23.tlsf,3.0,3.0
518,ltl2dba24.tlsf,2.0,2.0
519,ltl2dba25.tlsf,3.0,3.0
520,ltl2dba26.tlsf,3.0,3.0
522,ltl2dba_alpha100.tlsf,102.0,102.0
523,ltl2dba_alpha10.tlsf,12.0,12.0
524,ltl2dba_alpha12.tlsf,14.0,14.0
525,ltl2dba_alpha14.tlsf,16.0,16.0
526,ltl2dba_alpha16.tlsf,18.0,18.0
527,ltl2dba_alpha17.tlsf,19.0,19.0
528,ltl2dba_alpha18.tlsf,20.0,20.0
529,ltl2dba_alpha1.tlsf,3.0,3.0
530,ltl2dba_alpha20.tlsf,22.0,22.0
531,ltl2dba_alpha25.tlsf,27.0,27.0
532,ltl2dba_alpha2.tlsf,4.0,4.0
533,ltl2dba_alpha3.tlsf,5.0,5.0
534,ltl2dba_alpha4.tlsf,6.0,6.0
535,ltl2dba_alpha50.tlsf,52.0,52.0
536,ltl2dba_alpha5.tlsf,7.0,7.0
537,ltl2dba_alpha6.tlsf,8.0,8.0
538,ltl2dba_alpha7.tlsf,9.0,9.0
539,ltl2dba_alpha8.tlsf,10.0,10.0
541,ltl2dba_beta10.tlsf,121.0,121.0
542,ltl2dba_beta15.tlsf,256.0,256.0
544,ltl2dba_beta1.tlsf,4.0,4.0
547,ltl2dba_beta2.tlsf,9.0,9.0
549,ltl2dba_beta3.tlsf,16.0,16.0
550,ltl2dba_beta4.tlsf,25.0,25.0
551,ltl2dba_beta5.tlsf,36.0,36.0
552,ltl2dba_beta6.tlsf,49.0,49.0
553,ltl2dba_beta7.tlsf,64.0,64.0
554,ltl2dba_beta8.tlsf,81.0,81.0
556,ltl2dba_C210.tlsf,10.0,11.0
557,ltl2dba_C212.tlsf,12.0,13.0
558,ltl2dba_C214.tlsf,14.0,15.0
559,ltl2dba_C216.tlsf,16.0,17.0
560,ltl2dba_C21.tlsf,1.0,1.0
562,ltl2dba_C22.tlsf,2.0,2.0
563,ltl2dba_C23.tlsf,3.0,3.0
564,ltl2dba_C24.tlsf,4.0,4.0
566,ltl2dba_C25.tlsf,5.0,5.0
568,ltl2dba_C26.tlsf,6.0,6.0
570,ltl2dba_C27.tlsf,7.0,8.0
572,ltl2dba_C28.tlsf,8.0,9.0
573,ltl2dba_C29.tlsf,9.0,10.0
574,ltl2dba_E10.tlsf,1024.0,1024.0
575,ltl2dba_E12.tlsf,4096.0,4096.0
576,ltl2dba_E14.tlsf,16384.0,16384.0
577,ltl2dba_E15.tlsf,32768.0,32768.0
579,ltl2dba_E1.tlsf,2.0,2.0
580,ltl2dba_E2.tlsf,4.0,4.0
581,ltl2dba_E3.tlsf,8.0,8.0
582,ltl2dba_E4.tlsf,16.0,16.0
583,ltl2dba_E5.tlsf,32.0,32.0
584,ltl2dba_E6.tlsf,64.0,64.0
585,ltl2dba_E7.tlsf,128.0,128.0
586,ltl2dba_E8.tlsf,256.0,256.0
587,ltl2dba_E9.tlsf,512.0,512.0
588,ltl2dba_Q10.tlsf,5742.0,5742.0
589,ltl2dba_Q12.tlsf,33462.0,33462.0
591,ltl2dba_Q1.tlsf,2.0,2.0
592,ltl2dba_Q2.tlsf,6.0,6.0
593,ltl2dba_Q3.tlsf,13.0,13.0
594,ltl2dba_Q4.tlsf,30.0,30.0
595,ltl2dba_Q5.tlsf,71.0,71.0
596,ltl2dba_Q6.tlsf,170.0,170.0
597,ltl2dba_Q7.tlsf,409.0,409.0
598,ltl2dba_Q8.tlsf,986.0,986.0
602,ltl2dba_R1.tlsf,1.0,1.0
628,ltl2dba_U110.tlsf,513.0,513.0
629,ltl2dba_U112.tlsf,2049.0,2049.0
631,ltl2dba_U11.tlsf,3.0,3.0
632,ltl2dba_U12.tlsf,3.0,3.0
633,ltl2dba_U13.tlsf,5.0,5.0
634,ltl2dba_U14.tlsf,9.0,9.0
635,ltl2dba_U15.tlsf,17.0,17.0
636,ltl2dba_U16.tlsf,33.0,33.0
637,ltl2dba_U17.tlsf,65.0,65.0
638,ltl2dba_U18.tlsf,129.0,129.0
639,ltl2dba_U19.tlsf,257.0,257.0
640,ltl2dpa01.tlsf,2.0,2.0
641,ltl2dpa02.tlsf,2.0,2.0
642,ltl2dpa03.tlsf,17.0,14.0
643,ltl2dpa04.tlsf,2.0,2.0
644,ltl2dpa05.tlsf,1.0,1.0
645,ltl2dpa06.tlsf,2.0,2.0
646,ltl2dpa07.tlsf,2.0,2.0
647,ltl2dpa08.tlsf,3.0,3.0
648,ltl2dpa09.tlsf,2.0,2.0
649,ltl2dpa10.tlsf,7.0,4.0
650,ltl2dpa11.tlsf,2.0,2.0
651,ltl2dpa12.tlsf,8.0,6.0
652,ltl2dpa13.tlsf,6.0,6.0
653,ltl2dpa14.tlsf,2.0,2.0
654,ltl2dpa15.tlsf,2.0,2.0
655,ltl2dpa16.tlsf,4.0,4.0
656,ltl2dpa17.tlsf,4.0,4.0
657,ltl2dpa18.tlsf,4.0,4.0
658,ltl2dpa19.tlsf,7.0,7.0
659,ltl2dpa20.tlsf,4.0,4.0
660,ltl2dpa21.tlsf,7.0,4.0
661,ltl2dpa22.tlsf,16.0,32.0
662,ltl2dpa23.tlsf,1.0,1.0
663,ltl2dpa24.tlsf,4.0,2.0
665,ModdifiedLedMatrix5X.tlsf,218.0,218.0
671,Morning2_4d4ca5c4.tlsf,1.0,1.0
674,Morning2_9cac58d3.tlsf,1.0,1.0
676,Morning2Min_6cbc6174.tlsf,1.0,1.0
677,Morning2s_2c5b09da.tlsf,67374.0,57747.0
679,Morning_88c5c1c3.tlsf,34.0,162.0
680,Morning_9cac58d3.tlsf,28.0,173.0
684,MorningMin_d6c5ac79.tlsf,10.0,9.0
685,MusicAppFeedback.tlsf,5.0,11.0
686,MusicAppMotivating.tlsf,16.0,17.0
687,MusicAppSimple.tlsf,4.0,7.0
688,mux10.tlsf,1.0,1.0
689,mux12.tlsf,1.0,1.0
690,mux16.tlsf,1.0,1.0
691,mux32.tlsf,1.0,1.0
693,mux8.tlsf,1.0,1.0
694,narylatch10.tlsf,1025.0,1025.0
695,narylatch11.tlsf,2049.0,2049.0
696,narylatch12.tlsf,4097.0,4097.0
698,narylatch8.tlsf,257.0,257.0
708,OneCounterGuiA9.tlsf,51.0,51.0
713,OneCounterInRangeA3.tlsf,2.0,2.0
715,OneCounter.tlsf,51.0,51.0
716,PlugController_fa4d4ce3.tlsf,16.0,16.0
718,prioritized_arbiter10.tlsf,24.0,24.0
719,prioritized_arbiter12.tlsf,28.0,28.0
720,prioritized_arbiter1.tlsf,5.0,5.0
721,prioritized_arbiter2.tlsf,8.0,8.0
722,prioritized_arbiter3.tlsf,10.0,10.0
723,prioritized_arbiter4.tlsf,12.0,12.0
724,prioritized_arbiter5.tlsf,14.0,14.0
725,prioritized_arbiter6.tlsf,16.0,16.0
726,prioritized_arbiter7.tlsf,18.0,18.0
727,prioritized_arbiter8.tlsf,20.0,20.0
728,prioritized_arbiter9.tlsf,22.0,22.0
729,prioritized_arbiter_enc10.tlsf,65538.0,65538.0
730,prioritized_arbiter_enc12.tlsf,276482.0,276482.0
731,prioritized_arbiter_enc13.tlsf,561154.0,561154.0
733,prioritized_arbiter_enc8.tlsf,10216.0,10200.0
800,Radarboard.tlsf,1.0,1.0
801,RegManager.tlsf,1.0,1.0
802,robot_grid16_1.tlsf,515.0,515.0
803,robot_grid2_2.tlsf,7.0,23.0
804,robot_grid3_3.tlsf,124.0,165.0
805,robot_grid4_4.tlsf,275.0,270.0
806,robot_grid4_5.tlsf,803.0,803.0
807,robot_grid5_1.tlsf,50.0,52.0
808,robot_grid6_1.tlsf,75.0,75.0
809,robot_grid8_2.tlsf,272.0,275.0
811,RotationCalculator.tlsf,2.0,2.0
813,round_robin_arbiter2.tlsf,14.0,3.0
814,round_robin_arbiter3.tlsf,67.0,61.0
815,round_robin_arbiter4.tlsf,282.0,257.0
816,round_robin_arbiter5.tlsf,938.0,835.0
817,round_robin_arbiter6.tlsf,3020.0,2561.0
818,round_robin_arbiter7.tlsf,9514.0,9468.0
819,round_robin_arbiter8.tlsf,29624.0,29624.0
878,Scoreboard.tlsf,1.0,1.0
879,SensorInit.tlsf,8.0,8.0
880,SensorPart.tlsf,8.0,8.0
881,SensorRegister.tlsf,1.0,1.0
882,SensorSelector.tlsf,2.0,2.0
883,SensorSubmodulChooser.tlsf,8.0,6.0
884,Sensor.tlsf,88.0,81.0
885,Shades2_235467da.tlsf,7.0,6.0
886,Shades2_42dc4fff.tlsf,10.0,12.0
887,Shades2_70523fbe.tlsf,7.0,6.0
888,Shades2_a5f99bc6.tlsf,8.0,6.0
889,Shades2Min_63831f8c.tlsf,3.0,3.0
890,Shades_6479ef9a.tlsf,7.0,6.0
891,Shades_974f4a68.tlsf,23.0,9.0
892,Shades_9cac58d3.tlsf,7.0,6.0
893,Shades_a02758ea.tlsf,7.0,6.0
894,Shades_b209ff21.tlsf,10.0,13.0
895,ShadesMin_aeb1d897.tlsf,3.0,3.0
896,shift10.tlsf,1.0,1.0
897,shift12.tlsf,1.0,1.0
898,shift16.tlsf,1.0,1.0
900,shift8.tlsf,1.0,1.0
901,simple_arbiter_enc10.tlsf,65025.0,65025.0
902,simple_arbiter_enc11.tlsf,134145.0,134145.0
903,simple_arbiter_enc12.tlsf,274433.0,274433.0
904,simple_arbiter_enc13.tlsf,557057.0,557057.0
906,simple_arbiter_enc8.tlsf,4609.0,4609.0
969,SliderDefault.tlsf,9.0,16.0
970,SliderDelayed.tlsf,43.0,35.0
971,SliderScored.tlsf,34.0,16.0
972,SPIPureNext.tlsf,91.0,92.0
973,SPIReadClk.tlsf,1.0,1.0
974,SPIReadManag.tlsf,7.0,3.0
975,SPIReadSdi.tlsf,2.0,2.0
976,SPI.tlsf,9.0,7.0
977,SPIWriteClk.tlsf,1.0,1.0
978,SPIWriteManag.tlsf,6.0,2.0
979,SPIWriteSdi.tlsf,2.0,2.0
981,test2_f2774e0b.tlsf,1.0,1.0
982,test3_efe2feaf.tlsf,3.0,3.0
984,test5_6cbc6174.tlsf,7.0,7.0
985,test6_0f5381e9.tlsf,9.0,10.0
986,test7_2c5b09da.tlsf,18.0,14.0
989,test_f3987563.tlsf,2.0,2.0
991,Timer_a50cadd7.tlsf,1.0,1.0
992,tmp_13cfc6f2.tlsf,230.0,90.0
993,TorcsAccelerating.tlsf,1.0,1.0
994,TorcsGearing.tlsf,3.0,3.0
995,TorcsSimple.tlsf,2.0,2.0
996,TorcsSteeringImproved.tlsf,6.0,3.0
997,TorcsSteeringSimple.tlsf,2.0,2.0
998,TorcsSteeringSmart.tlsf,7.0,7.0
1000,TwoCounters3.tlsf,2.0,2.0
1001,TwoCounters4.tlsf,2.0,2.0
1021,TwoCountersInRangeA6.tlsf,2.0,2.0
1029,TwoCountersRefinedRefined.tlsf,10.0,10.0
1034,UnderapproxStrengthenedDemo.tlsf,1.0,1.0
1035,Warnlight_2d1010f8.tlsf,8.0,8.0
1037,Window_235467da.tlsf,17.0,11.0
1038,Window2_54e1f7d2.tlsf,1.0,1.0
1039,Window2_6479ef9a.tlsf,12.0,12.0
1040,Window2_9cac58d3.tlsf,1.0,1.0
1041,Window2_aeb1d897.tlsf,69.0,43.0
1043,Window2Min_88c5c1c3.tlsf,2.0,2.0
1044,Window_42dc4fff.tlsf,14.0,3.0
1045,Window_54e1f7d2.tlsf,15.0,3.0
1046,WindowMin_a5f99bc6.tlsf,5.0,2.0
1047,workstation_resupply_1.tlsf,45.0,47.0
1048,workstation_resupply_2.tlsf,222.0,235.0
1049,workstation_resupply_3.tlsf,858.0,893.0
1050,workstation_resupply_4.tlsf,2867.0,2896.0
1051,workstation_resupply_5.tlsf,8494.0,8557.0
1053,Zoo0.tlsf,4.0,9.0
1054,Zoo10.tlsf,4.0,9.0
1055,Zoo5.tlsf,4.0,9.0
1058,arbiter_on_inpchange1.tlsf,7.0,5.0
1059,arbiter_on_inpchange2.tlsf,35.0,43.0
1060,arbiter_on_inpchange3.tlsf,220.0,211.0
1061,arbiter_on_inpchange4.tlsf,990.0,811.0
1062,arbiter_on_inpchange5.tlsf,4169.0,4169.0
1063,arbiter_on_inpchange6.tlsf,16796.0,16796.0
1068,lift4.tlsf,282.0,295.0
1069,lift5.tlsf,890.0,886.0
1070,lift6.tlsf,2469.0,2592.0
1071,lift7.tlsf,7119.0,7112.0
1072,lift8.tlsf,18705.0,18705.0
1073,lift9.tlsf,47635.0,47635.0
1075,lift_unary_enc4.tlsf,895.0,895.0
1076,lift_unary_enc5.tlsf,4057.0,4056.0
1077,lift_unary_enc6.tlsf,17712.0,17708.0
1090,robot_grid5_5.tlsf,1253.0,1253.0
1091,robot_grid6_6.tlsf,2522.0,2595.0
1092,robot_grid7_7.tlsf,4643.0,4645.0
1093,robot_grid8_8.tlsf,4091.0,4027.0
1095,rw_arbiter1.tlsf,5.0,15.0
1096,rw_arbiter2.tlsf,181.0,223.0
1097,rw_arbiter3.tlsf,2548.0,2621.0
1104,simple_arbiter_with_hints10.tlsf,6154.0,6154.0
1105,simple_arbiter_with_hints12.tlsf,28684.0,27875.0
1107,simple_arbiter_with_hints2.tlsf,10.0,10.0
1108,simple_arbiter_with_hints4.tlsf,51.0,47.0
1109,simple_arbiter_with_hints6.tlsf,261.0,243.0
1110,simple_arbiter_with_hints8.tlsf,1288.0,1281.0


==> data/states/SyntcompTF_SemmlA_Semml_unreal.csv <==
,name,states_SemmlA,states_Semml
29,AllLights_06e9cad4.tlsf,14908.0,10722.0
30,AllLights_2c5b09da.tlsf,15953.0,10966.0
31,AllLights_63831f8c.tlsf,16132.0,8489.0
32,AllLights_aeb1d897.tlsf,16796.0,8552.0
33,AllLights_b209ff21.tlsf,6762.0,8697.0
34,AllLights_d6c5ac79.tlsf,14090.0,14442.0
35,AllShades_66f450a4.tlsf,15096.0,14134.0
119,Assumptions_a50cadd7.tlsf,1.0,1.0
124,CheckAlarm_6bea956e.tlsf,3.0,3.0
125,CheckAlarm_88f351a6.tlsf,3.0,3.0
127,CheckCoffeMachine_1cf58fc1.tlsf,2.0,2.0
128,CheckCoffeMachine_3461125b.tlsf,2.0,2.0
130,CheckCoffeMachine_f3987563.tlsf,14.0,11.0
131,CheckDoor_c2b9e44d.tlsf,4.0,4.0
132,CheckHeating_2418b67e.tlsf,5.0,4.0
133,CheckHeating_3461125b.tlsf,5.0,4.0
134,CheckLight_007df645.tlsf,7.0,8.0
135,CheckLight_aeb1d897.tlsf,7.0,8.0
136,CheckRoom_06e9cad4.tlsf,4.0,4.0
137,CheckRoom_2c5b09da.tlsf,1.0,1.0
138,CheckRoom_3916ec59.tlsf,5.0,5.0
139,CheckRoom_70523fbe.tlsf,4.0,4.0
140,CheckRoom_88c5c1c3.tlsf,4.0,4.0
141,CheckShades_1a2942e3.tlsf,6.0,4.0
142,CheckShades_3461125b.tlsf,6.0,4.0
143,CheckShades_4d4ca5c4.tlsf,1.0,1.0
144,CheckShades_aeb1d897.tlsf,8.0,9.0
145,CheckTime_3916ec59.tlsf,8.0,8.0
146,CheckTime_4b5e6eaa.tlsf,8.0,8.0
147,CheckTime_54e1f7d2.tlsf,8.0,8.0
148,CheckTime_6479ef9a.tlsf,8.0,8.0
149,CheckTimer_54e1f7d2.tlsf,1.0,1.0
150,CheckTimer_fa8592c8.tlsf,1.0,1.0
151,CheckWarnlight_1cf58fc1.tlsf,3.0,3.0
152,CheckWarnlight_4b5a2bad.tlsf,4.0,4.0
153,CheckWarnlight_54e1f7d2.tlsf,4.0,4.0
154,CheckWarnlight_6bea956e.tlsf,3.0,3.0
156,CheckWindows_2418b67e.tlsf,1.0,1.0
157,CheckWindows_54e1f7d2.tlsf,1.0,1.0
166,Coffee_f1477cc5.tlsf,16.0,5.0
169,CoffeMachine_a50cadd7.tlsf,1.0,1.0
197,Core_4b5a2bad.tlsf,29.0,28.0
198,Core_66f450a4.tlsf,2.0,2.0
199,Core_fa4d4ce3.tlsf,24.0,21.0
201,detector_unreal10.tlsf,20.0,29.0
202,detector_unreal11.tlsf,22.0,33.0
203,detector_unreal12.tlsf,24.0,33.0
204,detector_unreal13.tlsf,26.0,39.0
205,detector_unreal14.tlsf,28.0,42.0
206,detector_unreal15.tlsf,30.0,45.0
207,detector_unreal16.tlsf,32.0,47.0
209,detector_unreal2.tlsf,4.0,4.0
210,detector_unreal3.tlsf,6.0,9.0
211,detector_unreal4.tlsf,8.0,11.0
213,detector_unreal5.tlsf,10.0,15.0
215,detector_unreal6.tlsf,12.0,16.0
217,detector_unreal7.tlsf,14.0,18.0
219,detector_unreal8.tlsf,16.0,24.0
220,detector_unreal9.tlsf,18.0,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,24.0,18.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,19.0,17.0
249,FelixSpecFixed3.core_b209ff21.tlsf,272.0,292.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,1.0,1.0
263,full_arbiter_unreal12_10.tlsf,2334.0,1270.0
264,full_arbiter_unreal12_11.tlsf,5169.0,3222.0
265,full_arbiter_unreal12_12.tlsf,6471.0,3758.0
266,full_arbiter_unreal12_13.tlsf,18628.0,4156.0
267,full_arbiter_unreal12_14.tlsf,20593.0,8751.0
268,full_arbiter_unreal12_15.tlsf,65578.0,8788.0
269,full_arbiter_unreal12_16.tlsf,76524.0,8617.0
270,full_arbiter_unreal12_18.tlsf,520886.0,9050.0
271,full_arbiter_unreal12_1.tlsf,4.0,4.0
272,full_arbiter_unreal12_20.tlsf,2077417.0,4818.0
277,full_arbiter_unreal12_2.tlsf,6.0,4.0
278,full_arbiter_unreal12_3.tlsf,26.0,27.0
279,full_arbiter_unreal12_4.tlsf,37.0,40.0
280,full_arbiter_unreal12_5.tlsf,93.0,96.0
281,full_arbiter_unreal12_6.tlsf,154.0,209.0
282,full_arbiter_unreal12_7.tlsf,378.0,209.0
283,full_arbiter_unreal12_8.tlsf,623.0,387.0
284,full_arbiter_unreal12_9.tlsf,1497.0,648.0
285,full_arbiter_unreal13_10.tlsf,24745.0,5248.0
286,full_arbiter_unreal13_11.tlsf,13786.0,5742.0
287,full_arbiter_unreal13_12.tlsf,83256.0,10407.0
288,full_arbiter_unreal13_13.tlsf,26012.0,44806.0
289,full_arbiter_unreal13_14.tlsf,55655.0,25542.0
292,full_arbiter_unreal13_1.tlsf,8.0,8.0
293,full_arbiter_unreal13_2.tlsf,14.0,9.0
294,full_arbiter_unreal13_3.tlsf,179.0,176.0
295,full_arbiter_unreal13_4.tlsf,683.0,591.0
296,full_arbiter_unreal13_5.tlsf,3084.0,2212.0
297,full_arbiter_unreal13_6.tlsf,6576.0,4162.0
298,full_arbiter_unreal13_7.tlsf,8900.0,4169.0
299,full_arbiter_unreal13_8.tlsf,10453.0,4443.0
300,full_arbiter_unreal13_9.tlsf,12477.0,4426.0
308,full_arbiter_unreal14_1.tlsf,30.0,23.0
309,full_arbiter_unreal14_2.tlsf,19.0,25.0
310,full_arbiter_unreal14_3.tlsf,491.0,443.0
311,full_arbiter_unreal14_4.tlsf,4466.0,4924.0
312,full_arbiter_unreal14_5.tlsf,9519.0,4188.0
313,full_arbiter_unreal14_6.tlsf,10121.0,4228.0
314,full_arbiter_unreal14_7.tlsf,11757.0,4509.0
315,full_arbiter_unreal14_8.tlsf,16935.0,5568.0
318,full_arbiter_unreal22.tlsf,28.0,32.0
319,full_arbiter_unreal23.tlsf,315.0,295.0
320,full_arbiter_unreal24.tlsf,4128.0,3103.0
321,full_arbiter_unreal25.tlsf,4367.0,11610.0
322,full_arbiter_unreal26.tlsf,5134.0,28172.0
340,IntendDemo_42dc4fff.tlsf,3.0,3.0
341,jarvis_gideon_a02758ea.tlsf,1.0,1.0
342,jarvis_philippe_484face8.tlsf,1.0,1.0
374,lift_wrong_physics_unreal3.tlsf,27.0,38.0
375,Light_a50cadd7.tlsf,1.0,1.0
376,Light_aeb1d897.tlsf,53.0,44.0
385,Lights2_f1477cc5.tlsf,233.0,347.0
401,LightsTotal_2c5b09da.tlsf,193.0,221.0
404,lilydemo01.tlsf,1.0,1.0
405,lilydemo02.tlsf,1.0,1.0
414,lilydemo11.tlsf,1.0,1.0
418,lilydemo15.tlsf,1.0,1.0
419,lilydemo16.tlsf,1.0,1.0
437,load_balancer_unreal12_10.tlsf,51.0,33.0
438,load_balancer_unreal12_11.tlsf,37.0,31.0
439,load_balancer_unreal12_12.tlsf,57.0,48.0
440,load_balancer_unreal12_13.tlsf,55.0,53.0
441,load_balancer_unreal12_14.tlsf,59.0,56.0
442,load_balancer_unreal12_15.tlsf,72.0,45.0
443,load_balancer_unreal12_16.tlsf,55.0,56.0
444,load_balancer_unreal12_1.tlsf,11.0,13.0
445,load_balancer_unreal12_2.tlsf,11.0,12.0
446,load_balancer_unreal12_3.tlsf,13.0,13.0
447,load_balancer_unreal12_4.tlsf,22.0,20.0
448,load_balancer_unreal12_5.tlsf,23.0,21.0
449,load_balancer_unreal12_6.tlsf,30.0,18.0
450,load_balancer_unreal12_7.tlsf,35.0,35.0
451,load_balancer_unreal12_8.tlsf,39.0,32.0
452,load_balancer_unreal12_9.tlsf,47.0,34.0
453,load_balancer_unreal13_10.tlsf,211.0,1149.0
454,load_balancer_unreal13_11.tlsf,191.0,283.0
455,load_balancer_unreal13_12.tlsf,131.0,5768.0
456,load_balancer_unreal13_1.tlsf,17.0,11.0
457,load_balancer_unreal13_2.tlsf,17.0,12.0
458,load_balancer_unreal13_3.tlsf,38.0,21.0
459,load_balancer_unreal13_4.tlsf,57.0,90.0
460,load_balancer_unreal13_5.tlsf,103.0,113.0
461,load_balancer_unreal13_6.tlsf,118.0,121.0
462,load_balancer_unreal13_7.tlsf,138.0,41.0
463,load_balancer_unreal13_8.tlsf,138.0,268.0
464,load_balancer_unreal13_9.tlsf,270.0,593.0
465,load_balancer_unreal14_10.tlsf,993.0,3086.0
466,load_balancer_unreal14_11.tlsf,831.0,3927.0
467,load_balancer_unreal14_12.tlsf,782.0,9472.0
468,load_balancer_unreal14_1.tlsf,22.0,16.0
469,load_balancer_unreal14_2.tlsf,29.0,20.0
470,load_balancer_unreal14_3.tlsf,99.0,23.0
471,load_balancer_unreal14_4.tlsf,134.0,131.0
472,load_balancer_unreal14_5.tlsf,185.0,858.0
473,load_balancer_unreal14_6.tlsf,122.0,841.0
474,load_balancer_unreal14_7.tlsf,421.0,2801.0
475,load_balancer_unreal14_8.tlsf,274.0,128.0
476,load_balancer_unreal14_9.tlsf,997.0,2952.0
477,load_balancer_unreal15_2.tlsf,33.0,37.0
478,load_balancer_unreal15_3.tlsf,43.0,40.0
479,load_balancer_unreal15_4.tlsf,439.0,435.0
480,load_balancer_unreal15_5.tlsf,492.0,1447.0
481,load_balancer_unreal15_6.tlsf,1386.0,1458.0
482,load_balancer_unreal15_7.tlsf,995.0,3496.0
483,load_balancer_unreal16_1.tlsf,53.0,47.0
484,load_balancer_unreal16_2.tlsf,76.0,72.0
485,load_balancer_unreal16_3.tlsf,64.0,837.0
486,load_balancer_unreal16_4.tlsf,841.0,1013.0
489,load_balancer_unreal23.tlsf,43.0,33.0
490,load_balancer_unreal24.tlsf,730.0,82.0
491,load_balancer_unreal25.tlsf,4108.0,233.0
492,load_balancer_unreal26.tlsf,4120.0,638.0
493,load_balancer_unreal27.tlsf,4305.0,1542.0
494,load_balancer_unreal28.tlsf,4140.0,7416.0
521,ltl2dba27.tlsf,2.0,2.0
599,ltl2dba_R10.tlsf,4337.0,3581.0
603,ltl2dba_R2.tlsf,5.0,5.0
604,ltl2dba_R3.tlsf,13.0,12.0
605,ltl2dba_R4.tlsf,17.0,17.0
606,ltl2dba_R5.tlsf,55.0,36.0
607,ltl2dba_R6.tlsf,104.0,81.0
608,ltl2dba_R7.tlsf,269.0,223.0
609,ltl2dba_R8.tlsf,609.0,527.0
611,ltl2dba_theta10.tlsf,40.0,31.0
612,ltl2dba_theta12.tlsf,48.0,37.0
613,ltl2dba_theta14.tlsf,56.0,43.0
614,ltl2dba_theta16.tlsf,64.0,49.0
615,ltl2dba_theta1.tlsf,4.0,4.0
617,ltl2dba_theta2.tlsf,8.0,7.0
619,ltl2dba_theta3.tlsf,12.0,10.0
620,ltl2dba_theta4.tlsf,16.0,13.0
623,ltl2dba_theta5.tlsf,16.0,16.0
624,ltl2dba_theta6.tlsf,19.0,20.0
625,ltl2dba_theta7.tlsf,28.0,23.0
626,ltl2dba_theta8.tlsf,32.0,25.0
664,ModdifiedLedMatrix4X.tlsf,32.0,76.0
668,Morning2_1cf58fc1.tlsf,8035.0,8719.0
699,OneCounterGuiA0.tlsf,8.0,7.0
700,OneCounterGuiA1.tlsf,12.0,12.0
701,OneCounterGuiA2.tlsf,19.0,22.0
702,OneCounterGuiA3.tlsf,46.0,46.0
703,OneCounterGuiA4.tlsf,47.0,48.0
704,OneCounterGuiA5.tlsf,44.0,44.0
705,OneCounterGuiA6.tlsf,55.0,53.0
706,OneCounterGuiA7.tlsf,55.0,55.0
707,OneCounterGuiA8.tlsf,67.0,67.0
709,OneCounterGui.tlsf,8.0,7.0
710,OneCounterInRangeA0.tlsf,5.0,4.0
711,OneCounterInRangeA1.tlsf,6.0,6.0
712,OneCounterInRangeA2.tlsf,6.0,6.0
714,OneCounterInRange.tlsf,5.0,4.0
734,prioritized_arbiter_unreal12_10.tlsf,1.0,1.0
735,prioritized_arbiter_unreal12_11.tlsf,1.0,1.0
736,prioritized_arbiter_unreal12_12.tlsf,1.0,1.0
737,prioritized_arbiter_unreal12_13.tlsf,1.0,1.0
738,prioritized_arbiter_unreal12_14.tlsf,1.0,1.0
739,prioritized_arbiter_unreal12_15.tlsf,1.0,1.0
740,prioritized_arbiter_unreal12_16.tlsf,1.0,1.0
741,prioritized_arbiter_unreal12_1.tlsf,1.0,1.0
742,prioritized_arbiter_unreal12_2.tlsf,1.0,1.0
743,prioritized_arbiter_unreal12_3.tlsf,1.0,1.0
744,prioritized_arbiter_unreal12_4.tlsf,1.0,1.0
745,prioritized_arbiter_unreal12_5.tlsf,1.0,1.0
746,prioritized_arbiter_unreal12_6.tlsf,1.0,1.0
747,prioritized_arbiter_unreal12_7.tlsf,1.0,1.0
748,prioritized_arbiter_unreal12_8.tlsf,1.0,1.0
749,prioritized_arbiter_unreal12_9.tlsf,1.0,1.0
750,prioritized_arbiter_unreal13_10.tlsf,12.0,20.0
751,prioritized_arbiter_unreal13_11.tlsf,16.0,19.0
752,prioritized_arbiter_unreal13_12.tlsf,22.0,19.0
753,prioritized_arbiter_unreal13_13.tlsf,24.0,19.0
754,prioritized_arbiter_unreal13_14.tlsf,25.0,25.0
755,prioritized_arbiter_unreal13_15.tlsf,22.0,23.0
756,prioritized_arbiter_unreal13_16.tlsf,29.0,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2.0,2.0
758,prioritized_arbiter_unreal13_2.tlsf,4.0,4.0
759,prioritized_arbiter_unreal13_3.tlsf,6.0,6.0
760,prioritized_arbiter_unreal13_4.tlsf,8.0,7.0
761,prioritized_arbiter_unreal13_5.tlsf,9.0,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10.0,10.0
763,prioritized_arbiter_unreal13_7.tlsf,10.0,13.0
764,prioritized_arbiter_unreal13_8.tlsf,13.0,10.0
765,prioritized_arbiter_unreal13_9.tlsf,15.0,16.0
766,prioritized_arbiter_unreal14_10.tlsf,17.0,15.0
767,prioritized_arbiter_unreal14_11.tlsf,20.0,21.0
768,prioritized_arbiter_unreal14_12.tlsf,18.0,18.0
769,prioritized_arbiter_unreal14_13.tlsf,23.0,23.0
770,prioritized_arbiter_unreal14_14.tlsf,21.0,21.0
771,prioritized_arbiter_unreal14_15.tlsf,26.0,22.0
772,prioritized_arbiter_unreal14_16.tlsf,28.0,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2.0,2.0
774,prioritized_arbiter_unreal14_2.tlsf,4.0,4.0
775,prioritized_arbiter_unreal14_3.tlsf,5.0,5.0
776,prioritized_arbiter_unreal14_4.tlsf,7.0,6.0
777,prioritized_arbiter_unreal14_5.tlsf,7.0,8.0
778,prioritized_arbiter_unreal14_6.tlsf,12.0,8.0
779,prioritized_arbiter_unreal14_7.tlsf,11.0,11.0
780,prioritized_arbiter_unreal14_8.tlsf,13.0,15.0
781,prioritized_arbiter_unreal14_9.tlsf,18.0,12.0
782,prioritized_arbiter_unreal15_16.tlsf,28.0,28.0
783,prioritized_arbiter_unreal15_2.tlsf,4.0,4.0
784,prioritized_arbiter_unreal15_32.tlsf,50.0,51.0
785,prioritized_arbiter_unreal15_4.tlsf,8.0,6.0
786,prioritized_arbiter_unreal16_16.tlsf,25.0,27.0
787,prioritized_arbiter_unreal16_2.tlsf,4.0,4.0
788,prioritized_arbiter_unreal16_32.tlsf,49.0,60.0
789,prioritized_arbiter_unreal16_4.tlsf,7.0,6.0
790,prioritized_arbiter_unreal210.tlsf,24.0,18.0
791,prioritized_arbiter_unreal22.tlsf,1.0,1.0
793,prioritized_arbiter_unreal23.tlsf,11.0,11.0
794,prioritized_arbiter_unreal24.tlsf,14.0,12.0
795,prioritized_arbiter_unreal25.tlsf,16.0,12.0
797,prioritized_arbiter_unreal26.tlsf,18.0,14.0
798,prioritized_arbiter_unreal27.tlsf,20.0,15.0
799,prioritized_arbiter_unreal28.tlsf,16.0,16.0
810,Room_a50cadd7.tlsf,1.0,1.0
820,round_robin_arbiter_unreal12_10.tlsf,692.0,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,1086.0,815.0
822,round_robin_arbiter_unreal12_12.tlsf,1800.0,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,2647.0,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,4859.0,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,4112.0,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,5400.0,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,21.0,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23.0,17.0
829,round_robin_arbiter_unreal12_3.tlsf,31.0,28.0
830,round_robin_arbiter_unreal12_4.tlsf,47.0,42.0
831,round_robin_arbiter_unreal12_5.tlsf,77.0,66.0
832,round_robin_arbiter_unreal12_6.tlsf,123.0,112.0
833,round_robin_arbiter_unreal12_7.tlsf,187.0,213.0
834,round_robin_arbiter_unreal12_8.tlsf,287.0,535.0
835,round_robin_arbiter_unreal12_9.tlsf,449.0,511.0
836,round_robin_arbiter_unreal13_10.tlsf,18284.0,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,29349.0,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,80986.0,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,183589.0,168882.0
843,round_robin_arbiter_unreal13_1.tlsf,72.0,79.0
846,round_robin_arbiter_unreal13_2.tlsf,75.0,72.0
847,round_robin_arbiter_unreal13_3.tlsf,117.0,136.0
848,round_robin_arbiter_unreal13_4.tlsf,239.0,246.0
850,round_robin_arbiter_unreal13_5.tlsf,391.0,235.0
851,round_robin_arbiter_unreal13_6.tlsf,890.0,529.0
852,round_robin_arbiter_unreal13_7.tlsf,1654.0,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2853.0,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,8225.0,6046.0
855,round_robin_arbiter_unreal14_10.tlsf,13453.0,63677.0
856,round_robin_arbiter_unreal14_11.tlsf,33570.0,127752.0
862,round_robin_arbiter_unreal14_1.tlsf,217.0,214.0
863,round_robin_arbiter_unreal14_2.tlsf,188.0,184.0
864,round_robin_arbiter_unreal14_3.tlsf,356.0,371.0
865,round_robin_arbiter_unreal14_4.tlsf,666.0,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1366.0,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2804.0,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,7746.0,6559.0
869,round_robin_arbiter_unreal14_8.tlsf,7187.0,15328.0
870,round_robin_arbiter_unreal14_9.tlsf,14534.0,56234.0
871,round_robin_arbiter_unreal22.tlsf,38.0,34.0
872,round_robin_arbiter_unreal23.tlsf,221.0,406.0
873,round_robin_arbiter_unreal24.tlsf,1118.0,4269.0
874,round_robin_arbiter_unreal25.tlsf,1841.0,31103.0
875,round_robin_arbiter_unreal26.tlsf,5915.0,110211.0
907,simple_arbiter_unreal116_1.tlsf,1.0,1.0
908,simple_arbiter_unreal116_2.tlsf,2.0,2.0
909,simple_arbiter_unreal116_3.tlsf,3.0,3.0
910,simple_arbiter_unreal116_4.tlsf,4.0,4.0
911,simple_arbiter_unreal116_5.tlsf,5.0,5.0
912,simple_arbiter_unreal12_10.tlsf,1.0,1.0
913,simple_arbiter_unreal12_12.tlsf,1.0,1.0
914,simple_arbiter_unreal12_1.tlsf,1.0,1.0
915,simple_arbiter_unreal12_2.tlsf,1.0,1.0
916,simple_arbiter_unreal12_3.tlsf,1.0,1.0
917,simple_arbiter_unreal12_4.tlsf,1.0,1.0
918,simple_arbiter_unreal12_5.tlsf,1.0,1.0
919,simple_arbiter_unreal12_6.tlsf,1.0,1.0
920,simple_arbiter_unreal12_7.tlsf,1.0,1.0
921,simple_arbiter_unreal12_8.tlsf,1.0,1.0
922,simple_arbiter_unreal12_9.tlsf,1.0,1.0
923,simple_arbiter_unreal13_11.tlsf,11.0,11.0
924,simple_arbiter_unreal13_1.tlsf,1.0,1.0
925,simple_arbiter_unreal13_2.tlsf,2.0,2.0
926,simple_arbiter_unreal13_3.tlsf,3.0,3.0
927,simple_arbiter_unreal13_4.tlsf,4.0,4.0
928,simple_arbiter_unreal13_5.tlsf,5.0,5.0
929,simple_arbiter_unreal13_6.tlsf,6.0,6.0
930,simple_arbiter_unreal13_7.tlsf,7.0,7.0
931,simple_arbiter_unreal13_8.tlsf,8.0,8.0
932,simple_arbiter_unreal13_9.tlsf,9.0,9.0
933,simple_arbiter_unreal14_10.tlsf,10.0,10.0
934,simple_arbiter_unreal14_12.tlsf,12.0,12.0
935,simple_arbiter_unreal14_1.tlsf,1.0,1.0
936,simple_arbiter_unreal14_2.tlsf,2.0,2.0
937,simple_arbiter_unreal14_3.tlsf,3.0,3.0
938,simple_arbiter_unreal14_4.tlsf,4.0,4.0
939,simple_arbiter_unreal14_5.tlsf,5.0,5.0
940,simple_arbiter_unreal14_6.tlsf,6.0,6.0
941,simple_arbiter_unreal14_7.tlsf,7.0,7.0
942,simple_arbiter_unreal14_8.tlsf,8.0,8.0
943,simple_arbiter_unreal14_9.tlsf,9.0,9.0
944,simple_arbiter_unreal15_10.tlsf,10.0,10.0
945,simple_arbiter_unreal15_1.tlsf,1.0,1.0
946,simple_arbiter_unreal15_2.tlsf,2.0,2.0
947,simple_arbiter_unreal15_3.tlsf,3.0,3.0
948,simple_arbiter_unreal15_4.tlsf,4.0,4.0
949,simple_arbiter_unreal15_5.tlsf,5.0,5.0
950,simple_arbiter_unreal15_6.tlsf,6.0,6.0
951,simple_arbiter_unreal15_7.tlsf,7.0,7.0
952,simple_arbiter_unreal15_8.tlsf,8.0,8.0
953,simple_arbiter_unreal15_9.tlsf,9.0,9.0
954,simple_arbiter_unreal16_1.tlsf,1.0,1.0
955,simple_arbiter_unreal16_2.tlsf,2.0,2.0
956,simple_arbiter_unreal16_3.tlsf,3.0,3.0
957,simple_arbiter_unreal16_4.tlsf,4.0,4.0
958,simple_arbiter_unreal16_5.tlsf,5.0,5.0
959,simple_arbiter_unreal18_8.tlsf,8.0,8.0
960,simple_arbiter_unreal210.tlsf,11.0,11.0
961,simple_arbiter_unreal22.tlsf,1.0,1.0
962,simple_arbiter_unreal23.tlsf,4.0,4.0
963,simple_arbiter_unreal24.tlsf,5.0,5.0
964,simple_arbiter_unreal25.tlsf,6.0,6.0
965,simple_arbiter_unreal26.tlsf,7.0,7.0
966,simple_arbiter_unreal27.tlsf,8.0,8.0
967,simple_arbiter_unreal28.tlsf,9.0,9.0
968,SingleContoller_d65ed84e.tlsf,94.0,61.0
980,System_b0840146.tlsf,4.0,3.0
983,test4_4b82b1f4.tlsf,2.0,2.0
987,test8_88f351a6.tlsf,13.0,9.0
988,test9_dd3a27e1.tlsf,19.0,22.0
990,Time_a50cadd7.tlsf,8.0,8.0
999,TwoCounters2.tlsf,4.0,9.0
1002,TwoCounters5.tlsf,83.0,62.0
1003,TwoCountersDisButA0.tlsf,7.0,7.0
1004,TwoCountersDisButA1.tlsf,18.0,10.0
1005,TwoCountersDisButA2.tlsf,30.0,18.0
1006,TwoCountersDisButA3.tlsf,30.0,20.0
1007,TwoCountersDisButA4.tlsf,34.0,21.0
1008,TwoCountersDisButA5.tlsf,25.0,29.0
1009,TwoCountersDisButA6.tlsf,25.0,28.0
1010,TwoCountersDisButA7.tlsf,31.0,31.0
1011,TwoCountersDisButA8.tlsf,31.0,31.0
1012,TwoCountersDisButA9.tlsf,31.0,31.0
1013,TwoCountersDisButAC.tlsf,31.0,31.0
1014,TwoCountersGui.tlsf,9.0,11.0
1015,TwoCountersInRangeA0.tlsf,5.0,4.0
1016,TwoCountersInRangeA1.tlsf,7.0,7.0
1017,TwoCountersInRangeA2.tlsf,10.0,10.0
1018,TwoCountersInRangeA3.tlsf,10.0,10.0
1019,TwoCountersInRangeA4.tlsf,10.0,10.0
1020,TwoCountersInRangeA5.tlsf,10.0,10.0
1022,TwoCountersInRangeM0.tlsf,10.0,10.0
1023,TwoCountersInRangeM1.tlsf,10.0,10.0
1024,TwoCountersInRangeM2.tlsf,10.0,10.0
1025,TwoCountersInRangeM3.tlsf,10.0,10.0
1026,TwoCountersInRangeM4.tlsf,10.0,10.0
1027,TwoCountersInRangeM5.tlsf,10.0,10.0
1028,TwoCountersInRange.tlsf,5.0,4.0
1030,TwoCountersRefined.tlsf,9.0,9.0
1031,TwoCounters.tlsf,6.0,6.0
1032,UnderapproxDemo2.tlsf,1.0,1.0
1033,UnderapproxDemo.tlsf,3.0,3.0
1036,Warnlight_a50cadd7.tlsf,1.0,1.0
1042,Window2_f1477cc5.tlsf,6.0,5.0
1081,lift_wrong_physics_unreal10.tlsf,4020.0,5141.0
1082,lift_wrong_physics_unreal4.tlsf,57.0,88.0
1083,lift_wrong_physics_unreal5.tlsf,116.0,199.0
1084,lift_wrong_physics_unreal6.tlsf,244.0,458.0
1085,lift_wrong_physics_unreal7.tlsf,497.0,1009.0
1086,lift_wrong_physics_unreal8.tlsf,1003.0,2068.0
1087,lift_wrong_physics_unreal9.tlsf,2004.0,3542.0


==> data/states/SyntcompTF_Strix_SemmlA_all.csv <==
,name,states_Strix,states_SemmlA
0,01.tlsf,20,20.0
1,02.tlsf,5,128.0
2,03.tlsf,9,4885.0
3,05.tlsf,11,22875.0
4,06.tlsf,11,30134.0
5,07.tlsf,11,32539.0
6,08.tlsf,11,43726.0
7,09.tlsf,9,20542.0
8,10.tlsf,9,19681.0
9,11.tlsf,9,20303.0
10,12.tlsf,9,21750.0
11,13.tlsf,9,32406.0
12,abcg_arbiter1.tlsf,30,28.0
13,abcg_arbiter2.tlsf,310,438.0
14,abcg_arbiter3.tlsf,3682,4537.0
15,abcg_arbiter4.tlsf,30162,49237.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,514.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,518.0
22,Alarm_70523fbe.tlsf,287,169.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,663.0
26,Alarm_f2774e0b.tlsf,274,66.0
27,AlarmMin_efe2feaf.tlsf,3,5.0
28,AllHeating_d6376bf9.tlsf,3,14.0
30,AllLights_2c5b09da.tlsf,41634,15953.0
35,AllShades_66f450a4.tlsf,30363,15096.0
36,amba_case_study2.tlsf,1316,562.0
37,amba_case_study3.tlsf,10475,5384.0
38,amba_decomposed_arbiter10.tlsf,185,184.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,117.0
49,amba_decomposed_arbiter9.tlsf,149,148.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,13.0
52,amba_decomposed_encode11.tlsf,19,14.0
53,amba_decomposed_encode12.tlsf,19,15.0
54,amba_decomposed_encode13.tlsf,19,16.0
55,amba_decomposed_encode14.tlsf,19,17.0
56,amba_decomposed_encode15.tlsf,19,18.0
57,amba_decomposed_encode16.tlsf,19,19.0
59,amba_decomposed_encode2.tlsf,5,5.0
60,amba_decomposed_encode3.tlsf,7,6.0
61,amba_decomposed_encode4.tlsf,7,7.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,9.0
64,amba_decomposed_encode7.tlsf,11,10.0
65,amba_decomposed_encode8.tlsf,11,11.0
66,amba_decomposed_encode9.tlsf,19,12.0
67,amba_decomposed_lock10.tlsf,6,6.0
68,amba_decomposed_lock11.tlsf,6,6.0
69,amba_decomposed_lock12.tlsf,6,6.0
70,amba_decomposed_lock13.tlsf,6,6.0
74,amba_decomposed_lock2.tlsf,6,6.0
75,amba_decomposed_lock3.tlsf,6,6.0
76,amba_decomposed_lock4.tlsf,6,6.0
77,amba_decomposed_lock5.tlsf,6,6.0
78,amba_decomposed_lock6.tlsf,6,6.0
79,amba_decomposed_lock7.tlsf,6,6.0
80,amba_decomposed_lock8.tlsf,6,6.0
81,amba_decomposed_lock9.tlsf,6,6.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,10.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,80.0
87,amba_gr_2.tlsf,17,22.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,106.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,872.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,30.0
114,arbiter_with_cancel3.tlsf,166,166.0
115,arbiter_with_cancel4.tlsf,867,867.0
116,arbiter_with_cancel5.tlsf,4408,4404.0
119,Assumptions_a50cadd7.tlsf,2,1.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,14.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,5.0
133,CheckHeating_3461125b.tlsf,7,5.0
134,CheckLight_007df645.tlsf,8,7.0
135,CheckLight_aeb1d897.tlsf,8,7.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,6.0
142,CheckShades_3461125b.tlsf,6,6.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,8.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,23.0
161,Coffee_235467da.tlsf,26,11.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,36.0
164,Coffee_d6376bf9.tlsf,118,23.0
165,Coffee_efe2feaf.tlsf,26,12.0
166,Coffee_f1477cc5.tlsf,5,16.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,28.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
170,collector_v111.tlsf,4096,2048.0
171,collector_v112.tlsf,8192,4096.0
172,collector_v113.tlsf,16384,8193.0
173,collector_v114.tlsf,32768,16392.0
175,collector_v13.tlsf,16,8.0
176,collector_v15.tlsf,64,32.0
177,collector_v17.tlsf,256,128.0
178,collector_v19.tlsf,1024,512.0
179,collector_v210.tlsf,5703,1535.0
180,collector_v211.tlsf,14168,3071.0
181,collector_v212.tlsf,23280,6145.0
184,collector_v23.tlsf,24,11.0
185,collector_v25.tlsf,69,47.0
186,collector_v27.tlsf,658,191.0
187,collector_v29.tlsf,3571,767.0
188,collector_v310.tlsf,7,1026.0
189,collector_v311.tlsf,7,2050.0
193,collector_v33.tlsf,7,18.0
194,collector_v35.tlsf,7,34.0
195,collector_v37.tlsf,7,130.0
196,collector_v39.tlsf,7,514.0
197,Core_4b5a2bad.tlsf,40,29.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,24.0
200,Core_solved_974f4a68.tlsf,28,12.0
201,detector_unreal10.tlsf,35,20.0
202,detector_unreal11.tlsf,40,22.0
203,detector_unreal12.tlsf,42,24.0
204,detector_unreal13.tlsf,47,26.0
205,detector_unreal14.tlsf,49,28.0
206,detector_unreal15.tlsf,56,30.0
207,detector_unreal16.tlsf,59,32.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,6.0
211,detector_unreal4.tlsf,13,8.0
213,detector_unreal5.tlsf,13,10.0
215,detector_unreal6.tlsf,22,12.0
217,detector_unreal7.tlsf,22,14.0
219,detector_unreal8.tlsf,27,16.0
220,detector_unreal9.tlsf,32,18.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,24.0
222,Door_2d1010f8.tlsf,4,6.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,7.0
226,EscalatorBidirectional.tlsf,4,6.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,5.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,9.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,12.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,19.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,272.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,205.0
256,finding_nemo_3.tlsf,252,428.0
257,finding_nemo_4.tlsf,746,619.0
260,full_arbiter_enc10.tlsf,70161,70161.0
262,full_arbiter_enc8.tlsf,15866,15866.0
263,full_arbiter_unreal12_10.tlsf,508,2334.0
264,full_arbiter_unreal12_11.tlsf,623,5169.0
265,full_arbiter_unreal12_12.tlsf,715,6471.0
266,full_arbiter_unreal12_13.tlsf,859,18628.0
267,full_arbiter_unreal12_14.tlsf,904,20593.0
268,full_arbiter_unreal12_15.tlsf,979,65578.0
269,full_arbiter_unreal12_16.tlsf,1029,76524.0
270,full_arbiter_unreal12_18.tlsf,2902,520886.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,2077417.0
277,full_arbiter_unreal12_2.tlsf,5,6.0
278,full_arbiter_unreal12_3.tlsf,5,26.0
279,full_arbiter_unreal12_4.tlsf,21,37.0
280,full_arbiter_unreal12_5.tlsf,44,93.0
281,full_arbiter_unreal12_6.tlsf,64,154.0
282,full_arbiter_unreal12_7.tlsf,121,378.0
283,full_arbiter_unreal12_8.tlsf,230,623.0
284,full_arbiter_unreal12_9.tlsf,271,1497.0
285,full_arbiter_unreal13_10.tlsf,7122,24745.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,14.0
294,full_arbiter_unreal13_3.tlsf,5,179.0
295,full_arbiter_unreal13_4.tlsf,37,683.0
296,full_arbiter_unreal13_5.tlsf,518,3084.0
297,full_arbiter_unreal13_6.tlsf,654,6576.0
298,full_arbiter_unreal13_7.tlsf,2100,8900.0
299,full_arbiter_unreal13_8.tlsf,4645,10453.0
300,full_arbiter_unreal13_9.tlsf,6271,12477.0
308,full_arbiter_unreal14_1.tlsf,5,30.0
309,full_arbiter_unreal14_2.tlsf,5,19.0
310,full_arbiter_unreal14_3.tlsf,5,491.0
311,full_arbiter_unreal14_4.tlsf,71,4466.0
318,full_arbiter_unreal22.tlsf,38,28.0
319,full_arbiter_unreal23.tlsf,222,315.0
320,full_arbiter_unreal24.tlsf,2165,4128.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7258.0
334,Heating_235467da.tlsf,3,6.0
335,Heating_974f4a68.tlsf,18,14.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,7.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,14.0
347,KitchenTimerV3.tlsf,36,34.0
348,KitchenTimerV4.tlsf,40,37.0
349,KitchenTimerV5.tlsf,80,64.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,76.0
352,KitchenTimerV8.tlsf,102,77.0
353,KitchenTimerV9.tlsf,104,77.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,6.0
356,LedMatrix.tlsf,125,141.0
357,lift2.tlsf,27,27.0
358,lift3.tlsf,91,91.0
360,lift_gr1+2.tlsf,57,57.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,179.0
363,lift_gr13.tlsf,92,92.0
364,lift_gr1+6.tlsf,4775,4775.0
365,lift_gr1+7.tlsf,12845,12845.0
366,lift_gr17.tlsf,6424,6424.0
368,lift_gr18.tlsf,16667,16667.0
371,lift_unary_enc2.tlsf,36,36.0
372,lift_unary_enc3.tlsf,182,182.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
374,lift_wrong_physics_unreal3.tlsf,8,27.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,53.0
377,Light_d65ed84e.tlsf,26,25.0
378,Lights_06e9cad4.tlsf,36,36.0
379,Lights2_06e9cad4.tlsf,695,271.0
380,Lights2_0f5381e9.tlsf,771,317.0
381,Lights2_2c5b09da.tlsf,77,134.0
382,Lights2_9cac58d3.tlsf,546,354.0
383,Lights2_b02056d6.tlsf,546,264.0
384,Lights_2c5b09da.tlsf,11,13.0
385,Lights2_f1477cc5.tlsf,185,233.0
386,Lights2_f3987563.tlsf,720,418.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,32.0
389,Lights3_235467da.tlsf,34,34.0
390,Lights3_2c5b09da.tlsf,16,15.0
391,Lights3_3916ec59.tlsf,33,32.0
392,Lights_3461125b.tlsf,36,35.0
393,Lights3_6bea956e.tlsf,34,34.0
394,Lights3_f1477cc5.tlsf,32,33.0
395,Lights3Min_6479ef9a.tlsf,3,5.0
396,Lights_9cac58d3.tlsf,36,36.0
397,Lights_b0840146.tlsf,37,37.0
398,Lights_f3987563.tlsf,36,36.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,593.0
401,LightsTotal_2c5b09da.tlsf,1316,193.0
402,LightsTotal_9cbf2546.tlsf,836,639.0
403,LightsTotal_d65ed84e.tlsf,864,355.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
406,lilydemo03.tlsf,12,12.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,13.0
409,lilydemo06.tlsf,18,18.0
410,lilydemo07.tlsf,9,13.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,4.0
413,lilydemo10.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,7.0
423,lilydemo20.tlsf,12,20.0
424,lilydemo21.tlsf,11,46.0
425,lilydemo22.tlsf,20,18.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,3.0
428,load_balancer10.tlsf,3098,3340.0
429,load_balancer2.tlsf,17,8.0
430,load_balancer3.tlsf,22,15.0
431,load_balancer4.tlsf,38,34.0
432,load_balancer5.tlsf,72,63.0
433,load_balancer6.tlsf,146,136.0
434,load_balancer7.tlsf,308,329.0
435,load_balancer8.tlsf,662,650.0
436,load_balancer9.tlsf,1432,1419.0
437,load_balancer_unreal12_10.tlsf,67,51.0
438,load_balancer_unreal12_11.tlsf,229,37.0
439,load_balancer_unreal12_12.tlsf,217,57.0
440,load_balancer_unreal12_13.tlsf,217,55.0
441,load_balancer_unreal12_14.tlsf,815,59.0
442,load_balancer_unreal12_15.tlsf,810,72.0
443,load_balancer_unreal12_16.tlsf,803,55.0
444,load_balancer_unreal12_1.tlsf,5,11.0
445,load_balancer_unreal12_2.tlsf,5,11.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,22.0
448,load_balancer_unreal12_5.tlsf,23,23.0
449,load_balancer_unreal12_6.tlsf,23,30.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,39.0
452,load_balancer_unreal12_9.tlsf,67,47.0
453,load_balancer_unreal13_10.tlsf,108,211.0
454,load_balancer_unreal13_11.tlsf,108,191.0
455,load_balancer_unreal13_12.tlsf,192,131.0
456,load_balancer_unreal13_1.tlsf,5,17.0
457,load_balancer_unreal13_2.tlsf,5,17.0
458,load_balancer_unreal13_3.tlsf,38,38.0
459,load_balancer_unreal13_4.tlsf,41,57.0
460,load_balancer_unreal13_5.tlsf,37,103.0
461,load_balancer_unreal13_6.tlsf,41,118.0
462,load_balancer_unreal13_7.tlsf,41,138.0
463,load_balancer_unreal13_8.tlsf,41,138.0
464,load_balancer_unreal13_9.tlsf,41,270.0
465,load_balancer_unreal14_10.tlsf,77,993.0
466,load_balancer_unreal14_11.tlsf,77,831.0
467,load_balancer_unreal14_12.tlsf,240,782.0
468,load_balancer_unreal14_1.tlsf,5,22.0
469,load_balancer_unreal14_2.tlsf,5,29.0
470,load_balancer_unreal14_3.tlsf,63,99.0
471,load_balancer_unreal14_4.tlsf,77,134.0
472,load_balancer_unreal14_5.tlsf,72,185.0
473,load_balancer_unreal14_6.tlsf,61,122.0
474,load_balancer_unreal14_7.tlsf,75,421.0
475,load_balancer_unreal14_8.tlsf,77,274.0
476,load_balancer_unreal14_9.tlsf,77,997.0
477,load_balancer_unreal15_2.tlsf,5,33.0
478,load_balancer_unreal15_3.tlsf,239,43.0
479,load_balancer_unreal15_4.tlsf,117,439.0
480,load_balancer_unreal15_5.tlsf,117,492.0
481,load_balancer_unreal15_6.tlsf,117,1386.0
482,load_balancer_unreal15_7.tlsf,117,995.0
483,load_balancer_unreal16_1.tlsf,5,53.0
484,load_balancer_unreal16_2.tlsf,5,76.0
485,load_balancer_unreal16_3.tlsf,334,64.0
488,load_balancer_unreal22.tlsf,28,9.0
489,load_balancer_unreal23.tlsf,45,43.0
490,load_balancer_unreal24.tlsf,142,730.0
491,load_balancer_unreal25.tlsf,403,4108.0
492,load_balancer_unreal26.tlsf,1490,4120.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,3.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,5.0
511,ltl2dba17.tlsf,13,9.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,17.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
521,ltl2dba27.tlsf,2,2.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
544,ltl2dba_beta1.tlsf,4,4.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,10.0
557,ltl2dba_C212.tlsf,24,12.0
558,ltl2dba_C214.tlsf,27,14.0
559,ltl2dba_C216.tlsf,31,16.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,7.0
572,ltl2dba_C28.tlsf,15,8.0
573,ltl2dba_C29.tlsf,18,9.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
599,ltl2dba_R10.tlsf,7,4337.0
602,ltl2dba_R1.tlsf,2,1.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,13.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,55.0
607,ltl2dba_R6.tlsf,7,104.0
608,ltl2dba_R7.tlsf,7,269.0
609,ltl2dba_R8.tlsf,7,609.0
611,ltl2dba_theta10.tlsf,40,40.0
612,ltl2dba_theta12.tlsf,48,48.0
613,ltl2dba_theta14.tlsf,56,56.0
614,ltl2dba_theta16.tlsf,64,64.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,8.0
619,ltl2dba_theta3.tlsf,12,12.0
620,ltl2dba_theta4.tlsf,16,16.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,19.0
625,ltl2dba_theta7.tlsf,28,28.0
626,ltl2dba_theta8.tlsf,32,32.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,17.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,7.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,8.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,7.0
661,ltl2dpa22.tlsf,36,16.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,4.0
664,ModdifiedLedMatrix4X.tlsf,30,32.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
668,Morning2_1cf58fc1.tlsf,9146,8035.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,34.0
680,Morning_9cac58d3.tlsf,1677,28.0
684,MorningMin_d6c5ac79.tlsf,8,10.0
685,MusicAppFeedback.tlsf,11,5.0
686,MusicAppMotivating.tlsf,17,16.0
687,MusicAppSimple.tlsf,6,4.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
699,OneCounterGuiA0.tlsf,8,8.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,19.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,47.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,55.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
708,OneCounterGuiA9.tlsf,67,51.0
709,OneCounterGui.tlsf,8,8.0
710,OneCounterInRangeA0.tlsf,5,5.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
713,OneCounterInRangeA3.tlsf,2,2.0
714,OneCounterInRange.tlsf,5,5.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10216.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,12.0
751,prioritized_arbiter_unreal13_11.tlsf,22,16.0
752,prioritized_arbiter_unreal13_12.tlsf,24,22.0
753,prioritized_arbiter_unreal13_13.tlsf,26,24.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,22.0
756,prioritized_arbiter_unreal13_16.tlsf,32,29.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,8.0
761,prioritized_arbiter_unreal13_5.tlsf,8,9.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,10.0
764,prioritized_arbiter_unreal13_8.tlsf,16,13.0
765,prioritized_arbiter_unreal13_9.tlsf,18,15.0
766,prioritized_arbiter_unreal14_10.tlsf,20,17.0
767,prioritized_arbiter_unreal14_11.tlsf,22,20.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,26.0
772,prioritized_arbiter_unreal14_16.tlsf,32,28.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,7.0
777,prioritized_arbiter_unreal14_5.tlsf,8,7.0
778,prioritized_arbiter_unreal14_6.tlsf,10,12.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,13.0
781,prioritized_arbiter_unreal14_9.tlsf,16,18.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,50.0
785,prioritized_arbiter_unreal15_4.tlsf,6,8.0
786,prioritized_arbiter_unreal16_16.tlsf,32,25.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,49.0
789,prioritized_arbiter_unreal16_4.tlsf,6,7.0
790,prioritized_arbiter_unreal210.tlsf,22,24.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,14.0
795,prioritized_arbiter_unreal25.tlsf,12,16.0
797,prioritized_arbiter_unreal26.tlsf,14,18.0
798,prioritized_arbiter_unreal27.tlsf,20,20.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,7.0
804,robot_grid3_3.tlsf,165,124.0
805,robot_grid4_4.tlsf,275,275.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,50.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,272.0
810,Room_a50cadd7.tlsf,3,1.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,14.0
814,round_robin_arbiter3.tlsf,76,67.0
815,round_robin_arbiter4.tlsf,284,282.0
816,round_robin_arbiter5.tlsf,942,938.0
817,round_robin_arbiter6.tlsf,2375,3020.0
818,round_robin_arbiter7.tlsf,7025,9514.0
820,round_robin_arbiter_unreal12_10.tlsf,323,692.0
821,round_robin_arbiter_unreal12_11.tlsf,372,1086.0
822,round_robin_arbiter_unreal12_12.tlsf,396,1800.0
823,round_robin_arbiter_unreal12_13.tlsf,420,2647.0
824,round_robin_arbiter_unreal12_14.tlsf,456,4859.0
825,round_robin_arbiter_unreal12_15.tlsf,486,4112.0
826,round_robin_arbiter_unreal12_16.tlsf,516,5400.0
827,round_robin_arbiter_unreal12_1.tlsf,23,21.0
828,round_robin_arbiter_unreal12_2.tlsf,23,23.0
829,round_robin_arbiter_unreal12_3.tlsf,30,31.0
830,round_robin_arbiter_unreal12_4.tlsf,43,47.0
831,round_robin_arbiter_unreal12_5.tlsf,73,77.0
832,round_robin_arbiter_unreal12_6.tlsf,139,123.0
833,round_robin_arbiter_unreal12_7.tlsf,220,187.0
834,round_robin_arbiter_unreal12_8.tlsf,241,287.0
835,round_robin_arbiter_unreal12_9.tlsf,269,449.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,18284.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,29349.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,80986.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,183589.0
840,round_robin_arbiter_unreal13_14.tlsf,8523,548961.0
843,round_robin_arbiter_unreal13_1.tlsf,71,72.0
846,round_robin_arbiter_unreal13_2.tlsf,74,75.0
847,round_robin_arbiter_unreal13_3.tlsf,126,117.0
848,round_robin_arbiter_unreal13_4.tlsf,219,239.0
850,round_robin_arbiter_unreal13_5.tlsf,347,391.0
851,round_robin_arbiter_unreal13_6.tlsf,509,890.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,1654.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2853.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,8225.0
862,round_robin_arbiter_unreal14_1.tlsf,235,217.0
863,round_robin_arbiter_unreal14_2.tlsf,235,188.0
864,round_robin_arbiter_unreal14_3.tlsf,507,356.0
865,round_robin_arbiter_unreal14_4.tlsf,731,666.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,1366.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,2804.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,7746.0
871,round_robin_arbiter_unreal22.tlsf,40,38.0
872,round_robin_arbiter_unreal23.tlsf,561,221.0
873,round_robin_arbiter_unreal24.tlsf,2312,1118.0
874,round_robin_arbiter_unreal25.tlsf,11762,1841.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,8.0
884,Sensor.tlsf,104,88.0
885,Shades2_235467da.tlsf,8,7.0
886,Shades2_42dc4fff.tlsf,7,10.0
887,Shades2_70523fbe.tlsf,8,7.0
888,Shades2_a5f99bc6.tlsf,8,8.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,7.0
891,Shades_974f4a68.tlsf,29,23.0
892,Shades_9cac58d3.tlsf,8,7.0
893,Shades_a02758ea.tlsf,8,7.0
894,Shades_b209ff21.tlsf,7,10.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,94.0
969,SliderDefault.tlsf,34,9.0
970,SliderDelayed.tlsf,69,43.0
971,SliderScored.tlsf,39,34.0
972,SPIPureNext.tlsf,70,91.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,7.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,9.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,6.0
979,SPIWriteSdi.tlsf,2,2.0
980,System_b0840146.tlsf,4,4.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
983,test4_4b82b1f4.tlsf,2,2.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,9.0
986,test7_2c5b09da.tlsf,17,18.0
987,test8_88f351a6.tlsf,13,13.0
988,test9_dd3a27e1.tlsf,11,19.0
989,test_f3987563.tlsf,4,2.0
990,Time_a50cadd7.tlsf,1,8.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,230.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,6.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
999,TwoCounters2.tlsf,9,4.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1002,TwoCounters5.tlsf,99,83.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,18.0
1005,TwoCountersDisButA2.tlsf,27,30.0
1006,TwoCountersDisButA3.tlsf,27,30.0
1007,TwoCountersDisButA4.tlsf,27,34.0
1008,TwoCountersDisButA5.tlsf,27,25.0
1009,TwoCountersDisButA6.tlsf,27,25.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,9.0
1015,TwoCountersInRangeA0.tlsf,5,5.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,5.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1037,Window_235467da.tlsf,3,17.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,69.0
1042,Window2_f1477cc5.tlsf,6,6.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,14.0
1045,Window_54e1f7d2.tlsf,3,15.0
1046,WindowMin_a5f99bc6.tlsf,3,5.0
1047,workstation_resupply_1.tlsf,43,45.0
1048,workstation_resupply_2.tlsf,250,222.0
1049,workstation_resupply_3.tlsf,848,858.0
1050,workstation_resupply_4.tlsf,2956,2867.0
1051,workstation_resupply_5.tlsf,6719,8494.0
1053,Zoo0.tlsf,8,4.0
1054,Zoo10.tlsf,8,4.0
1055,Zoo5.tlsf,8,4.0
1058,arbiter_on_inpchange1.tlsf,11,7.0
1059,arbiter_on_inpchange2.tlsf,48,35.0
1060,arbiter_on_inpchange3.tlsf,223,220.0
1061,arbiter_on_inpchange4.tlsf,990,990.0
1062,arbiter_on_inpchange5.tlsf,4169,4169.0
1063,arbiter_on_inpchange6.tlsf,16796,16796.0
1068,lift4.tlsf,297,282.0
1069,lift5.tlsf,907,890.0
1070,lift6.tlsf,2605,2469.0
1071,lift7.tlsf,7119,7119.0
1072,lift8.tlsf,18705,18705.0
1073,lift9.tlsf,47635,47635.0
1075,lift_unary_enc4.tlsf,895,895.0
1076,lift_unary_enc5.tlsf,4057,4057.0
1077,lift_unary_enc6.tlsf,17712,17712.0
1081,lift_wrong_physics_unreal10.tlsf,10,4020.0
1082,lift_wrong_physics_unreal4.tlsf,10,57.0
1083,lift_wrong_physics_unreal5.tlsf,8,116.0
1084,lift_wrong_physics_unreal6.tlsf,10,244.0
1085,lift_wrong_physics_unreal7.tlsf,10,497.0
1086,lift_wrong_physics_unreal8.tlsf,10,1003.0
1087,lift_wrong_physics_unreal9.tlsf,10,2004.0
1090,robot_grid5_5.tlsf,1253,1253.0
1091,robot_grid6_6.tlsf,2595,2522.0
1092,robot_grid7_7.tlsf,4805,4643.0
1093,robot_grid8_8.tlsf,4163,4091.0
1095,rw_arbiter1.tlsf,17,5.0
1096,rw_arbiter2.tlsf,218,181.0
1097,rw_arbiter3.tlsf,2548,2548.0
1104,simple_arbiter_with_hints10.tlsf,6154,6154.0
1105,simple_arbiter_with_hints12.tlsf,28684,28684.0
1107,simple_arbiter_with_hints2.tlsf,9,10.0
1108,simple_arbiter_with_hints4.tlsf,52,51.0
1109,simple_arbiter_with_hints6.tlsf,262,261.0
1110,simple_arbiter_with_hints8.tlsf,1288,1288.0


==> data/states/SyntcompTF_Strix_SemmlA_real.csv <==
,name,states_Strix,states_SemmlA
0,01.tlsf,20,20.0
1,02.tlsf,5,128.0
2,03.tlsf,9,4885.0
3,05.tlsf,11,22875.0
4,06.tlsf,11,30134.0
5,07.tlsf,11,32539.0
6,08.tlsf,11,43726.0
7,09.tlsf,9,20542.0
8,10.tlsf,9,19681.0
9,11.tlsf,9,20303.0
10,12.tlsf,9,21750.0
11,13.tlsf,9,32406.0
12,abcg_arbiter1.tlsf,30,28.0
13,abcg_arbiter2.tlsf,310,438.0
14,abcg_arbiter3.tlsf,3682,4537.0
15,abcg_arbiter4.tlsf,30162,49237.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,514.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,518.0
22,Alarm_70523fbe.tlsf,287,169.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,663.0
26,Alarm_f2774e0b.tlsf,274,66.0
27,AlarmMin_efe2feaf.tlsf,3,5.0
28,AllHeating_d6376bf9.tlsf,3,14.0
36,amba_case_study2.tlsf,1316,562.0
37,amba_case_study3.tlsf,10475,5384.0
38,amba_decomposed_arbiter10.tlsf,185,184.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,117.0
49,amba_decomposed_arbiter9.tlsf,149,148.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,13.0
52,amba_decomposed_encode11.tlsf,19,14.0
53,amba_decomposed_encode12.tlsf,19,15.0
54,amba_decomposed_encode13.tlsf,19,16.0
55,amba_decomposed_encode14.tlsf,19,17.0
56,amba_decomposed_encode15.tlsf,19,18.0
57,amba_decomposed_encode16.tlsf,19,19.0
59,amba_decomposed_encode2.tlsf,5,5.0
60,amba_decomposed_encode3.tlsf,7,6.0
61,amba_decomposed_encode4.tlsf,7,7.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,9.0
64,amba_decomposed_encode7.tlsf,11,10.0
65,amba_decomposed_encode8.tlsf,11,11.0
66,amba_decomposed_encode9.tlsf,19,12.0
67,amba_decomposed_lock10.tlsf,6,6.0
68,amba_decomposed_lock11.tlsf,6,6.0
69,amba_decomposed_lock12.tlsf,6,6.0
70,amba_decomposed_lock13.tlsf,6,6.0
74,amba_decomposed_lock2.tlsf,6,6.0
75,amba_decomposed_lock3.tlsf,6,6.0
76,amba_decomposed_lock4.tlsf,6,6.0
77,amba_decomposed_lock5.tlsf,6,6.0
78,amba_decomposed_lock6.tlsf,6,6.0
79,amba_decomposed_lock7.tlsf,6,6.0
80,amba_decomposed_lock8.tlsf,6,6.0
81,amba_decomposed_lock9.tlsf,6,6.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,10.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,80.0
87,amba_gr_2.tlsf,17,22.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,106.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,872.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,30.0
114,arbiter_with_cancel3.tlsf,166,166.0
115,arbiter_with_cancel4.tlsf,867,867.0
116,arbiter_with_cancel5.tlsf,4408,4404.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,23.0
161,Coffee_235467da.tlsf,26,11.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,36.0
164,Coffee_d6376bf9.tlsf,118,23.0
165,Coffee_efe2feaf.tlsf,26,12.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,28.0
170,collector_v111.tlsf,4096,2048.0
171,collector_v112.tlsf,8192,4096.0
172,collector_v113.tlsf,16384,8193.0
173,collector_v114.tlsf,32768,16392.0
175,collector_v13.tlsf,16,8.0
176,collector_v15.tlsf,64,32.0
177,collector_v17.tlsf,256,128.0
178,collector_v19.tlsf,1024,512.0
179,collector_v210.tlsf,5703,1535.0
180,collector_v211.tlsf,14168,3071.0
181,collector_v212.tlsf,23280,6145.0
184,collector_v23.tlsf,24,11.0
185,collector_v25.tlsf,69,47.0
186,collector_v27.tlsf,658,191.0
187,collector_v29.tlsf,3571,767.0
188,collector_v310.tlsf,7,1026.0
189,collector_v311.tlsf,7,2050.0
193,collector_v33.tlsf,7,18.0
194,collector_v35.tlsf,7,34.0
195,collector_v37.tlsf,7,130.0
196,collector_v39.tlsf,7,514.0
200,Core_solved_974f4a68.tlsf,28,12.0
222,Door_2d1010f8.tlsf,4,6.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,7.0
226,EscalatorBidirectional.tlsf,4,6.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,5.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,9.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,12.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,205.0
256,finding_nemo_3.tlsf,252,428.0
257,finding_nemo_4.tlsf,746,619.0
260,full_arbiter_enc10.tlsf,70161,70161.0
262,full_arbiter_enc8.tlsf,15866,15866.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7258.0
334,Heating_235467da.tlsf,3,6.0
335,Heating_974f4a68.tlsf,18,14.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,7.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,14.0
347,KitchenTimerV3.tlsf,36,34.0
348,KitchenTimerV4.tlsf,40,37.0
349,KitchenTimerV5.tlsf,80,64.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,76.0
352,KitchenTimerV8.tlsf,102,77.0
353,KitchenTimerV9.tlsf,104,77.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,6.0
356,LedMatrix.tlsf,125,141.0
357,lift2.tlsf,27,27.0
358,lift3.tlsf,91,91.0
360,lift_gr1+2.tlsf,57,57.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,179.0
363,lift_gr13.tlsf,92,92.0
364,lift_gr1+6.tlsf,4775,4775.0
365,lift_gr1+7.tlsf,12845,12845.0
366,lift_gr17.tlsf,6424,6424.0
368,lift_gr18.tlsf,16667,16667.0
371,lift_unary_enc2.tlsf,36,36.0
372,lift_unary_enc3.tlsf,182,182.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
377,Light_d65ed84e.tlsf,26,25.0
378,Lights_06e9cad4.tlsf,36,36.0
379,Lights2_06e9cad4.tlsf,695,271.0
380,Lights2_0f5381e9.tlsf,771,317.0
381,Lights2_2c5b09da.tlsf,77,134.0
382,Lights2_9cac58d3.tlsf,546,354.0
383,Lights2_b02056d6.tlsf,546,264.0
384,Lights_2c5b09da.tlsf,11,13.0
386,Lights2_f3987563.tlsf,720,418.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,32.0
389,Lights3_235467da.tlsf,34,34.0
390,Lights3_2c5b09da.tlsf,16,15.0
391,Lights3_3916ec59.tlsf,33,32.0
392,Lights_3461125b.tlsf,36,35.0
393,Lights3_6bea956e.tlsf,34,34.0
394,Lights3_f1477cc5.tlsf,32,33.0
395,Lights3Min_6479ef9a.tlsf,3,5.0
396,Lights_9cac58d3.tlsf,36,36.0
397,Lights_b0840146.tlsf,37,37.0
398,Lights_f3987563.tlsf,36,36.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,593.0
402,LightsTotal_9cbf2546.tlsf,836,639.0
403,LightsTotal_d65ed84e.tlsf,864,355.0
406,lilydemo03.tlsf,12,12.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,13.0
409,lilydemo06.tlsf,18,18.0
410,lilydemo07.tlsf,9,13.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,4.0
413,lilydemo10.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,7.0
423,lilydemo20.tlsf,12,20.0
424,lilydemo21.tlsf,11,46.0
425,lilydemo22.tlsf,20,18.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,3.0
428,load_balancer10.tlsf,3098,3340.0
429,load_balancer2.tlsf,17,8.0
430,load_balancer3.tlsf,22,15.0
431,load_balancer4.tlsf,38,34.0
432,load_balancer5.tlsf,72,63.0
433,load_balancer6.tlsf,146,136.0
434,load_balancer7.tlsf,308,329.0
435,load_balancer8.tlsf,662,650.0
436,load_balancer9.tlsf,1432,1419.0
488,load_balancer_unreal22.tlsf,28,9.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,3.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,5.0
511,ltl2dba17.tlsf,13,9.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,17.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
544,ltl2dba_beta1.tlsf,4,4.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,10.0
557,ltl2dba_C212.tlsf,24,12.0
558,ltl2dba_C214.tlsf,27,14.0
559,ltl2dba_C216.tlsf,31,16.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,7.0
572,ltl2dba_C28.tlsf,15,8.0
573,ltl2dba_C29.tlsf,18,9.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
602,ltl2dba_R1.tlsf,2,1.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,17.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,7.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,8.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,7.0
661,ltl2dpa22.tlsf,36,16.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,4.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,34.0
680,Morning_9cac58d3.tlsf,1677,28.0
684,MorningMin_d6c5ac79.tlsf,8,10.0
685,MusicAppFeedback.tlsf,11,5.0
686,MusicAppMotivating.tlsf,17,16.0
687,MusicAppSimple.tlsf,6,4.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
708,OneCounterGuiA9.tlsf,67,51.0
713,OneCounterInRangeA3.tlsf,2,2.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10216.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,7.0
804,robot_grid3_3.tlsf,165,124.0
805,robot_grid4_4.tlsf,275,275.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,50.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,272.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,14.0
814,round_robin_arbiter3.tlsf,76,67.0
815,round_robin_arbiter4.tlsf,284,282.0
816,round_robin_arbiter5.tlsf,942,938.0
817,round_robin_arbiter6.tlsf,2375,3020.0
818,round_robin_arbiter7.tlsf,7025,9514.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,8.0
884,Sensor.tlsf,104,88.0
885,Shades2_235467da.tlsf,8,7.0
886,Shades2_42dc4fff.tlsf,7,10.0
887,Shades2_70523fbe.tlsf,8,7.0
888,Shades2_a5f99bc6.tlsf,8,8.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,7.0
891,Shades_974f4a68.tlsf,29,23.0
892,Shades_9cac58d3.tlsf,8,7.0
893,Shades_a02758ea.tlsf,8,7.0
894,Shades_b209ff21.tlsf,7,10.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
969,SliderDefault.tlsf,34,9.0
970,SliderDelayed.tlsf,69,43.0
971,SliderScored.tlsf,39,34.0
972,SPIPureNext.tlsf,70,91.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,7.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,9.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,6.0
979,SPIWriteSdi.tlsf,2,2.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,9.0
986,test7_2c5b09da.tlsf,17,18.0
989,test_f3987563.tlsf,4,2.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,230.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,6.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1037,Window_235467da.tlsf,3,17.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,69.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,14.0
1045,Window_54e1f7d2.tlsf,3,15.0
1046,WindowMin_a5f99bc6.tlsf,3,5.0
1047,workstation_resupply_1.tlsf,43,45.0
1048,workstation_resupply_2.tlsf,250,222.0
1049,workstation_resupply_3.tlsf,848,858.0
1050,workstation_resupply_4.tlsf,2956,2867.0
1051,workstation_resupply_5.tlsf,6719,8494.0
1053,Zoo0.tlsf,8,4.0
1054,Zoo10.tlsf,8,4.0
1055,Zoo5.tlsf,8,4.0
1058,arbiter_on_inpchange1.tlsf,11,7.0
1059,arbiter_on_inpchange2.tlsf,48,35.0
1060,arbiter_on_inpchange3.tlsf,223,220.0
1061,arbiter_on_inpchange4.tlsf,990,990.0
1062,arbiter_on_inpchange5.tlsf,4169,4169.0
1063,arbiter_on_inpchange6.tlsf,16796,16796.0
1068,lift4.tlsf,297,282.0
1069,lift5.tlsf,907,890.0
1070,lift6.tlsf,2605,2469.0
1071,lift7.tlsf,7119,7119.0
1072,lift8.tlsf,18705,18705.0
1073,lift9.tlsf,47635,47635.0
1075,lift_unary_enc4.tlsf,895,895.0
1076,lift_unary_enc5.tlsf,4057,4057.0
1077,lift_unary_enc6.tlsf,17712,17712.0
1090,robot_grid5_5.tlsf,1253,1253.0
1091,robot_grid6_6.tlsf,2595,2522.0
1092,robot_grid7_7.tlsf,4805,4643.0
1093,robot_grid8_8.tlsf,4163,4091.0
1095,rw_arbiter1.tlsf,17,5.0
1096,rw_arbiter2.tlsf,218,181.0
1097,rw_arbiter3.tlsf,2548,2548.0
1104,simple_arbiter_with_hints10.tlsf,6154,6154.0
1105,simple_arbiter_with_hints12.tlsf,28684,28684.0
1107,simple_arbiter_with_hints2.tlsf,9,10.0
1108,simple_arbiter_with_hints4.tlsf,52,51.0
1109,simple_arbiter_with_hints6.tlsf,262,261.0
1110,simple_arbiter_with_hints8.tlsf,1288,1288.0


==> data/states/SyntcompTF_Strix_SemmlA_unreal.csv <==
,name,states_Strix,states_SemmlA
30,AllLights_2c5b09da.tlsf,41634,15953.0
35,AllShades_66f450a4.tlsf,30363,15096.0
119,Assumptions_a50cadd7.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,14.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,5.0
133,CheckHeating_3461125b.tlsf,7,5.0
134,CheckLight_007df645.tlsf,8,7.0
135,CheckLight_aeb1d897.tlsf,8,7.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,6.0
142,CheckShades_3461125b.tlsf,6,6.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,8.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
166,Coffee_f1477cc5.tlsf,5,16.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
197,Core_4b5a2bad.tlsf,40,29.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,24.0
201,detector_unreal10.tlsf,35,20.0
202,detector_unreal11.tlsf,40,22.0
203,detector_unreal12.tlsf,42,24.0
204,detector_unreal13.tlsf,47,26.0
205,detector_unreal14.tlsf,49,28.0
206,detector_unreal15.tlsf,56,30.0
207,detector_unreal16.tlsf,59,32.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,6.0
211,detector_unreal4.tlsf,13,8.0
213,detector_unreal5.tlsf,13,10.0
215,detector_unreal6.tlsf,22,12.0
217,detector_unreal7.tlsf,22,14.0
219,detector_unreal8.tlsf,27,16.0
220,detector_unreal9.tlsf,32,18.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,24.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,19.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,272.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
263,full_arbiter_unreal12_10.tlsf,508,2334.0
264,full_arbiter_unreal12_11.tlsf,623,5169.0
265,full_arbiter_unreal12_12.tlsf,715,6471.0
266,full_arbiter_unreal12_13.tlsf,859,18628.0
267,full_arbiter_unreal12_14.tlsf,904,20593.0
268,full_arbiter_unreal12_15.tlsf,979,65578.0
269,full_arbiter_unreal12_16.tlsf,1029,76524.0
270,full_arbiter_unreal12_18.tlsf,2902,520886.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,2077417.0
277,full_arbiter_unreal12_2.tlsf,5,6.0
278,full_arbiter_unreal12_3.tlsf,5,26.0
279,full_arbiter_unreal12_4.tlsf,21,37.0
280,full_arbiter_unreal12_5.tlsf,44,93.0
281,full_arbiter_unreal12_6.tlsf,64,154.0
282,full_arbiter_unreal12_7.tlsf,121,378.0
283,full_arbiter_unreal12_8.tlsf,230,623.0
284,full_arbiter_unreal12_9.tlsf,271,1497.0
285,full_arbiter_unreal13_10.tlsf,7122,24745.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,14.0
294,full_arbiter_unreal13_3.tlsf,5,179.0
295,full_arbiter_unreal13_4.tlsf,37,683.0
296,full_arbiter_unreal13_5.tlsf,518,3084.0
297,full_arbiter_unreal13_6.tlsf,654,6576.0
298,full_arbiter_unreal13_7.tlsf,2100,8900.0
299,full_arbiter_unreal13_8.tlsf,4645,10453.0
300,full_arbiter_unreal13_9.tlsf,6271,12477.0
308,full_arbiter_unreal14_1.tlsf,5,30.0
309,full_arbiter_unreal14_2.tlsf,5,19.0
310,full_arbiter_unreal14_3.tlsf,5,491.0
311,full_arbiter_unreal14_4.tlsf,71,4466.0
318,full_arbiter_unreal22.tlsf,38,28.0
319,full_arbiter_unreal23.tlsf,222,315.0
320,full_arbiter_unreal24.tlsf,2165,4128.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
374,lift_wrong_physics_unreal3.tlsf,8,27.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,53.0
385,Lights2_f1477cc5.tlsf,185,233.0
401,LightsTotal_2c5b09da.tlsf,1316,193.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
437,load_balancer_unreal12_10.tlsf,67,51.0
438,load_balancer_unreal12_11.tlsf,229,37.0
439,load_balancer_unreal12_12.tlsf,217,57.0
440,load_balancer_unreal12_13.tlsf,217,55.0
441,load_balancer_unreal12_14.tlsf,815,59.0
442,load_balancer_unreal12_15.tlsf,810,72.0
443,load_balancer_unreal12_16.tlsf,803,55.0
444,load_balancer_unreal12_1.tlsf,5,11.0
445,load_balancer_unreal12_2.tlsf,5,11.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,22.0
448,load_balancer_unreal12_5.tlsf,23,23.0
449,load_balancer_unreal12_6.tlsf,23,30.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,39.0
452,load_balancer_unreal12_9.tlsf,67,47.0
453,load_balancer_unreal13_10.tlsf,108,211.0
454,load_balancer_unreal13_11.tlsf,108,191.0
455,load_balancer_unreal13_12.tlsf,192,131.0
456,load_balancer_unreal13_1.tlsf,5,17.0
457,load_balancer_unreal13_2.tlsf,5,17.0
458,load_balancer_unreal13_3.tlsf,38,38.0
459,load_balancer_unreal13_4.tlsf,41,57.0
460,load_balancer_unreal13_5.tlsf,37,103.0
461,load_balancer_unreal13_6.tlsf,41,118.0
462,load_balancer_unreal13_7.tlsf,41,138.0
463,load_balancer_unreal13_8.tlsf,41,138.0
464,load_balancer_unreal13_9.tlsf,41,270.0
465,load_balancer_unreal14_10.tlsf,77,993.0
466,load_balancer_unreal14_11.tlsf,77,831.0
467,load_balancer_unreal14_12.tlsf,240,782.0
468,load_balancer_unreal14_1.tlsf,5,22.0
469,load_balancer_unreal14_2.tlsf,5,29.0
470,load_balancer_unreal14_3.tlsf,63,99.0
471,load_balancer_unreal14_4.tlsf,77,134.0
472,load_balancer_unreal14_5.tlsf,72,185.0
473,load_balancer_unreal14_6.tlsf,61,122.0
474,load_balancer_unreal14_7.tlsf,75,421.0
475,load_balancer_unreal14_8.tlsf,77,274.0
476,load_balancer_unreal14_9.tlsf,77,997.0
477,load_balancer_unreal15_2.tlsf,5,33.0
478,load_balancer_unreal15_3.tlsf,239,43.0
479,load_balancer_unreal15_4.tlsf,117,439.0
480,load_balancer_unreal15_5.tlsf,117,492.0
481,load_balancer_unreal15_6.tlsf,117,1386.0
482,load_balancer_unreal15_7.tlsf,117,995.0
483,load_balancer_unreal16_1.tlsf,5,53.0
484,load_balancer_unreal16_2.tlsf,5,76.0
485,load_balancer_unreal16_3.tlsf,334,64.0
489,load_balancer_unreal23.tlsf,45,43.0
490,load_balancer_unreal24.tlsf,142,730.0
491,load_balancer_unreal25.tlsf,403,4108.0
492,load_balancer_unreal26.tlsf,1490,4120.0
521,ltl2dba27.tlsf,2,2.0
599,ltl2dba_R10.tlsf,7,4337.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,13.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,55.0
607,ltl2dba_R6.tlsf,7,104.0
608,ltl2dba_R7.tlsf,7,269.0
609,ltl2dba_R8.tlsf,7,609.0
611,ltl2dba_theta10.tlsf,40,40.0
612,ltl2dba_theta12.tlsf,48,48.0
613,ltl2dba_theta14.tlsf,56,56.0
614,ltl2dba_theta16.tlsf,64,64.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,8.0
619,ltl2dba_theta3.tlsf,12,12.0
620,ltl2dba_theta4.tlsf,16,16.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,19.0
625,ltl2dba_theta7.tlsf,28,28.0
626,ltl2dba_theta8.tlsf,32,32.0
664,ModdifiedLedMatrix4X.tlsf,30,32.0
668,Morning2_1cf58fc1.tlsf,9146,8035.0
699,OneCounterGuiA0.tlsf,8,8.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,19.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,47.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,55.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
709,OneCounterGui.tlsf,8,8.0
710,OneCounterInRangeA0.tlsf,5,5.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
714,OneCounterInRange.tlsf,5,5.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,12.0
751,prioritized_arbiter_unreal13_11.tlsf,22,16.0
752,prioritized_arbiter_unreal13_12.tlsf,24,22.0
753,prioritized_arbiter_unreal13_13.tlsf,26,24.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,22.0
756,prioritized_arbiter_unreal13_16.tlsf,32,29.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,8.0
761,prioritized_arbiter_unreal13_5.tlsf,8,9.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,10.0
764,prioritized_arbiter_unreal13_8.tlsf,16,13.0
765,prioritized_arbiter_unreal13_9.tlsf,18,15.0
766,prioritized_arbiter_unreal14_10.tlsf,20,17.0
767,prioritized_arbiter_unreal14_11.tlsf,22,20.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,26.0
772,prioritized_arbiter_unreal14_16.tlsf,32,28.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,7.0
777,prioritized_arbiter_unreal14_5.tlsf,8,7.0
778,prioritized_arbiter_unreal14_6.tlsf,10,12.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,13.0
781,prioritized_arbiter_unreal14_9.tlsf,16,18.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,50.0
785,prioritized_arbiter_unreal15_4.tlsf,6,8.0
786,prioritized_arbiter_unreal16_16.tlsf,32,25.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,49.0
789,prioritized_arbiter_unreal16_4.tlsf,6,7.0
790,prioritized_arbiter_unreal210.tlsf,22,24.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,14.0
795,prioritized_arbiter_unreal25.tlsf,12,16.0
797,prioritized_arbiter_unreal26.tlsf,14,18.0
798,prioritized_arbiter_unreal27.tlsf,20,20.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
810,Room_a50cadd7.tlsf,3,1.0
820,round_robin_arbiter_unreal12_10.tlsf,323,692.0
821,round_robin_arbiter_unreal12_11.tlsf,372,1086.0
822,round_robin_arbiter_unreal12_12.tlsf,396,1800.0
823,round_robin_arbiter_unreal12_13.tlsf,420,2647.0
824,round_robin_arbiter_unreal12_14.tlsf,456,4859.0
825,round_robin_arbiter_unreal12_15.tlsf,486,4112.0
826,round_robin_arbiter_unreal12_16.tlsf,516,5400.0
827,round_robin_arbiter_unreal12_1.tlsf,23,21.0
828,round_robin_arbiter_unreal12_2.tlsf,23,23.0
829,round_robin_arbiter_unreal12_3.tlsf,30,31.0
830,round_robin_arbiter_unreal12_4.tlsf,43,47.0
831,round_robin_arbiter_unreal12_5.tlsf,73,77.0
832,round_robin_arbiter_unreal12_6.tlsf,139,123.0
833,round_robin_arbiter_unreal12_7.tlsf,220,187.0
834,round_robin_arbiter_unreal12_8.tlsf,241,287.0
835,round_robin_arbiter_unreal12_9.tlsf,269,449.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,18284.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,29349.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,80986.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,183589.0
840,round_robin_arbiter_unreal13_14.tlsf,8523,548961.0
843,round_robin_arbiter_unreal13_1.tlsf,71,72.0
846,round_robin_arbiter_unreal13_2.tlsf,74,75.0
847,round_robin_arbiter_unreal13_3.tlsf,126,117.0
848,round_robin_arbiter_unreal13_4.tlsf,219,239.0
850,round_robin_arbiter_unreal13_5.tlsf,347,391.0
851,round_robin_arbiter_unreal13_6.tlsf,509,890.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,1654.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2853.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,8225.0
862,round_robin_arbiter_unreal14_1.tlsf,235,217.0
863,round_robin_arbiter_unreal14_2.tlsf,235,188.0
864,round_robin_arbiter_unreal14_3.tlsf,507,356.0
865,round_robin_arbiter_unreal14_4.tlsf,731,666.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,1366.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,2804.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,7746.0
871,round_robin_arbiter_unreal22.tlsf,40,38.0
872,round_robin_arbiter_unreal23.tlsf,561,221.0
873,round_robin_arbiter_unreal24.tlsf,2312,1118.0
874,round_robin_arbiter_unreal25.tlsf,11762,1841.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,94.0
980,System_b0840146.tlsf,4,4.0
983,test4_4b82b1f4.tlsf,2,2.0
987,test8_88f351a6.tlsf,13,13.0
988,test9_dd3a27e1.tlsf,11,19.0
990,Time_a50cadd7.tlsf,1,8.0
999,TwoCounters2.tlsf,9,4.0
1002,TwoCounters5.tlsf,99,83.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,18.0
1005,TwoCountersDisButA2.tlsf,27,30.0
1006,TwoCountersDisButA3.tlsf,27,30.0
1007,TwoCountersDisButA4.tlsf,27,34.0
1008,TwoCountersDisButA5.tlsf,27,25.0
1009,TwoCountersDisButA6.tlsf,27,25.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,9.0
1015,TwoCountersInRangeA0.tlsf,5,5.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,5.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1042,Window2_f1477cc5.tlsf,6,6.0
1081,lift_wrong_physics_unreal10.tlsf,10,4020.0
1082,lift_wrong_physics_unreal4.tlsf,10,57.0
1083,lift_wrong_physics_unreal5.tlsf,8,116.0
1084,lift_wrong_physics_unreal6.tlsf,10,244.0
1085,lift_wrong_physics_unreal7.tlsf,10,497.0
1086,lift_wrong_physics_unreal8.tlsf,10,1003.0
1087,lift_wrong_physics_unreal9.tlsf,10,2004.0


==> data/states/SyntcompTF_Strix_Semml_all.csv <==
,name,states_Strix,states_Semml
0,01.tlsf,20,20.0
1,02.tlsf,5,3.0
2,03.tlsf,9,3.0
3,05.tlsf,11,3.0
4,06.tlsf,11,3.0
5,07.tlsf,11,3.0
6,08.tlsf,11,3.0
7,09.tlsf,9,3.0
8,10.tlsf,9,3.0
9,11.tlsf,9,3.0
10,12.tlsf,9,3.0
11,13.tlsf,9,4.0
12,abcg_arbiter1.tlsf,30,30.0
13,abcg_arbiter2.tlsf,310,441.0
14,abcg_arbiter3.tlsf,3682,4954.0
15,abcg_arbiter4.tlsf,30162,51441.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,431.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,653.0
22,Alarm_70523fbe.tlsf,287,119.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,495.0
26,Alarm_f2774e0b.tlsf,274,46.0
27,AlarmMin_efe2feaf.tlsf,3,2.0
28,AllHeating_d6376bf9.tlsf,3,11.0
30,AllLights_2c5b09da.tlsf,41634,10966.0
35,AllShades_66f450a4.tlsf,30363,14134.0
36,amba_case_study2.tlsf,1316,668.0
37,amba_case_study3.tlsf,10475,5680.0
38,amba_decomposed_arbiter10.tlsf,185,185.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,116.0
49,amba_decomposed_arbiter9.tlsf,149,149.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,12.0
52,amba_decomposed_encode11.tlsf,19,13.0
53,amba_decomposed_encode12.tlsf,19,14.0
54,amba_decomposed_encode13.tlsf,19,15.0
55,amba_decomposed_encode14.tlsf,19,16.0
56,amba_decomposed_encode15.tlsf,19,17.0
57,amba_decomposed_encode16.tlsf,19,18.0
59,amba_decomposed_encode2.tlsf,5,4.0
60,amba_decomposed_encode3.tlsf,7,5.0
61,amba_decomposed_encode4.tlsf,7,6.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,8.0
64,amba_decomposed_encode7.tlsf,11,9.0
65,amba_decomposed_encode8.tlsf,11,10.0
66,amba_decomposed_encode9.tlsf,19,11.0
67,amba_decomposed_lock10.tlsf,6,5.0
68,amba_decomposed_lock11.tlsf,6,5.0
69,amba_decomposed_lock12.tlsf,6,5.0
70,amba_decomposed_lock13.tlsf,6,5.0
74,amba_decomposed_lock2.tlsf,6,5.0
75,amba_decomposed_lock3.tlsf,6,5.0
76,amba_decomposed_lock4.tlsf,6,5.0
77,amba_decomposed_lock5.tlsf,6,5.0
78,amba_decomposed_lock6.tlsf,6,5.0
79,amba_decomposed_lock7.tlsf,6,5.0
80,amba_decomposed_lock8.tlsf,6,5.0
81,amba_decomposed_lock9.tlsf,6,5.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,16.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,5.0
87,amba_gr_2.tlsf,17,6.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,118.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,709.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,31.0
114,arbiter_with_cancel3.tlsf,166,163.0
115,arbiter_with_cancel4.tlsf,867,866.0
116,arbiter_with_cancel5.tlsf,4408,4408.0
119,Assumptions_a50cadd7.tlsf,2,1.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,11.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,4.0
133,CheckHeating_3461125b.tlsf,7,4.0
134,CheckLight_007df645.tlsf,8,8.0
135,CheckLight_aeb1d897.tlsf,8,8.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,4.0
142,CheckShades_3461125b.tlsf,6,4.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,9.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,48.0
161,Coffee_235467da.tlsf,26,10.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,43.0
164,Coffee_d6376bf9.tlsf,118,44.0
165,Coffee_efe2feaf.tlsf,26,11.0
166,Coffee_f1477cc5.tlsf,5,5.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,27.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
170,collector_v111.tlsf,4096,2802.0
171,collector_v112.tlsf,8192,4923.0
172,collector_v113.tlsf,16384,11097.0
173,collector_v114.tlsf,32768,27603.0
175,collector_v13.tlsf,16,15.0
176,collector_v15.tlsf,64,63.0
177,collector_v17.tlsf,256,255.0
178,collector_v19.tlsf,1024,1023.0
179,collector_v210.tlsf,5703,8439.0
180,collector_v211.tlsf,14168,18422.0
181,collector_v212.tlsf,23280,39934.0
184,collector_v23.tlsf,24,22.0
185,collector_v25.tlsf,69,140.0
186,collector_v27.tlsf,658,762.0
187,collector_v29.tlsf,3571,3832.0
188,collector_v310.tlsf,7,3.0
189,collector_v311.tlsf,7,3.0
193,collector_v33.tlsf,7,3.0
194,collector_v35.tlsf,7,3.0
195,collector_v37.tlsf,7,3.0
196,collector_v39.tlsf,7,3.0
197,Core_4b5a2bad.tlsf,40,28.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,21.0
200,Core_solved_974f4a68.tlsf,28,13.0
201,detector_unreal10.tlsf,35,29.0
202,detector_unreal11.tlsf,40,33.0
203,detector_unreal12.tlsf,42,33.0
204,detector_unreal13.tlsf,47,39.0
205,detector_unreal14.tlsf,49,42.0
206,detector_unreal15.tlsf,56,45.0
207,detector_unreal16.tlsf,59,47.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,9.0
211,detector_unreal4.tlsf,13,11.0
213,detector_unreal5.tlsf,13,15.0
215,detector_unreal6.tlsf,22,16.0
217,detector_unreal7.tlsf,22,18.0
219,detector_unreal8.tlsf,27,24.0
220,detector_unreal9.tlsf,32,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,18.0
222,Door_2d1010f8.tlsf,4,8.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,5.0
226,EscalatorBidirectional.tlsf,4,4.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,15.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,6.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,11.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,17.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,292.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,265.0
256,finding_nemo_3.tlsf,252,627.0
257,finding_nemo_4.tlsf,746,1112.0
260,full_arbiter_enc10.tlsf,70161,69381.0
262,full_arbiter_enc8.tlsf,15866,15860.0
263,full_arbiter_unreal12_10.tlsf,508,1270.0
264,full_arbiter_unreal12_11.tlsf,623,3222.0
265,full_arbiter_unreal12_12.tlsf,715,3758.0
266,full_arbiter_unreal12_13.tlsf,859,4156.0
267,full_arbiter_unreal12_14.tlsf,904,8751.0
268,full_arbiter_unreal12_15.tlsf,979,8788.0
269,full_arbiter_unreal12_16.tlsf,1029,8617.0
270,full_arbiter_unreal12_18.tlsf,2902,9050.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,4818.0
273,full_arbiter_unreal12_21.tlsf,3015,7416.0
274,full_arbiter_unreal12_22.tlsf,5940,11134.0
275,full_arbiter_unreal12_24.tlsf,15928,9288.0
276,full_arbiter_unreal12_26.tlsf,17884,10980.0
277,full_arbiter_unreal12_2.tlsf,5,4.0
278,full_arbiter_unreal12_3.tlsf,5,27.0
279,full_arbiter_unreal12_4.tlsf,21,40.0
280,full_arbiter_unreal12_5.tlsf,44,96.0
281,full_arbiter_unreal12_6.tlsf,64,209.0
282,full_arbiter_unreal12_7.tlsf,121,209.0
283,full_arbiter_unreal12_8.tlsf,230,387.0
284,full_arbiter_unreal12_9.tlsf,271,648.0
285,full_arbiter_unreal13_10.tlsf,7122,5248.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,9.0
294,full_arbiter_unreal13_3.tlsf,5,176.0
295,full_arbiter_unreal13_4.tlsf,37,591.0
296,full_arbiter_unreal13_5.tlsf,518,2212.0
297,full_arbiter_unreal13_6.tlsf,654,4162.0
298,full_arbiter_unreal13_7.tlsf,2100,4169.0
299,full_arbiter_unreal13_8.tlsf,4645,4443.0
300,full_arbiter_unreal13_9.tlsf,6271,4426.0
308,full_arbiter_unreal14_1.tlsf,5,23.0
309,full_arbiter_unreal14_2.tlsf,5,25.0
310,full_arbiter_unreal14_3.tlsf,5,443.0
311,full_arbiter_unreal14_4.tlsf,71,4924.0
318,full_arbiter_unreal22.tlsf,38,32.0
319,full_arbiter_unreal23.tlsf,222,295.0
320,full_arbiter_unreal24.tlsf,2165,3103.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7695.0
334,Heating_235467da.tlsf,3,8.0
335,Heating_974f4a68.tlsf,18,6.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,8.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,4.0
347,KitchenTimerV3.tlsf,36,22.0
348,KitchenTimerV4.tlsf,40,3.0
349,KitchenTimerV5.tlsf,80,62.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,77.0
352,KitchenTimerV8.tlsf,102,76.0
353,KitchenTimerV9.tlsf,104,80.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,45.0
356,LedMatrix.tlsf,125,143.0
357,lift2.tlsf,27,26.0
358,lift3.tlsf,91,76.0
360,lift_gr1+2.tlsf,57,55.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,180.0
363,lift_gr13.tlsf,92,90.0
364,lift_gr1+6.tlsf,4775,4774.0
365,lift_gr1+7.tlsf,12845,12844.0
366,lift_gr17.tlsf,6424,6423.0
368,lift_gr18.tlsf,16667,16666.0
371,lift_unary_enc2.tlsf,36,27.0
372,lift_unary_enc3.tlsf,182,181.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
374,lift_wrong_physics_unreal3.tlsf,8,38.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,44.0
377,Light_d65ed84e.tlsf,26,26.0
378,Lights_06e9cad4.tlsf,36,34.0
379,Lights2_06e9cad4.tlsf,695,285.0
380,Lights2_0f5381e9.tlsf,771,289.0
381,Lights2_2c5b09da.tlsf,77,64.0
382,Lights2_9cac58d3.tlsf,546,360.0
383,Lights2_b02056d6.tlsf,546,252.0
384,Lights_2c5b09da.tlsf,11,11.0
385,Lights2_f1477cc5.tlsf,185,347.0
386,Lights2_f3987563.tlsf,720,247.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,25.0
389,Lights3_235467da.tlsf,34,15.0
390,Lights3_2c5b09da.tlsf,16,6.0
391,Lights3_3916ec59.tlsf,33,14.0
392,Lights_3461125b.tlsf,36,36.0
393,Lights3_6bea956e.tlsf,34,29.0
394,Lights3_f1477cc5.tlsf,32,32.0
395,Lights3Min_6479ef9a.tlsf,3,3.0
396,Lights_9cac58d3.tlsf,36,33.0
397,Lights_b0840146.tlsf,37,22.0
398,Lights_f3987563.tlsf,36,35.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,537.0
401,LightsTotal_2c5b09da.tlsf,1316,221.0
402,LightsTotal_9cbf2546.tlsf,836,682.0
403,LightsTotal_d65ed84e.tlsf,864,521.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
406,lilydemo03.tlsf,12,8.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,8.0
409,lilydemo06.tlsf,18,12.0
410,lilydemo07.tlsf,9,8.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,7.0
413,lilydemo10.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,9.0
423,lilydemo20.tlsf,12,5.0
424,lilydemo21.tlsf,11,37.0
425,lilydemo22.tlsf,20,20.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,11.0
428,load_balancer10.tlsf,3098,3343.0
429,load_balancer2.tlsf,17,11.0
430,load_balancer3.tlsf,22,18.0
431,load_balancer4.tlsf,38,37.0
432,load_balancer5.tlsf,72,74.0
433,load_balancer6.tlsf,146,155.0
434,load_balancer7.tlsf,308,300.0
435,load_balancer8.tlsf,662,717.0
436,load_balancer9.tlsf,1432,1422.0
437,load_balancer_unreal12_10.tlsf,67,33.0
438,load_balancer_unreal12_11.tlsf,229,31.0
439,load_balancer_unreal12_12.tlsf,217,48.0
440,load_balancer_unreal12_13.tlsf,217,53.0
441,load_balancer_unreal12_14.tlsf,815,56.0
442,load_balancer_unreal12_15.tlsf,810,45.0
443,load_balancer_unreal12_16.tlsf,803,56.0
444,load_balancer_unreal12_1.tlsf,5,13.0
445,load_balancer_unreal12_2.tlsf,5,12.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,20.0
448,load_balancer_unreal12_5.tlsf,23,21.0
449,load_balancer_unreal12_6.tlsf,23,18.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,32.0
452,load_balancer_unreal12_9.tlsf,67,34.0
453,load_balancer_unreal13_10.tlsf,108,1149.0
454,load_balancer_unreal13_11.tlsf,108,283.0
455,load_balancer_unreal13_12.tlsf,192,5768.0
456,load_balancer_unreal13_1.tlsf,5,11.0
457,load_balancer_unreal13_2.tlsf,5,12.0
458,load_balancer_unreal13_3.tlsf,38,21.0
459,load_balancer_unreal13_4.tlsf,41,90.0
460,load_balancer_unreal13_5.tlsf,37,113.0
461,load_balancer_unreal13_6.tlsf,41,121.0
462,load_balancer_unreal13_7.tlsf,41,41.0
463,load_balancer_unreal13_8.tlsf,41,268.0
464,load_balancer_unreal13_9.tlsf,41,593.0
465,load_balancer_unreal14_10.tlsf,77,3086.0
466,load_balancer_unreal14_11.tlsf,77,3927.0
467,load_balancer_unreal14_12.tlsf,240,9472.0
468,load_balancer_unreal14_1.tlsf,5,16.0
469,load_balancer_unreal14_2.tlsf,5,20.0
470,load_balancer_unreal14_3.tlsf,63,23.0
471,load_balancer_unreal14_4.tlsf,77,131.0
472,load_balancer_unreal14_5.tlsf,72,858.0
473,load_balancer_unreal14_6.tlsf,61,841.0
474,load_balancer_unreal14_7.tlsf,75,2801.0
475,load_balancer_unreal14_8.tlsf,77,128.0
476,load_balancer_unreal14_9.tlsf,77,2952.0
477,load_balancer_unreal15_2.tlsf,5,37.0
478,load_balancer_unreal15_3.tlsf,239,40.0
479,load_balancer_unreal15_4.tlsf,117,435.0
480,load_balancer_unreal15_5.tlsf,117,1447.0
481,load_balancer_unreal15_6.tlsf,117,1458.0
482,load_balancer_unreal15_7.tlsf,117,3496.0
483,load_balancer_unreal16_1.tlsf,5,47.0
484,load_balancer_unreal16_2.tlsf,5,72.0
485,load_balancer_unreal16_3.tlsf,334,837.0
488,load_balancer_unreal22.tlsf,28,15.0
489,load_balancer_unreal23.tlsf,45,33.0
490,load_balancer_unreal24.tlsf,142,82.0
491,load_balancer_unreal25.tlsf,403,233.0
492,load_balancer_unreal26.tlsf,1490,638.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,4.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,3.0
511,ltl2dba17.tlsf,13,7.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,15.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
521,ltl2dba27.tlsf,2,2.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
543,ltl2dba_beta18.tlsf,361,361.0
544,ltl2dba_beta1.tlsf,4,4.0
545,ltl2dba_beta20.tlsf,441,441.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,11.0
557,ltl2dba_C212.tlsf,24,13.0
558,ltl2dba_C214.tlsf,27,15.0
559,ltl2dba_C216.tlsf,31,17.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,8.0
572,ltl2dba_C28.tlsf,15,9.0
573,ltl2dba_C29.tlsf,18,10.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
599,ltl2dba_R10.tlsf,7,3581.0
602,ltl2dba_R1.tlsf,2,1.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,12.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,36.0
607,ltl2dba_R6.tlsf,7,81.0
608,ltl2dba_R7.tlsf,7,223.0
609,ltl2dba_R8.tlsf,7,527.0
611,ltl2dba_theta10.tlsf,40,31.0
612,ltl2dba_theta12.tlsf,48,37.0
613,ltl2dba_theta14.tlsf,56,43.0
614,ltl2dba_theta16.tlsf,64,49.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,7.0
619,ltl2dba_theta3.tlsf,12,10.0
620,ltl2dba_theta4.tlsf,16,13.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,20.0
625,ltl2dba_theta7.tlsf,28,23.0
626,ltl2dba_theta8.tlsf,32,25.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,14.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,4.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,6.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,4.0
661,ltl2dpa22.tlsf,36,32.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,2.0
664,ModdifiedLedMatrix4X.tlsf,30,76.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
668,Morning2_1cf58fc1.tlsf,9146,8719.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,162.0
680,Morning_9cac58d3.tlsf,1677,173.0
684,MorningMin_d6c5ac79.tlsf,8,9.0
685,MusicAppFeedback.tlsf,11,11.0
686,MusicAppMotivating.tlsf,17,17.0
687,MusicAppSimple.tlsf,6,7.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
699,OneCounterGuiA0.tlsf,8,7.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,22.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,48.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,53.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
708,OneCounterGuiA9.tlsf,67,51.0
709,OneCounterGui.tlsf,8,7.0
710,OneCounterInRangeA0.tlsf,5,4.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
713,OneCounterInRangeA3.tlsf,2,2.0
714,OneCounterInRange.tlsf,5,4.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10200.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,20.0
751,prioritized_arbiter_unreal13_11.tlsf,22,19.0
752,prioritized_arbiter_unreal13_12.tlsf,24,19.0
753,prioritized_arbiter_unreal13_13.tlsf,26,19.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,23.0
756,prioritized_arbiter_unreal13_16.tlsf,32,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,7.0
761,prioritized_arbiter_unreal13_5.tlsf,8,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,13.0
764,prioritized_arbiter_unreal13_8.tlsf,16,10.0
765,prioritized_arbiter_unreal13_9.tlsf,18,16.0
766,prioritized_arbiter_unreal14_10.tlsf,20,15.0
767,prioritized_arbiter_unreal14_11.tlsf,22,21.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,22.0
772,prioritized_arbiter_unreal14_16.tlsf,32,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,6.0
777,prioritized_arbiter_unreal14_5.tlsf,8,8.0
778,prioritized_arbiter_unreal14_6.tlsf,10,8.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,15.0
781,prioritized_arbiter_unreal14_9.tlsf,16,12.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,51.0
785,prioritized_arbiter_unreal15_4.tlsf,6,6.0
786,prioritized_arbiter_unreal16_16.tlsf,32,27.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,60.0
789,prioritized_arbiter_unreal16_4.tlsf,6,6.0
790,prioritized_arbiter_unreal210.tlsf,22,18.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,12.0
795,prioritized_arbiter_unreal25.tlsf,12,12.0
797,prioritized_arbiter_unreal26.tlsf,14,14.0
798,prioritized_arbiter_unreal27.tlsf,20,15.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,23.0
804,robot_grid3_3.tlsf,165,165.0
805,robot_grid4_4.tlsf,275,270.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,52.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,275.0
810,Room_a50cadd7.tlsf,3,1.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,3.0
814,round_robin_arbiter3.tlsf,76,61.0
815,round_robin_arbiter4.tlsf,284,257.0
816,round_robin_arbiter5.tlsf,942,835.0
817,round_robin_arbiter6.tlsf,2375,2561.0
818,round_robin_arbiter7.tlsf,7025,9468.0
820,round_robin_arbiter_unreal12_10.tlsf,323,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,372,815.0
822,round_robin_arbiter_unreal12_12.tlsf,396,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,420,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,456,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,486,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,516,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,23,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23,17.0
829,round_robin_arbiter_unreal12_3.tlsf,30,28.0
830,round_robin_arbiter_unreal12_4.tlsf,43,42.0
831,round_robin_arbiter_unreal12_5.tlsf,73,66.0
832,round_robin_arbiter_unreal12_6.tlsf,139,112.0
833,round_robin_arbiter_unreal12_7.tlsf,220,213.0
834,round_robin_arbiter_unreal12_8.tlsf,241,535.0
835,round_robin_arbiter_unreal12_9.tlsf,269,511.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,168882.0
841,round_robin_arbiter_unreal13_15.tlsf,11489,95244.0
843,round_robin_arbiter_unreal13_1.tlsf,71,79.0
846,round_robin_arbiter_unreal13_2.tlsf,74,72.0
847,round_robin_arbiter_unreal13_3.tlsf,126,136.0
848,round_robin_arbiter_unreal13_4.tlsf,219,246.0
850,round_robin_arbiter_unreal13_5.tlsf,347,235.0
851,round_robin_arbiter_unreal13_6.tlsf,509,529.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,6046.0
862,round_robin_arbiter_unreal14_1.tlsf,235,214.0
863,round_robin_arbiter_unreal14_2.tlsf,235,184.0
864,round_robin_arbiter_unreal14_3.tlsf,507,371.0
865,round_robin_arbiter_unreal14_4.tlsf,731,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,6559.0
871,round_robin_arbiter_unreal22.tlsf,40,34.0
872,round_robin_arbiter_unreal23.tlsf,561,406.0
873,round_robin_arbiter_unreal24.tlsf,2312,4269.0
874,round_robin_arbiter_unreal25.tlsf,11762,31103.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,6.0
884,Sensor.tlsf,104,81.0
885,Shades2_235467da.tlsf,8,6.0
886,Shades2_42dc4fff.tlsf,7,12.0
887,Shades2_70523fbe.tlsf,8,6.0
888,Shades2_a5f99bc6.tlsf,8,6.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,6.0
891,Shades_974f4a68.tlsf,29,9.0
892,Shades_9cac58d3.tlsf,8,6.0
893,Shades_a02758ea.tlsf,8,6.0
894,Shades_b209ff21.tlsf,7,13.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,61.0
969,SliderDefault.tlsf,34,16.0
970,SliderDelayed.tlsf,69,35.0
971,SliderScored.tlsf,39,16.0
972,SPIPureNext.tlsf,70,92.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,3.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,7.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,2.0
979,SPIWriteSdi.tlsf,2,2.0
980,System_b0840146.tlsf,4,3.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
983,test4_4b82b1f4.tlsf,2,2.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,10.0
986,test7_2c5b09da.tlsf,17,14.0
987,test8_88f351a6.tlsf,13,9.0
988,test9_dd3a27e1.tlsf,11,22.0
989,test_f3987563.tlsf,4,2.0
990,Time_a50cadd7.tlsf,1,8.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,90.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,3.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
999,TwoCounters2.tlsf,9,9.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1002,TwoCounters5.tlsf,99,62.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,10.0
1005,TwoCountersDisButA2.tlsf,27,18.0
1006,TwoCountersDisButA3.tlsf,27,20.0
1007,TwoCountersDisButA4.tlsf,27,21.0
1008,TwoCountersDisButA5.tlsf,27,29.0
1009,TwoCountersDisButA6.tlsf,27,28.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,11.0
1015,TwoCountersInRangeA0.tlsf,5,4.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,4.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1037,Window_235467da.tlsf,3,11.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,43.0
1042,Window2_f1477cc5.tlsf,6,5.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,3.0
1045,Window_54e1f7d2.tlsf,3,3.0
1046,WindowMin_a5f99bc6.tlsf,3,2.0
1047,workstation_resupply_1.tlsf,43,47.0
1048,workstation_resupply_2.tlsf,250,235.0
1049,workstation_resupply_3.tlsf,848,893.0
1050,workstation_resupply_4.tlsf,2956,2896.0
1051,workstation_resupply_5.tlsf,6719,8557.0
1053,Zoo0.tlsf,8,9.0
1054,Zoo10.tlsf,8,9.0
1055,Zoo5.tlsf,8,9.0
1058,arbiter_on_inpchange1.tlsf,11,5.0
1059,arbiter_on_inpchange2.tlsf,48,43.0
1060,arbiter_on_inpchange3.tlsf,223,211.0
1061,arbiter_on_inpchange4.tlsf,990,811.0
1062,arbiter_on_inpchange5.tlsf,4169,4169.0
1063,arbiter_on_inpchange6.tlsf,16796,16796.0
1068,lift4.tlsf,297,295.0
1069,lift5.tlsf,907,886.0
1070,lift6.tlsf,2605,2592.0
1071,lift7.tlsf,7119,7112.0
1072,lift8.tlsf,18705,18705.0
1073,lift9.tlsf,47635,47635.0
1075,lift_unary_enc4.tlsf,895,895.0
1076,lift_unary_enc5.tlsf,4057,4056.0
1077,lift_unary_enc6.tlsf,17712,17708.0
1081,lift_wrong_physics_unreal10.tlsf,10,5141.0
1082,lift_wrong_physics_unreal4.tlsf,10,88.0
1083,lift_wrong_physics_unreal5.tlsf,8,199.0
1084,lift_wrong_physics_unreal6.tlsf,10,458.0
1085,lift_wrong_physics_unreal7.tlsf,10,1009.0
1086,lift_wrong_physics_unreal8.tlsf,10,2068.0
1087,lift_wrong_physics_unreal9.tlsf,10,3542.0
1090,robot_grid5_5.tlsf,1253,1253.0
1091,robot_grid6_6.tlsf,2595,2595.0
1092,robot_grid7_7.tlsf,4805,4645.0
1093,robot_grid8_8.tlsf,4163,4027.0
1095,rw_arbiter1.tlsf,17,15.0
1096,rw_arbiter2.tlsf,218,223.0
1097,rw_arbiter3.tlsf,2548,2621.0
1104,simple_arbiter_with_hints10.tlsf,6154,6154.0
1105,simple_arbiter_with_hints12.tlsf,28684,27875.0
1107,simple_arbiter_with_hints2.tlsf,9,10.0
1108,simple_arbiter_with_hints4.tlsf,52,47.0
1109,simple_arbiter_with_hints6.tlsf,262,243.0
1110,simple_arbiter_with_hints8.tlsf,1288,1281.0


==> data/states/SyntcompTF_Strix_Semml_real.csv <==
,name,states_Strix,states_Semml
0,01.tlsf,20,20.0
1,02.tlsf,5,3.0
2,03.tlsf,9,3.0
3,05.tlsf,11,3.0
4,06.tlsf,11,3.0
5,07.tlsf,11,3.0
6,08.tlsf,11,3.0
7,09.tlsf,9,3.0
8,10.tlsf,9,3.0
9,11.tlsf,9,3.0
10,12.tlsf,9,3.0
11,13.tlsf,9,4.0
12,abcg_arbiter1.tlsf,30,30.0
13,abcg_arbiter2.tlsf,310,441.0
14,abcg_arbiter3.tlsf,3682,4954.0
15,abcg_arbiter4.tlsf,30162,51441.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,431.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,653.0
22,Alarm_70523fbe.tlsf,287,119.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,495.0
26,Alarm_f2774e0b.tlsf,274,46.0
27,AlarmMin_efe2feaf.tlsf,3,2.0
28,AllHeating_d6376bf9.tlsf,3,11.0
36,amba_case_study2.tlsf,1316,668.0
37,amba_case_study3.tlsf,10475,5680.0
38,amba_decomposed_arbiter10.tlsf,185,185.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,116.0
49,amba_decomposed_arbiter9.tlsf,149,149.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,12.0
52,amba_decomposed_encode11.tlsf,19,13.0
53,amba_decomposed_encode12.tlsf,19,14.0
54,amba_decomposed_encode13.tlsf,19,15.0
55,amba_decomposed_encode14.tlsf,19,16.0
56,amba_decomposed_encode15.tlsf,19,17.0
57,amba_decomposed_encode16.tlsf,19,18.0
59,amba_decomposed_encode2.tlsf,5,4.0
60,amba_decomposed_encode3.tlsf,7,5.0
61,amba_decomposed_encode4.tlsf,7,6.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,8.0
64,amba_decomposed_encode7.tlsf,11,9.0
65,amba_decomposed_encode8.tlsf,11,10.0
66,amba_decomposed_encode9.tlsf,19,11.0
67,amba_decomposed_lock10.tlsf,6,5.0
68,amba_decomposed_lock11.tlsf,6,5.0
69,amba_decomposed_lock12.tlsf,6,5.0
70,amba_decomposed_lock13.tlsf,6,5.0
74,amba_decomposed_lock2.tlsf,6,5.0
75,amba_decomposed_lock3.tlsf,6,5.0
76,amba_decomposed_lock4.tlsf,6,5.0
77,amba_decomposed_lock5.tlsf,6,5.0
78,amba_decomposed_lock6.tlsf,6,5.0
79,amba_decomposed_lock7.tlsf,6,5.0
80,amba_decomposed_lock8.tlsf,6,5.0
81,amba_decomposed_lock9.tlsf,6,5.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,16.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,5.0
87,amba_gr_2.tlsf,17,6.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,118.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,709.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,31.0
114,arbiter_with_cancel3.tlsf,166,163.0
115,arbiter_with_cancel4.tlsf,867,866.0
116,arbiter_with_cancel5.tlsf,4408,4408.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,48.0
161,Coffee_235467da.tlsf,26,10.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,43.0
164,Coffee_d6376bf9.tlsf,118,44.0
165,Coffee_efe2feaf.tlsf,26,11.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,27.0
170,collector_v111.tlsf,4096,2802.0
171,collector_v112.tlsf,8192,4923.0
172,collector_v113.tlsf,16384,11097.0
173,collector_v114.tlsf,32768,27603.0
175,collector_v13.tlsf,16,15.0
176,collector_v15.tlsf,64,63.0
177,collector_v17.tlsf,256,255.0
178,collector_v19.tlsf,1024,1023.0
179,collector_v210.tlsf,5703,8439.0
180,collector_v211.tlsf,14168,18422.0
181,collector_v212.tlsf,23280,39934.0
184,collector_v23.tlsf,24,22.0
185,collector_v25.tlsf,69,140.0
186,collector_v27.tlsf,658,762.0
187,collector_v29.tlsf,3571,3832.0
188,collector_v310.tlsf,7,3.0
189,collector_v311.tlsf,7,3.0
193,collector_v33.tlsf,7,3.0
194,collector_v35.tlsf,7,3.0
195,collector_v37.tlsf,7,3.0
196,collector_v39.tlsf,7,3.0
200,Core_solved_974f4a68.tlsf,28,13.0
222,Door_2d1010f8.tlsf,4,8.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,5.0
226,EscalatorBidirectional.tlsf,4,4.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,15.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,6.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,11.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,265.0
256,finding_nemo_3.tlsf,252,627.0
257,finding_nemo_4.tlsf,746,1112.0
260,full_arbiter_enc10.tlsf,70161,69381.0
262,full_arbiter_enc8.tlsf,15866,15860.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7695.0
334,Heating_235467da.tlsf,3,8.0
335,Heating_974f4a68.tlsf,18,6.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,8.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,4.0
347,KitchenTimerV3.tlsf,36,22.0
348,KitchenTimerV4.tlsf,40,3.0
349,KitchenTimerV5.tlsf,80,62.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,77.0
352,KitchenTimerV8.tlsf,102,76.0
353,KitchenTimerV9.tlsf,104,80.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,45.0
356,LedMatrix.tlsf,125,143.0
357,lift2.tlsf,27,26.0
358,lift3.tlsf,91,76.0
360,lift_gr1+2.tlsf,57,55.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,180.0
363,lift_gr13.tlsf,92,90.0
364,lift_gr1+6.tlsf,4775,4774.0
365,lift_gr1+7.tlsf,12845,12844.0
366,lift_gr17.tlsf,6424,6423.0
368,lift_gr18.tlsf,16667,16666.0
371,lift_unary_enc2.tlsf,36,27.0
372,lift_unary_enc3.tlsf,182,181.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
377,Light_d65ed84e.tlsf,26,26.0
378,Lights_06e9cad4.tlsf,36,34.0
379,Lights2_06e9cad4.tlsf,695,285.0
380,Lights2_0f5381e9.tlsf,771,289.0
381,Lights2_2c5b09da.tlsf,77,64.0
382,Lights2_9cac58d3.tlsf,546,360.0
383,Lights2_b02056d6.tlsf,546,252.0
384,Lights_2c5b09da.tlsf,11,11.0
386,Lights2_f3987563.tlsf,720,247.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,25.0
389,Lights3_235467da.tlsf,34,15.0
390,Lights3_2c5b09da.tlsf,16,6.0
391,Lights3_3916ec59.tlsf,33,14.0
392,Lights_3461125b.tlsf,36,36.0
393,Lights3_6bea956e.tlsf,34,29.0
394,Lights3_f1477cc5.tlsf,32,32.0
395,Lights3Min_6479ef9a.tlsf,3,3.0
396,Lights_9cac58d3.tlsf,36,33.0
397,Lights_b0840146.tlsf,37,22.0
398,Lights_f3987563.tlsf,36,35.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,537.0
402,LightsTotal_9cbf2546.tlsf,836,682.0
403,LightsTotal_d65ed84e.tlsf,864,521.0
406,lilydemo03.tlsf,12,8.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,8.0
409,lilydemo06.tlsf,18,12.0
410,lilydemo07.tlsf,9,8.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,7.0
413,lilydemo10.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,9.0
423,lilydemo20.tlsf,12,5.0
424,lilydemo21.tlsf,11,37.0
425,lilydemo22.tlsf,20,20.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,11.0
428,load_balancer10.tlsf,3098,3343.0
429,load_balancer2.tlsf,17,11.0
430,load_balancer3.tlsf,22,18.0
431,load_balancer4.tlsf,38,37.0
432,load_balancer5.tlsf,72,74.0
433,load_balancer6.tlsf,146,155.0
434,load_balancer7.tlsf,308,300.0
435,load_balancer8.tlsf,662,717.0
436,load_balancer9.tlsf,1432,1422.0
488,load_balancer_unreal22.tlsf,28,15.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,4.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,3.0
511,ltl2dba17.tlsf,13,7.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,15.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
543,ltl2dba_beta18.tlsf,361,361.0
544,ltl2dba_beta1.tlsf,4,4.0
545,ltl2dba_beta20.tlsf,441,441.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,11.0
557,ltl2dba_C212.tlsf,24,13.0
558,ltl2dba_C214.tlsf,27,15.0
559,ltl2dba_C216.tlsf,31,17.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,8.0
572,ltl2dba_C28.tlsf,15,9.0
573,ltl2dba_C29.tlsf,18,10.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
602,ltl2dba_R1.tlsf,2,1.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,14.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,4.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,6.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,4.0
661,ltl2dpa22.tlsf,36,32.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,2.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,162.0
680,Morning_9cac58d3.tlsf,1677,173.0
684,MorningMin_d6c5ac79.tlsf,8,9.0
685,MusicAppFeedback.tlsf,11,11.0
686,MusicAppMotivating.tlsf,17,17.0
687,MusicAppSimple.tlsf,6,7.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
708,OneCounterGuiA9.tlsf,67,51.0
713,OneCounterInRangeA3.tlsf,2,2.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10200.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,23.0
804,robot_grid3_3.tlsf,165,165.0
805,robot_grid4_4.tlsf,275,270.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,52.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,275.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,3.0
814,round_robin_arbiter3.tlsf,76,61.0
815,round_robin_arbiter4.tlsf,284,257.0
816,round_robin_arbiter5.tlsf,942,835.0
817,round_robin_arbiter6.tlsf,2375,2561.0
818,round_robin_arbiter7.tlsf,7025,9468.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,6.0
884,Sensor.tlsf,104,81.0
885,Shades2_235467da.tlsf,8,6.0
886,Shades2_42dc4fff.tlsf,7,12.0
887,Shades2_70523fbe.tlsf,8,6.0
888,Shades2_a5f99bc6.tlsf,8,6.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,6.0
891,Shades_974f4a68.tlsf,29,9.0
892,Shades_9cac58d3.tlsf,8,6.0
893,Shades_a02758ea.tlsf,8,6.0
894,Shades_b209ff21.tlsf,7,13.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
969,SliderDefault.tlsf,34,16.0
970,SliderDelayed.tlsf,69,35.0
971,SliderScored.tlsf,39,16.0
972,SPIPureNext.tlsf,70,92.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,3.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,7.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,2.0
979,SPIWriteSdi.tlsf,2,2.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,10.0
986,test7_2c5b09da.tlsf,17,14.0
989,test_f3987563.tlsf,4,2.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,90.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,3.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1037,Window_235467da.tlsf,3,11.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,43.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,3.0
1045,Window_54e1f7d2.tlsf,3,3.0
1046,WindowMin_a5f99bc6.tlsf,3,2.0
1047,workstation_resupply_1.tlsf,43,47.0
1048,workstation_resupply_2.tlsf,250,235.0
1049,workstation_resupply_3.tlsf,848,893.0
1050,workstation_resupply_4.tlsf,2956,2896.0
1051,workstation_resupply_5.tlsf,6719,8557.0
1053,Zoo0.tlsf,8,9.0
1054,Zoo10.tlsf,8,9.0
1055,Zoo5.tlsf,8,9.0
1058,arbiter_on_inpchange1.tlsf,11,5.0
1059,arbiter_on_inpchange2.tlsf,48,43.0
1060,arbiter_on_inpchange3.tlsf,223,211.0
1061,arbiter_on_inpchange4.tlsf,990,811.0
1062,arbiter_on_inpchange5.tlsf,4169,4169.0
1063,arbiter_on_inpchange6.tlsf,16796,16796.0
1068,lift4.tlsf,297,295.0
1069,lift5.tlsf,907,886.0
1070,lift6.tlsf,2605,2592.0
1071,lift7.tlsf,7119,7112.0
1072,lift8.tlsf,18705,18705.0
1073,lift9.tlsf,47635,47635.0
1075,lift_unary_enc4.tlsf,895,895.0
1076,lift_unary_enc5.tlsf,4057,4056.0
1077,lift_unary_enc6.tlsf,17712,17708.0
1090,robot_grid5_5.tlsf,1253,1253.0
1091,robot_grid6_6.tlsf,2595,2595.0
1092,robot_grid7_7.tlsf,4805,4645.0
1093,robot_grid8_8.tlsf,4163,4027.0
1095,rw_arbiter1.tlsf,17,15.0
1096,rw_arbiter2.tlsf,218,223.0
1097,rw_arbiter3.tlsf,2548,2621.0
1104,simple_arbiter_with_hints10.tlsf,6154,6154.0
1105,simple_arbiter_with_hints12.tlsf,28684,27875.0
1107,simple_arbiter_with_hints2.tlsf,9,10.0
1108,simple_arbiter_with_hints4.tlsf,52,47.0
1109,simple_arbiter_with_hints6.tlsf,262,243.0
1110,simple_arbiter_with_hints8.tlsf,1288,1281.0


==> data/states/SyntcompTF_Strix_Semml_unreal.csv <==
,name,states_Strix,states_Semml
30,AllLights_2c5b09da.tlsf,41634,10966.0
35,AllShades_66f450a4.tlsf,30363,14134.0
119,Assumptions_a50cadd7.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,11.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,4.0
133,CheckHeating_3461125b.tlsf,7,4.0
134,CheckLight_007df645.tlsf,8,8.0
135,CheckLight_aeb1d897.tlsf,8,8.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,4.0
142,CheckShades_3461125b.tlsf,6,4.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,9.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
166,Coffee_f1477cc5.tlsf,5,5.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
197,Core_4b5a2bad.tlsf,40,28.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,21.0
201,detector_unreal10.tlsf,35,29.0
202,detector_unreal11.tlsf,40,33.0
203,detector_unreal12.tlsf,42,33.0
204,detector_unreal13.tlsf,47,39.0
205,detector_unreal14.tlsf,49,42.0
206,detector_unreal15.tlsf,56,45.0
207,detector_unreal16.tlsf,59,47.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,9.0
211,detector_unreal4.tlsf,13,11.0
213,detector_unreal5.tlsf,13,15.0
215,detector_unreal6.tlsf,22,16.0
217,detector_unreal7.tlsf,22,18.0
219,detector_unreal8.tlsf,27,24.0
220,detector_unreal9.tlsf,32,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,18.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,17.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,292.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
263,full_arbiter_unreal12_10.tlsf,508,1270.0
264,full_arbiter_unreal12_11.tlsf,623,3222.0
265,full_arbiter_unreal12_12.tlsf,715,3758.0
266,full_arbiter_unreal12_13.tlsf,859,4156.0
267,full_arbiter_unreal12_14.tlsf,904,8751.0
268,full_arbiter_unreal12_15.tlsf,979,8788.0
269,full_arbiter_unreal12_16.tlsf,1029,8617.0
270,full_arbiter_unreal12_18.tlsf,2902,9050.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,4818.0
273,full_arbiter_unreal12_21.tlsf,3015,7416.0
274,full_arbiter_unreal12_22.tlsf,5940,11134.0
275,full_arbiter_unreal12_24.tlsf,15928,9288.0
276,full_arbiter_unreal12_26.tlsf,17884,10980.0
277,full_arbiter_unreal12_2.tlsf,5,4.0
278,full_arbiter_unreal12_3.tlsf,5,27.0
279,full_arbiter_unreal12_4.tlsf,21,40.0
280,full_arbiter_unreal12_5.tlsf,44,96.0
281,full_arbiter_unreal12_6.tlsf,64,209.0
282,full_arbiter_unreal12_7.tlsf,121,209.0
283,full_arbiter_unreal12_8.tlsf,230,387.0
284,full_arbiter_unreal12_9.tlsf,271,648.0
285,full_arbiter_unreal13_10.tlsf,7122,5248.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,9.0
294,full_arbiter_unreal13_3.tlsf,5,176.0
295,full_arbiter_unreal13_4.tlsf,37,591.0
296,full_arbiter_unreal13_5.tlsf,518,2212.0
297,full_arbiter_unreal13_6.tlsf,654,4162.0
298,full_arbiter_unreal13_7.tlsf,2100,4169.0
299,full_arbiter_unreal13_8.tlsf,4645,4443.0
300,full_arbiter_unreal13_9.tlsf,6271,4426.0
308,full_arbiter_unreal14_1.tlsf,5,23.0
309,full_arbiter_unreal14_2.tlsf,5,25.0
310,full_arbiter_unreal14_3.tlsf,5,443.0
311,full_arbiter_unreal14_4.tlsf,71,4924.0
318,full_arbiter_unreal22.tlsf,38,32.0
319,full_arbiter_unreal23.tlsf,222,295.0
320,full_arbiter_unreal24.tlsf,2165,3103.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
374,lift_wrong_physics_unreal3.tlsf,8,38.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,44.0
385,Lights2_f1477cc5.tlsf,185,347.0
401,LightsTotal_2c5b09da.tlsf,1316,221.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
437,load_balancer_unreal12_10.tlsf,67,33.0
438,load_balancer_unreal12_11.tlsf,229,31.0
439,load_balancer_unreal12_12.tlsf,217,48.0
440,load_balancer_unreal12_13.tlsf,217,53.0
441,load_balancer_unreal12_14.tlsf,815,56.0
442,load_balancer_unreal12_15.tlsf,810,45.0
443,load_balancer_unreal12_16.tlsf,803,56.0
444,load_balancer_unreal12_1.tlsf,5,13.0
445,load_balancer_unreal12_2.tlsf,5,12.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,20.0
448,load_balancer_unreal12_5.tlsf,23,21.0
449,load_balancer_unreal12_6.tlsf,23,18.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,32.0
452,load_balancer_unreal12_9.tlsf,67,34.0
453,load_balancer_unreal13_10.tlsf,108,1149.0
454,load_balancer_unreal13_11.tlsf,108,283.0
455,load_balancer_unreal13_12.tlsf,192,5768.0
456,load_balancer_unreal13_1.tlsf,5,11.0
457,load_balancer_unreal13_2.tlsf,5,12.0
458,load_balancer_unreal13_3.tlsf,38,21.0
459,load_balancer_unreal13_4.tlsf,41,90.0
460,load_balancer_unreal13_5.tlsf,37,113.0
461,load_balancer_unreal13_6.tlsf,41,121.0
462,load_balancer_unreal13_7.tlsf,41,41.0
463,load_balancer_unreal13_8.tlsf,41,268.0
464,load_balancer_unreal13_9.tlsf,41,593.0
465,load_balancer_unreal14_10.tlsf,77,3086.0
466,load_balancer_unreal14_11.tlsf,77,3927.0
467,load_balancer_unreal14_12.tlsf,240,9472.0
468,load_balancer_unreal14_1.tlsf,5,16.0
469,load_balancer_unreal14_2.tlsf,5,20.0
470,load_balancer_unreal14_3.tlsf,63,23.0
471,load_balancer_unreal14_4.tlsf,77,131.0
472,load_balancer_unreal14_5.tlsf,72,858.0
473,load_balancer_unreal14_6.tlsf,61,841.0
474,load_balancer_unreal14_7.tlsf,75,2801.0
475,load_balancer_unreal14_8.tlsf,77,128.0
476,load_balancer_unreal14_9.tlsf,77,2952.0
477,load_balancer_unreal15_2.tlsf,5,37.0
478,load_balancer_unreal15_3.tlsf,239,40.0
479,load_balancer_unreal15_4.tlsf,117,435.0
480,load_balancer_unreal15_5.tlsf,117,1447.0
481,load_balancer_unreal15_6.tlsf,117,1458.0
482,load_balancer_unreal15_7.tlsf,117,3496.0
483,load_balancer_unreal16_1.tlsf,5,47.0
484,load_balancer_unreal16_2.tlsf,5,72.0
485,load_balancer_unreal16_3.tlsf,334,837.0
489,load_balancer_unreal23.tlsf,45,33.0
490,load_balancer_unreal24.tlsf,142,82.0
491,load_balancer_unreal25.tlsf,403,233.0
492,load_balancer_unreal26.tlsf,1490,638.0
521,ltl2dba27.tlsf,2,2.0
599,ltl2dba_R10.tlsf,7,3581.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,12.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,36.0
607,ltl2dba_R6.tlsf,7,81.0
608,ltl2dba_R7.tlsf,7,223.0
609,ltl2dba_R8.tlsf,7,527.0
611,ltl2dba_theta10.tlsf,40,31.0
612,ltl2dba_theta12.tlsf,48,37.0
613,ltl2dba_theta14.tlsf,56,43.0
614,ltl2dba_theta16.tlsf,64,49.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,7.0
619,ltl2dba_theta3.tlsf,12,10.0
620,ltl2dba_theta4.tlsf,16,13.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,20.0
625,ltl2dba_theta7.tlsf,28,23.0
626,ltl2dba_theta8.tlsf,32,25.0
664,ModdifiedLedMatrix4X.tlsf,30,76.0
668,Morning2_1cf58fc1.tlsf,9146,8719.0
699,OneCounterGuiA0.tlsf,8,7.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,22.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,48.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,53.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
709,OneCounterGui.tlsf,8,7.0
710,OneCounterInRangeA0.tlsf,5,4.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
714,OneCounterInRange.tlsf,5,4.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,20.0
751,prioritized_arbiter_unreal13_11.tlsf,22,19.0
752,prioritized_arbiter_unreal13_12.tlsf,24,19.0
753,prioritized_arbiter_unreal13_13.tlsf,26,19.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,23.0
756,prioritized_arbiter_unreal13_16.tlsf,32,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,7.0
761,prioritized_arbiter_unreal13_5.tlsf,8,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,13.0
764,prioritized_arbiter_unreal13_8.tlsf,16,10.0
765,prioritized_arbiter_unreal13_9.tlsf,18,16.0
766,prioritized_arbiter_unreal14_10.tlsf,20,15.0
767,prioritized_arbiter_unreal14_11.tlsf,22,21.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,22.0
772,prioritized_arbiter_unreal14_16.tlsf,32,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,6.0
777,prioritized_arbiter_unreal14_5.tlsf,8,8.0
778,prioritized_arbiter_unreal14_6.tlsf,10,8.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,15.0
781,prioritized_arbiter_unreal14_9.tlsf,16,12.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,51.0
785,prioritized_arbiter_unreal15_4.tlsf,6,6.0
786,prioritized_arbiter_unreal16_16.tlsf,32,27.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,60.0
789,prioritized_arbiter_unreal16_4.tlsf,6,6.0
790,prioritized_arbiter_unreal210.tlsf,22,18.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,12.0
795,prioritized_arbiter_unreal25.tlsf,12,12.0
797,prioritized_arbiter_unreal26.tlsf,14,14.0
798,prioritized_arbiter_unreal27.tlsf,20,15.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
810,Room_a50cadd7.tlsf,3,1.0
820,round_robin_arbiter_unreal12_10.tlsf,323,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,372,815.0
822,round_robin_arbiter_unreal12_12.tlsf,396,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,420,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,456,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,486,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,516,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,23,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23,17.0
829,round_robin_arbiter_unreal12_3.tlsf,30,28.0
830,round_robin_arbiter_unreal12_4.tlsf,43,42.0
831,round_robin_arbiter_unreal12_5.tlsf,73,66.0
832,round_robin_arbiter_unreal12_6.tlsf,139,112.0
833,round_robin_arbiter_unreal12_7.tlsf,220,213.0
834,round_robin_arbiter_unreal12_8.tlsf,241,535.0
835,round_robin_arbiter_unreal12_9.tlsf,269,511.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,168882.0
841,round_robin_arbiter_unreal13_15.tlsf,11489,95244.0
843,round_robin_arbiter_unreal13_1.tlsf,71,79.0
846,round_robin_arbiter_unreal13_2.tlsf,74,72.0
847,round_robin_arbiter_unreal13_3.tlsf,126,136.0
848,round_robin_arbiter_unreal13_4.tlsf,219,246.0
850,round_robin_arbiter_unreal13_5.tlsf,347,235.0
851,round_robin_arbiter_unreal13_6.tlsf,509,529.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,6046.0
862,round_robin_arbiter_unreal14_1.tlsf,235,214.0
863,round_robin_arbiter_unreal14_2.tlsf,235,184.0
864,round_robin_arbiter_unreal14_3.tlsf,507,371.0
865,round_robin_arbiter_unreal14_4.tlsf,731,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,6559.0
871,round_robin_arbiter_unreal22.tlsf,40,34.0
872,round_robin_arbiter_unreal23.tlsf,561,406.0
873,round_robin_arbiter_unreal24.tlsf,2312,4269.0
874,round_robin_arbiter_unreal25.tlsf,11762,31103.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,61.0
980,System_b0840146.tlsf,4,3.0
983,test4_4b82b1f4.tlsf,2,2.0
987,test8_88f351a6.tlsf,13,9.0
988,test9_dd3a27e1.tlsf,11,22.0
990,Time_a50cadd7.tlsf,1,8.0
999,TwoCounters2.tlsf,9,9.0
1002,TwoCounters5.tlsf,99,62.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,10.0
1005,TwoCountersDisButA2.tlsf,27,18.0
1006,TwoCountersDisButA3.tlsf,27,20.0
1007,TwoCountersDisButA4.tlsf,27,21.0
1008,TwoCountersDisButA5.tlsf,27,29.0
1009,TwoCountersDisButA6.tlsf,27,28.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,11.0
1015,TwoCountersInRangeA0.tlsf,5,4.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,4.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1042,Window2_f1477cc5.tlsf,6,5.0
1081,lift_wrong_physics_unreal10.tlsf,10,5141.0
1082,lift_wrong_physics_unreal4.tlsf,10,88.0
1083,lift_wrong_physics_unreal5.tlsf,8,199.0
1084,lift_wrong_physics_unreal6.tlsf,10,458.0
1085,lift_wrong_physics_unreal7.tlsf,10,1009.0
1086,lift_wrong_physics_unreal8.tlsf,10,2068.0
1087,lift_wrong_physics_unreal9.tlsf,10,3542.0


==> data/states/Syntcomp_SemmlA_Semml_all.csv <==
,name,states_SemmlA,states_Semml
0,01.tlsf,20.0,20.0
1,02.tlsf,128.0,3.0
2,03.tlsf,4885.0,3.0
3,05.tlsf,22875.0,3.0
4,06.tlsf,30134.0,3.0
5,07.tlsf,32539.0,3.0
6,08.tlsf,43726.0,3.0
7,09.tlsf,20542.0,3.0
8,10.tlsf,19681.0,3.0
9,11.tlsf,20303.0,3.0
10,12.tlsf,21750.0,3.0
11,13.tlsf,32406.0,4.0
12,abcg_arbiter1.tlsf,28.0,30.0
13,abcg_arbiter2.tlsf,438.0,441.0
14,abcg_arbiter3.tlsf,4537.0,4954.0
15,abcg_arbiter4.tlsf,49237.0,51441.0
16,abcg_arbiter5.tlsf,430727.0,443060.0
18,ActionConverter.tlsf,1.0,1.0
19,Alarm_06e9cad4.tlsf,514.0,431.0
20,Alarm_2d1010f8.tlsf,8.0,8.0
21,Alarm_68c86764.tlsf,518.0,653.0
22,Alarm_70523fbe.tlsf,169.0,119.0
23,Alarm_88c5c1c3.tlsf,1.0,1.0
24,Alarm_9cac58d3.tlsf,1.0,1.0
25,Alarm_a5f99bc6.tlsf,663.0,495.0
26,Alarm_f2774e0b.tlsf,66.0,46.0
27,AlarmMin_efe2feaf.tlsf,5.0,2.0
28,AllHeating_d6376bf9.tlsf,14.0,11.0
29,AllLights_06e9cad4.tlsf,14908.0,10722.0
30,AllLights_2c5b09da.tlsf,15953.0,10966.0
31,AllLights_63831f8c.tlsf,16132.0,8489.0
32,AllLights_aeb1d897.tlsf,16796.0,8552.0
33,AllLights_b209ff21.tlsf,6762.0,8697.0
34,AllLights_d6c5ac79.tlsf,14090.0,14442.0
35,AllShades_66f450a4.tlsf,15096.0,14134.0
36,amba_case_study2.tlsf,562.0,668.0
37,amba_case_study3.tlsf,5384.0,5680.0
38,amba_decomposed_arbiter10.tlsf,184.0,185.0
39,amba_decomposed_arbiter11.tlsf,224.0,225.0
42,amba_decomposed_arbiter2.tlsf,7.0,7.0
43,amba_decomposed_arbiter3.tlsf,17.0,17.0
44,amba_decomposed_arbiter4.tlsf,29.0,29.0
45,amba_decomposed_arbiter5.tlsf,45.0,45.0
46,amba_decomposed_arbiter6.tlsf,65.0,65.0
47,amba_decomposed_arbiter7.tlsf,89.0,89.0
48,amba_decomposed_arbiter8.tlsf,117.0,116.0
49,amba_decomposed_arbiter9.tlsf,148.0,149.0
50,amba_decomposed_decode.tlsf,1.0,1.0
51,amba_decomposed_encode10.tlsf,13.0,12.0
52,amba_decomposed_encode11.tlsf,14.0,13.0
53,amba_decomposed_encode12.tlsf,15.0,14.0
54,amba_decomposed_encode13.tlsf,16.0,15.0
55,amba_decomposed_encode14.tlsf,17.0,16.0
56,amba_decomposed_encode15.tlsf,18.0,17.0
57,amba_decomposed_encode16.tlsf,19.0,18.0
58,amba_decomposed_encode20.tlsf,23.0,22.0
59,amba_decomposed_encode2.tlsf,5.0,4.0
60,amba_decomposed_encode3.tlsf,6.0,5.0
61,amba_decomposed_encode4.tlsf,7.0,6.0
62,amba_decomposed_encode5.tlsf,8.0,8.0
63,amba_decomposed_encode6.tlsf,9.0,8.0
64,amba_decomposed_encode7.tlsf,10.0,9.0
65,amba_decomposed_encode8.tlsf,11.0,10.0
66,amba_decomposed_encode9.tlsf,12.0,11.0
67,amba_decomposed_lock10.tlsf,6.0,5.0
68,amba_decomposed_lock11.tlsf,6.0,5.0
69,amba_decomposed_lock12.tlsf,6.0,5.0
70,amba_decomposed_lock13.tlsf,6.0,5.0
71,amba_decomposed_lock14.tlsf,6.0,5.0
72,amba_decomposed_lock15.tlsf,6.0,5.0
73,amba_decomposed_lock16.tlsf,6.0,5.0
74,amba_decomposed_lock2.tlsf,6.0,5.0
75,amba_decomposed_lock3.tlsf,6.0,5.0
76,amba_decomposed_lock4.tlsf,6.0,5.0
77,amba_decomposed_lock5.tlsf,6.0,5.0
78,amba_decomposed_lock6.tlsf,6.0,5.0
79,amba_decomposed_lock7.tlsf,6.0,5.0
80,amba_decomposed_lock8.tlsf,6.0,5.0
81,amba_decomposed_lock9.tlsf,6.0,5.0
82,amba_decomposed_shift.tlsf,3.0,3.0
83,amba_decomposed_tburst4.tlsf,12.0,12.0
84,amba_decomposed_tincr.tlsf,10.0,16.0
85,amba_decomposed_tsingle.tlsf,9.0,9.0
86,amba_gr+_2.tlsf,80.0,5.0
87,amba_gr_2.tlsf,22.0,6.0
88,amba_gr+_3.tlsf,419.0,5.0
89,amba_gr_3.tlsf,754.0,11.0
90,amba_gr+_4.tlsf,279.0,5.0
91,amba_gr_4.tlsf,256.0,7.0
95,arbiter1.tlsf,2.0,2.0
96,arbiter2.tlsf,13.0,13.0
97,arbiter3.tlsf,41.0,41.0
98,arbiter4.tlsf,106.0,118.0
99,arbiter5.tlsf,327.0,327.0
100,arbiter6.tlsf,872.0,709.0
101,arbiter7.tlsf,2249.0,2249.0
102,arbiter8.tlsf,5642.0,5642.0
103,arbiter9.tlsf,13835.0,13835.0
104,arbiter_with_buffer1.tlsf,1.0,1.0
105,arbiter_with_buffer2.tlsf,13.0,13.0
106,arbiter_with_buffer3.tlsf,50.0,50.0
107,arbiter_with_buffer4.tlsf,162.0,162.0
108,arbiter_with_buffer5.tlsf,482.0,482.0
109,arbiter_with_buffer6.tlsf,1346.0,1346.0
110,arbiter_with_buffer7.tlsf,3586.0,3586.0
112,arbiter_with_cancel1.tlsf,6.0,6.0
113,arbiter_with_cancel2.tlsf,30.0,31.0
114,arbiter_with_cancel3.tlsf,166.0,163.0
115,arbiter_with_cancel4.tlsf,867.0,866.0
116,arbiter_with_cancel5.tlsf,4404.0,4408.0
117,arbiter_with_cancel6.tlsf,21913.0,21913.0
119,Assumptions_a50cadd7.tlsf,1.0,1.0
120,Automata16S.tlsf,17.0,17.0
122,Automata.tlsf,9.0,9.0
123,Button.tlsf,1.0,1.0
124,CheckAlarm_6bea956e.tlsf,3.0,3.0
125,CheckAlarm_88f351a6.tlsf,3.0,3.0
126,CheckAlarmBroken1_1a2942e3.tlsf,1.0,1.0
127,CheckCoffeMachine_1cf58fc1.tlsf,2.0,2.0
128,CheckCoffeMachine_3461125b.tlsf,2.0,2.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2.0,2.0
130,CheckCoffeMachine_f3987563.tlsf,14.0,11.0
131,CheckDoor_c2b9e44d.tlsf,4.0,4.0
132,CheckHeating_2418b67e.tlsf,5.0,4.0
133,CheckHeating_3461125b.tlsf,5.0,4.0
134,CheckLight_007df645.tlsf,7.0,8.0
135,CheckLight_aeb1d897.tlsf,7.0,8.0
136,CheckRoom_06e9cad4.tlsf,4.0,4.0
137,CheckRoom_2c5b09da.tlsf,1.0,1.0
138,CheckRoom_3916ec59.tlsf,5.0,5.0
139,CheckRoom_70523fbe.tlsf,4.0,4.0
140,CheckRoom_88c5c1c3.tlsf,4.0,4.0
141,CheckShades_1a2942e3.tlsf,6.0,4.0
142,CheckShades_3461125b.tlsf,6.0,4.0
143,CheckShades_4d4ca5c4.tlsf,1.0,1.0
144,CheckShades_aeb1d897.tlsf,8.0,9.0
145,CheckTime_3916ec59.tlsf,8.0,8.0
146,CheckTime_4b5e6eaa.tlsf,8.0,8.0
147,CheckTime_54e1f7d2.tlsf,8.0,8.0
148,CheckTime_6479ef9a.tlsf,8.0,8.0
149,CheckTimer_54e1f7d2.tlsf,1.0,1.0
150,CheckTimer_fa8592c8.tlsf,1.0,1.0
151,CheckWarnlight_1cf58fc1.tlsf,3.0,3.0
152,CheckWarnlight_4b5a2bad.tlsf,4.0,4.0
153,CheckWarnlight_54e1f7d2.tlsf,4.0,4.0
154,CheckWarnlight_6bea956e.tlsf,3.0,3.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1.0,1.0
156,CheckWindows_2418b67e.tlsf,1.0,1.0
157,CheckWindows_54e1f7d2.tlsf,1.0,1.0
158,Cockpitboard_efe2feaf.tlsf,1.0,1.0
159,Cockpitboard.tlsf,1.0,1.0
160,Coffee_06e9cad4.tlsf,23.0,48.0
161,Coffee_235467da.tlsf,11.0,10.0
162,Coffee_2c5b09da.tlsf,6.0,6.0
163,Coffee_6479ef9a.tlsf,36.0,43.0
164,Coffee_d6376bf9.tlsf,23.0,44.0
165,Coffee_efe2feaf.tlsf,12.0,11.0
166,Coffee_f1477cc5.tlsf,16.0,5.0
167,CoffeeMin_88f351a6.tlsf,2.0,2.0
168,CoffeMachine_974f4a68.tlsf,28.0,27.0
169,CoffeMachine_a50cadd7.tlsf,1.0,1.0
170,collector_v111.tlsf,2048.0,2802.0
171,collector_v112.tlsf,4096.0,4923.0
172,collector_v113.tlsf,8193.0,11097.0
173,collector_v114.tlsf,16392.0,27603.0
174,collector_v115.tlsf,32835.0,65535.0
175,collector_v13.tlsf,8.0,15.0
176,collector_v15.tlsf,32.0,63.0
177,collector_v17.tlsf,128.0,255.0
178,collector_v19.tlsf,512.0,1023.0
179,collector_v210.tlsf,1535.0,8439.0
180,collector_v211.tlsf,3071.0,18422.0
181,collector_v212.tlsf,6145.0,39934.0
182,collector_v213.tlsf,12292.0,86015.0
184,collector_v23.tlsf,11.0,22.0
185,collector_v25.tlsf,47.0,140.0
186,collector_v27.tlsf,191.0,762.0
187,collector_v29.tlsf,767.0,3832.0
188,collector_v310.tlsf,1026.0,3.0
189,collector_v311.tlsf,2050.0,3.0
190,collector_v312.tlsf,7172.0,3.0
191,collector_v313.tlsf,8199.0,3.0
193,collector_v33.tlsf,18.0,3.0
194,collector_v35.tlsf,34.0,3.0
195,collector_v37.tlsf,130.0,3.0
196,collector_v39.tlsf,514.0,3.0
197,Core_4b5a2bad.tlsf,29.0,28.0
198,Core_66f450a4.tlsf,2.0,2.0
199,Core_fa4d4ce3.tlsf,24.0,21.0
200,Core_solved_974f4a68.tlsf,12.0,13.0
201,detector_unreal10.tlsf,20.0,29.0
202,detector_unreal11.tlsf,22.0,33.0
203,detector_unreal12.tlsf,24.0,33.0
204,detector_unreal13.tlsf,26.0,39.0
205,detector_unreal14.tlsf,28.0,42.0
206,detector_unreal15.tlsf,30.0,45.0
207,detector_unreal16.tlsf,32.0,47.0
209,detector_unreal2.tlsf,4.0,4.0
210,detector_unreal3.tlsf,6.0,9.0
211,detector_unreal4.tlsf,8.0,11.0
213,detector_unreal5.tlsf,10.0,15.0
215,detector_unreal6.tlsf,12.0,16.0
217,detector_unreal7.tlsf,14.0,18.0
219,detector_unreal8.tlsf,16.0,24.0
220,detector_unreal9.tlsf,18.0,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,24.0,18.0
222,Door_2d1010f8.tlsf,6.0,8.0
223,door_locking_problem_d6c5ac79.tlsf,4.0,4.0
224,EnemeyModule.tlsf,1.0,1.0
225,EscalatorBidirectionalInit.tlsf,7.0,5.0
226,EscalatorBidirectional.tlsf,6.0,4.0
227,EscalatorCountingInit.tlsf,4.0,4.0
228,EscalatorCounting.tlsf,3.0,3.0
229,EscalatorNonCounting.tlsf,1.0,1.0
230,EscalatorNonReactive.tlsf,1.0,1.0
231,EscalatorSmart.tlsf,5.0,15.0
232,example101.tlsf,3.0,3.0
233,example102.tlsf,9.0,6.0
234,example10a1.tlsf,11.0,11.0
235,example10a2.tlsf,21.0,21.0
236,Example1_d6376bf9.tlsf,2.0,2.0
237,example71.tlsf,1.0,1.0
238,example72.tlsf,3.0,3.0
239,example7a1.tlsf,1.0,1.0
240,example7a2.tlsf,5.0,5.0
241,example81.tlsf,3.0,3.0
242,example82.tlsf,6.0,6.0
243,example91.tlsf,5.0,5.0
244,example92.tlsf,12.0,11.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,19.0,17.0
246,FelixSpecFixed_2418b67e.tlsf,1.0,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.0,1.0
248,FelixSpecFixed3_b0840146.tlsf,1.0,1.0
249,FelixSpecFixed3.core_b209ff21.tlsf,272.0,292.0
250,FelixSpecFixed4_3916ec59.tlsf,1.0,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1.0,1.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,1.0,1.0
254,finding_nemo_1.tlsf,78.0,78.0
255,finding_nemo_2.tlsf,205.0,265.0
256,finding_nemo_3.tlsf,428.0,627.0
257,finding_nemo_4.tlsf,619.0,1112.0
258,finding_nemo_5.tlsf,1036.0,1716.0
260,full_arbiter_enc10.tlsf,70161.0,69381.0
262,full_arbiter_enc8.tlsf,15866.0,15860.0
263,full_arbiter_unreal12_10.tlsf,2334.0,1270.0
264,full_arbiter_unreal12_11.tlsf,5169.0,3222.0
265,full_arbiter_unreal12_12.tlsf,6471.0,3758.0
266,full_arbiter_unreal12_13.tlsf,18628.0,4156.0
267,full_arbiter_unreal12_14.tlsf,20593.0,8751.0
268,full_arbiter_unreal12_15.tlsf,65578.0,8788.0
269,full_arbiter_unreal12_16.tlsf,76524.0,8617.0
270,full_arbiter_unreal12_18.tlsf,520886.0,9050.0
271,full_arbiter_unreal12_1.tlsf,4.0,4.0
272,full_arbiter_unreal12_20.tlsf,2077417.0,4818.0
277,full_arbiter_unreal12_2.tlsf,6.0,4.0
278,full_arbiter_unreal12_3.tlsf,26.0,27.0
279,full_arbiter_unreal12_4.tlsf,37.0,40.0
280,full_arbiter_unreal12_5.tlsf,93.0,96.0
281,full_arbiter_unreal12_6.tlsf,154.0,209.0
282,full_arbiter_unreal12_7.tlsf,378.0,209.0
283,full_arbiter_unreal12_8.tlsf,623.0,387.0
284,full_arbiter_unreal12_9.tlsf,1497.0,648.0
285,full_arbiter_unreal13_10.tlsf,24745.0,5248.0
286,full_arbiter_unreal13_11.tlsf,13786.0,5742.0
287,full_arbiter_unreal13_12.tlsf,83256.0,10407.0
288,full_arbiter_unreal13_13.tlsf,26012.0,44806.0
289,full_arbiter_unreal13_14.tlsf,55655.0,25542.0
292,full_arbiter_unreal13_1.tlsf,8.0,8.0
293,full_arbiter_unreal13_2.tlsf,14.0,9.0
294,full_arbiter_unreal13_3.tlsf,179.0,176.0
295,full_arbiter_unreal13_4.tlsf,683.0,591.0
296,full_arbiter_unreal13_5.tlsf,3084.0,2212.0
297,full_arbiter_unreal13_6.tlsf,6576.0,4162.0
298,full_arbiter_unreal13_7.tlsf,8900.0,4169.0
299,full_arbiter_unreal13_8.tlsf,10453.0,4443.0
300,full_arbiter_unreal13_9.tlsf,12477.0,4426.0
308,full_arbiter_unreal14_1.tlsf,30.0,23.0
309,full_arbiter_unreal14_2.tlsf,19.0,25.0
310,full_arbiter_unreal14_3.tlsf,491.0,443.0
311,full_arbiter_unreal14_4.tlsf,4466.0,4924.0
312,full_arbiter_unreal14_5.tlsf,9519.0,4188.0
313,full_arbiter_unreal14_6.tlsf,10121.0,4228.0
314,full_arbiter_unreal14_7.tlsf,11757.0,4509.0
315,full_arbiter_unreal14_8.tlsf,16935.0,5568.0
318,full_arbiter_unreal22.tlsf,28.0,32.0
319,full_arbiter_unreal23.tlsf,315.0,295.0
320,full_arbiter_unreal24.tlsf,4128.0,3103.0
321,full_arbiter_unreal25.tlsf,4367.0,11610.0
322,full_arbiter_unreal26.tlsf,5134.0,28172.0
326,Gamelogic.tlsf,4.0,4.0
327,GamemodeChooser.tlsf,2.0,2.0
328,Gamemodule.tlsf,2.0,2.0
329,generalized_buffer2.tlsf,7258.0,7695.0
330,generalized_buffer3.tlsf,45902.0,42486.0
334,Heating_235467da.tlsf,6.0,8.0
335,Heating_974f4a68.tlsf,14.0,6.0
336,Heating_b02056d6.tlsf,6.0,6.0
337,Heating_b209ff21.tlsf,7.0,8.0
338,HeatingMin_d6c5ac79.tlsf,3.0,3.0
339,Increment.tlsf,1.0,1.0
340,IntendDemo_42dc4fff.tlsf,3.0,3.0
341,jarvis_gideon_a02758ea.tlsf,1.0,1.0
342,jarvis_philippe_484face8.tlsf,1.0,1.0
343,KitchenTimerV0.tlsf,1.0,1.0
344,KitchenTimerV10.tlsf,57.0,57.0
345,KitchenTimerV1.tlsf,2.0,2.0
346,KitchenTimerV2.tlsf,14.0,4.0
347,KitchenTimerV3.tlsf,34.0,22.0
348,KitchenTimerV4.tlsf,37.0,3.0
349,KitchenTimerV5.tlsf,64.0,62.0
350,KitchenTimerV6.tlsf,76.0,76.0
351,KitchenTimerV7.tlsf,76.0,77.0
352,KitchenTimerV8.tlsf,77.0,76.0
353,KitchenTimerV9.tlsf,77.0,80.0
354,LampController_974f4a68.tlsf,16.0,16.0
355,lazy_shades_problem_d6376bf9.tlsf,6.0,45.0
356,LedMatrix.tlsf,141.0,143.0
357,lift2.tlsf,27.0,26.0
358,lift3.tlsf,91.0,76.0
360,lift_gr1+2.tlsf,57.0,55.0
361,lift_gr12.tlsf,29.0,29.0
362,lift_gr1+3.tlsf,179.0,180.0
363,lift_gr13.tlsf,92.0,90.0
364,lift_gr1+6.tlsf,4775.0,4774.0
365,lift_gr1+7.tlsf,12845.0,12844.0
366,lift_gr17.tlsf,6424.0,6423.0
368,lift_gr18.tlsf,16667.0,16666.0
371,lift_unary_enc2.tlsf,36.0,27.0
372,lift_unary_enc3.tlsf,182.0,181.0
373,lift_wrong_physics_unreal2.tlsf,27.0,27.0
374,lift_wrong_physics_unreal3.tlsf,27.0,38.0
375,Light_a50cadd7.tlsf,1.0,1.0
376,Light_aeb1d897.tlsf,53.0,44.0
377,Light_d65ed84e.tlsf,25.0,26.0
378,Lights_06e9cad4.tlsf,36.0,34.0
379,Lights2_06e9cad4.tlsf,271.0,285.0
380,Lights2_0f5381e9.tlsf,317.0,289.0
381,Lights2_2c5b09da.tlsf,134.0,64.0
382,Lights2_9cac58d3.tlsf,354.0,360.0
383,Lights2_b02056d6.tlsf,264.0,252.0
384,Lights_2c5b09da.tlsf,13.0,11.0
385,Lights2_f1477cc5.tlsf,233.0,347.0
386,Lights2_f3987563.tlsf,418.0,247.0
387,Lights2Min_9cbf2546.tlsf,16.0,16.0
388,Lights3_06e9cad4.tlsf,32.0,25.0
389,Lights3_235467da.tlsf,34.0,15.0
390,Lights3_2c5b09da.tlsf,15.0,6.0
391,Lights3_3916ec59.tlsf,32.0,14.0
392,Lights_3461125b.tlsf,35.0,36.0
393,Lights3_6bea956e.tlsf,34.0,29.0
394,Lights3_f1477cc5.tlsf,33.0,32.0
395,Lights3Min_6479ef9a.tlsf,5.0,3.0
396,Lights_9cac58d3.tlsf,36.0,33.0
397,Lights_b0840146.tlsf,37.0,22.0
398,Lights_f3987563.tlsf,36.0,35.0
399,LightsMin_6bea956e.tlsf,10.0,10.0
400,LightsTotal_06e9cad4.tlsf,593.0,537.0
401,LightsTotal_2c5b09da.tlsf,193.0,221.0
402,LightsTotal_9cbf2546.tlsf,639.0,682.0
403,LightsTotal_d65ed84e.tlsf,355.0,521.0
404,lilydemo01.tlsf,1.0,1.0
405,lilydemo02.tlsf,1.0,1.0
406,lilydemo03.tlsf,12.0,8.0
407,lilydemo04.tlsf,15.0,15.0
408,lilydemo05.tlsf,13.0,8.0
409,lilydemo06.tlsf,18.0,12.0
410,lilydemo07.tlsf,13.0,8.0
411,lilydemo08.tlsf,1.0,1.0
412,lilydemo09.tlsf,4.0,7.0
413,lilydemo10.tlsf,1.0,1.0
414,lilydemo11.tlsf,1.0,1.0
415,lilydemo12.tlsf,1.0,1.0
416,lilydemo13.tlsf,2.0,2.0
417,lilydemo14.tlsf,2.0,2.0
418,lilydemo15.tlsf,1.0,1.0
419,lilydemo16.tlsf,1.0,1.0
420,lilydemo17.tlsf,3.0,3.0
421,lilydemo18.tlsf,4.0,4.0
422,lilydemo19.tlsf,7.0,9.0
423,lilydemo20.tlsf,20.0,5.0
424,lilydemo21.tlsf,46.0,37.0
425,lilydemo22.tlsf,18.0,20.0
426,lilydemo23.tlsf,6.0,6.0
427,lilydemo24.tlsf,3.0,11.0
428,load_balancer10.tlsf,3340.0,3343.0
429,load_balancer2.tlsf,8.0,11.0
430,load_balancer3.tlsf,15.0,18.0
431,load_balancer4.tlsf,34.0,37.0
432,load_balancer5.tlsf,63.0,74.0
433,load_balancer6.tlsf,136.0,155.0
434,load_balancer7.tlsf,329.0,300.0
435,load_balancer8.tlsf,650.0,717.0
436,load_balancer9.tlsf,1419.0,1422.0
437,load_balancer_unreal12_10.tlsf,51.0,33.0
438,load_balancer_unreal12_11.tlsf,37.0,31.0
439,load_balancer_unreal12_12.tlsf,57.0,48.0
440,load_balancer_unreal12_13.tlsf,55.0,53.0
441,load_balancer_unreal12_14.tlsf,59.0,56.0
442,load_balancer_unreal12_15.tlsf,72.0,45.0
443,load_balancer_unreal12_16.tlsf,55.0,56.0
444,load_balancer_unreal12_1.tlsf,11.0,13.0
445,load_balancer_unreal12_2.tlsf,11.0,12.0
446,load_balancer_unreal12_3.tlsf,13.0,13.0
447,load_balancer_unreal12_4.tlsf,22.0,20.0
448,load_balancer_unreal12_5.tlsf,23.0,21.0
449,load_balancer_unreal12_6.tlsf,30.0,18.0
450,load_balancer_unreal12_7.tlsf,35.0,35.0
451,load_balancer_unreal12_8.tlsf,39.0,32.0
452,load_balancer_unreal12_9.tlsf,47.0,34.0
453,load_balancer_unreal13_10.tlsf,211.0,1149.0
454,load_balancer_unreal13_11.tlsf,191.0,283.0
455,load_balancer_unreal13_12.tlsf,131.0,5768.0
456,load_balancer_unreal13_1.tlsf,17.0,11.0
457,load_balancer_unreal13_2.tlsf,17.0,12.0
458,load_balancer_unreal13_3.tlsf,38.0,21.0
459,load_balancer_unreal13_4.tlsf,57.0,90.0
460,load_balancer_unreal13_5.tlsf,103.0,113.0
461,load_balancer_unreal13_6.tlsf,118.0,121.0
462,load_balancer_unreal13_7.tlsf,138.0,41.0
463,load_balancer_unreal13_8.tlsf,138.0,268.0
464,load_balancer_unreal13_9.tlsf,270.0,593.0
465,load_balancer_unreal14_10.tlsf,993.0,3086.0
466,load_balancer_unreal14_11.tlsf,831.0,3927.0
467,load_balancer_unreal14_12.tlsf,782.0,9472.0
468,load_balancer_unreal14_1.tlsf,22.0,16.0
469,load_balancer_unreal14_2.tlsf,29.0,20.0
470,load_balancer_unreal14_3.tlsf,99.0,23.0
471,load_balancer_unreal14_4.tlsf,134.0,131.0
472,load_balancer_unreal14_5.tlsf,185.0,858.0
473,load_balancer_unreal14_6.tlsf,122.0,841.0
474,load_balancer_unreal14_7.tlsf,421.0,2801.0
475,load_balancer_unreal14_8.tlsf,274.0,128.0
476,load_balancer_unreal14_9.tlsf,997.0,2952.0
477,load_balancer_unreal15_2.tlsf,33.0,37.0
478,load_balancer_unreal15_3.tlsf,43.0,40.0
479,load_balancer_unreal15_4.tlsf,439.0,435.0
480,load_balancer_unreal15_5.tlsf,492.0,1447.0
481,load_balancer_unreal15_6.tlsf,1386.0,1458.0
482,load_balancer_unreal15_7.tlsf,995.0,3496.0
483,load_balancer_unreal16_1.tlsf,53.0,47.0
484,load_balancer_unreal16_2.tlsf,76.0,72.0
485,load_balancer_unreal16_3.tlsf,64.0,837.0
486,load_balancer_unreal16_4.tlsf,841.0,1013.0
488,load_balancer_unreal22.tlsf,9.0,15.0
489,load_balancer_unreal23.tlsf,43.0,33.0
490,load_balancer_unreal24.tlsf,730.0,82.0
491,load_balancer_unreal25.tlsf,4108.0,233.0
492,load_balancer_unreal26.tlsf,4120.0,638.0
493,load_balancer_unreal27.tlsf,4305.0,1542.0
494,load_balancer_unreal28.tlsf,4140.0,7416.0
495,ltl2dba01.tlsf,3.0,3.0
496,ltl2dba02.tlsf,12.0,12.0
497,ltl2dba03.tlsf,5.0,5.0
498,ltl2dba04.tlsf,3.0,3.0
499,ltl2dba05.tlsf,5.0,5.0
500,ltl2dba06.tlsf,5.0,5.0
501,ltl2dba07.tlsf,13.0,13.0
502,ltl2dba08.tlsf,5.0,5.0
503,ltl2dba09.tlsf,1.0,1.0
504,ltl2dba10.tlsf,2.0,2.0
505,ltl2dba11.tlsf,3.0,4.0
506,ltl2dba12.tlsf,4.0,4.0
507,ltl2dba13.tlsf,5.0,5.0
508,ltl2dba14.tlsf,3.0,3.0
509,ltl2dba15.tlsf,1.0,1.0
510,ltl2dba16.tlsf,5.0,3.0
511,ltl2dba17.tlsf,9.0,7.0
512,ltl2dba18.tlsf,4.0,4.0
513,ltl2dba19.tlsf,9.0,9.0
514,ltl2dba20.tlsf,5.0,5.0
515,ltl2dba21.tlsf,17.0,15.0
516,ltl2dba22.tlsf,2.0,2.0
517,ltl2dba23.tlsf,3.0,3.0
518,ltl2dba24.tlsf,2.0,2.0
519,ltl2dba25.tlsf,3.0,3.0
520,ltl2dba26.tlsf,3.0,3.0
521,ltl2dba27.tlsf,2.0,2.0
522,ltl2dba_alpha100.tlsf,102.0,102.0
523,ltl2dba_alpha10.tlsf,12.0,12.0
524,ltl2dba_alpha12.tlsf,14.0,14.0
525,ltl2dba_alpha14.tlsf,16.0,16.0
526,ltl2dba_alpha16.tlsf,18.0,18.0
527,ltl2dba_alpha17.tlsf,19.0,19.0
528,ltl2dba_alpha18.tlsf,20.0,20.0
529,ltl2dba_alpha1.tlsf,3.0,3.0
530,ltl2dba_alpha20.tlsf,22.0,22.0
531,ltl2dba_alpha25.tlsf,27.0,27.0
532,ltl2dba_alpha2.tlsf,4.0,4.0
533,ltl2dba_alpha3.tlsf,5.0,5.0
534,ltl2dba_alpha4.tlsf,6.0,6.0
535,ltl2dba_alpha50.tlsf,52.0,52.0
536,ltl2dba_alpha5.tlsf,7.0,7.0
537,ltl2dba_alpha6.tlsf,8.0,8.0
538,ltl2dba_alpha7.tlsf,9.0,9.0
539,ltl2dba_alpha8.tlsf,10.0,10.0
541,ltl2dba_beta10.tlsf,121.0,121.0
542,ltl2dba_beta15.tlsf,256.0,256.0
544,ltl2dba_beta1.tlsf,4.0,4.0
547,ltl2dba_beta2.tlsf,9.0,9.0
549,ltl2dba_beta3.tlsf,16.0,16.0
550,ltl2dba_beta4.tlsf,25.0,25.0
551,ltl2dba_beta5.tlsf,36.0,36.0
552,ltl2dba_beta6.tlsf,49.0,49.0
553,ltl2dba_beta7.tlsf,64.0,64.0
554,ltl2dba_beta8.tlsf,81.0,81.0
556,ltl2dba_C210.tlsf,10.0,11.0
557,ltl2dba_C212.tlsf,12.0,13.0
558,ltl2dba_C214.tlsf,14.0,15.0
559,ltl2dba_C216.tlsf,16.0,17.0
560,ltl2dba_C21.tlsf,1.0,1.0
562,ltl2dba_C22.tlsf,2.0,2.0
563,ltl2dba_C23.tlsf,3.0,3.0
564,ltl2dba_C24.tlsf,4.0,4.0
566,ltl2dba_C25.tlsf,5.0,5.0
568,ltl2dba_C26.tlsf,6.0,6.0
570,ltl2dba_C27.tlsf,7.0,8.0
572,ltl2dba_C28.tlsf,8.0,9.0
573,ltl2dba_C29.tlsf,9.0,10.0
574,ltl2dba_E10.tlsf,1024.0,1024.0
575,ltl2dba_E12.tlsf,4096.0,4096.0
576,ltl2dba_E14.tlsf,16384.0,16384.0
577,ltl2dba_E15.tlsf,32768.0,32768.0
579,ltl2dba_E1.tlsf,2.0,2.0
580,ltl2dba_E2.tlsf,4.0,4.0
581,ltl2dba_E3.tlsf,8.0,8.0
582,ltl2dba_E4.tlsf,16.0,16.0
583,ltl2dba_E5.tlsf,32.0,32.0
584,ltl2dba_E6.tlsf,64.0,64.0
585,ltl2dba_E7.tlsf,128.0,128.0
586,ltl2dba_E8.tlsf,256.0,256.0
587,ltl2dba_E9.tlsf,512.0,512.0
588,ltl2dba_Q10.tlsf,5742.0,5742.0
589,ltl2dba_Q12.tlsf,33462.0,33462.0
591,ltl2dba_Q1.tlsf,2.0,2.0
592,ltl2dba_Q2.tlsf,6.0,6.0
593,ltl2dba_Q3.tlsf,13.0,13.0
594,ltl2dba_Q4.tlsf,30.0,30.0
595,ltl2dba_Q5.tlsf,71.0,71.0
596,ltl2dba_Q6.tlsf,170.0,170.0
597,ltl2dba_Q7.tlsf,409.0,409.0
598,ltl2dba_Q8.tlsf,986.0,986.0
599,ltl2dba_R10.tlsf,4337.0,3581.0
602,ltl2dba_R1.tlsf,1.0,1.0
603,ltl2dba_R2.tlsf,5.0,5.0
604,ltl2dba_R3.tlsf,13.0,12.0
605,ltl2dba_R4.tlsf,17.0,17.0
606,ltl2dba_R5.tlsf,55.0,36.0
607,ltl2dba_R6.tlsf,104.0,81.0
608,ltl2dba_R7.tlsf,269.0,223.0
609,ltl2dba_R8.tlsf,609.0,527.0
611,ltl2dba_theta10.tlsf,40.0,31.0
612,ltl2dba_theta12.tlsf,48.0,37.0
613,ltl2dba_theta14.tlsf,56.0,43.0
614,ltl2dba_theta16.tlsf,64.0,49.0
615,ltl2dba_theta1.tlsf,4.0,4.0
617,ltl2dba_theta2.tlsf,8.0,7.0
619,ltl2dba_theta3.tlsf,12.0,10.0
620,ltl2dba_theta4.tlsf,16.0,13.0
623,ltl2dba_theta5.tlsf,16.0,16.0
624,ltl2dba_theta6.tlsf,19.0,20.0
625,ltl2dba_theta7.tlsf,28.0,23.0
626,ltl2dba_theta8.tlsf,32.0,25.0
628,ltl2dba_U110.tlsf,513.0,513.0
629,ltl2dba_U112.tlsf,2049.0,2049.0
631,ltl2dba_U11.tlsf,3.0,3.0
632,ltl2dba_U12.tlsf,3.0,3.0
633,ltl2dba_U13.tlsf,5.0,5.0
634,ltl2dba_U14.tlsf,9.0,9.0
635,ltl2dba_U15.tlsf,17.0,17.0
636,ltl2dba_U16.tlsf,33.0,33.0
637,ltl2dba_U17.tlsf,65.0,65.0
638,ltl2dba_U18.tlsf,129.0,129.0
639,ltl2dba_U19.tlsf,257.0,257.0
640,ltl2dpa01.tlsf,2.0,2.0
641,ltl2dpa02.tlsf,2.0,2.0
642,ltl2dpa03.tlsf,17.0,14.0
643,ltl2dpa04.tlsf,2.0,2.0
644,ltl2dpa05.tlsf,1.0,1.0
645,ltl2dpa06.tlsf,2.0,2.0
646,ltl2dpa07.tlsf,2.0,2.0
647,ltl2dpa08.tlsf,3.0,3.0
648,ltl2dpa09.tlsf,2.0,2.0
649,ltl2dpa10.tlsf,7.0,4.0
650,ltl2dpa11.tlsf,2.0,2.0
651,ltl2dpa12.tlsf,8.0,6.0
652,ltl2dpa13.tlsf,6.0,6.0
653,ltl2dpa14.tlsf,2.0,2.0
654,ltl2dpa15.tlsf,2.0,2.0
655,ltl2dpa16.tlsf,4.0,4.0
656,ltl2dpa17.tlsf,4.0,4.0
657,ltl2dpa18.tlsf,4.0,4.0
658,ltl2dpa19.tlsf,7.0,7.0
659,ltl2dpa20.tlsf,4.0,4.0
660,ltl2dpa21.tlsf,7.0,4.0
661,ltl2dpa22.tlsf,16.0,32.0
662,ltl2dpa23.tlsf,1.0,1.0
663,ltl2dpa24.tlsf,4.0,2.0
664,ModdifiedLedMatrix4X.tlsf,32.0,76.0
665,ModdifiedLedMatrix5X.tlsf,218.0,218.0
668,Morning2_1cf58fc1.tlsf,8035.0,8719.0
671,Morning2_4d4ca5c4.tlsf,1.0,1.0
674,Morning2_9cac58d3.tlsf,1.0,1.0
676,Morning2Min_6cbc6174.tlsf,1.0,1.0
677,Morning2s_2c5b09da.tlsf,67374.0,57747.0
679,Morning_88c5c1c3.tlsf,34.0,162.0
680,Morning_9cac58d3.tlsf,28.0,173.0
684,MorningMin_d6c5ac79.tlsf,10.0,9.0
685,MusicAppFeedback.tlsf,5.0,11.0
686,MusicAppMotivating.tlsf,16.0,17.0
687,MusicAppSimple.tlsf,4.0,7.0
688,mux10.tlsf,1.0,1.0
689,mux12.tlsf,1.0,1.0
690,mux16.tlsf,1.0,1.0
691,mux32.tlsf,1.0,1.0
693,mux8.tlsf,1.0,1.0
694,narylatch10.tlsf,1025.0,1025.0
695,narylatch11.tlsf,2049.0,2049.0
696,narylatch12.tlsf,4097.0,4097.0
698,narylatch8.tlsf,257.0,257.0
699,OneCounterGuiA0.tlsf,8.0,7.0
700,OneCounterGuiA1.tlsf,12.0,12.0
701,OneCounterGuiA2.tlsf,19.0,22.0
702,OneCounterGuiA3.tlsf,46.0,46.0
703,OneCounterGuiA4.tlsf,47.0,48.0
704,OneCounterGuiA5.tlsf,44.0,44.0
705,OneCounterGuiA6.tlsf,55.0,53.0
706,OneCounterGuiA7.tlsf,55.0,55.0
707,OneCounterGuiA8.tlsf,67.0,67.0
708,OneCounterGuiA9.tlsf,51.0,51.0
709,OneCounterGui.tlsf,8.0,7.0
710,OneCounterInRangeA0.tlsf,5.0,4.0
711,OneCounterInRangeA1.tlsf,6.0,6.0
712,OneCounterInRangeA2.tlsf,6.0,6.0
713,OneCounterInRangeA3.tlsf,2.0,2.0
714,OneCounterInRange.tlsf,5.0,4.0
715,OneCounter.tlsf,51.0,51.0
716,PlugController_fa4d4ce3.tlsf,16.0,16.0
718,prioritized_arbiter10.tlsf,24.0,24.0
719,prioritized_arbiter12.tlsf,28.0,28.0
720,prioritized_arbiter1.tlsf,5.0,5.0
721,prioritized_arbiter2.tlsf,8.0,8.0
722,prioritized_arbiter3.tlsf,10.0,10.0
723,prioritized_arbiter4.tlsf,12.0,12.0
724,prioritized_arbiter5.tlsf,14.0,14.0
725,prioritized_arbiter6.tlsf,16.0,16.0
726,prioritized_arbiter7.tlsf,18.0,18.0
727,prioritized_arbiter8.tlsf,20.0,20.0
728,prioritized_arbiter9.tlsf,22.0,22.0
729,prioritized_arbiter_enc10.tlsf,65538.0,65538.0
730,prioritized_arbiter_enc12.tlsf,276482.0,276482.0
731,prioritized_arbiter_enc13.tlsf,561154.0,561154.0
733,prioritized_arbiter_enc8.tlsf,10216.0,10200.0
734,prioritized_arbiter_unreal12_10.tlsf,1.0,1.0
735,prioritized_arbiter_unreal12_11.tlsf,1.0,1.0
736,prioritized_arbiter_unreal12_12.tlsf,1.0,1.0
737,prioritized_arbiter_unreal12_13.tlsf,1.0,1.0
738,prioritized_arbiter_unreal12_14.tlsf,1.0,1.0
739,prioritized_arbiter_unreal12_15.tlsf,1.0,1.0
740,prioritized_arbiter_unreal12_16.tlsf,1.0,1.0
741,prioritized_arbiter_unreal12_1.tlsf,1.0,1.0
742,prioritized_arbiter_unreal12_2.tlsf,1.0,1.0
743,prioritized_arbiter_unreal12_3.tlsf,1.0,1.0
744,prioritized_arbiter_unreal12_4.tlsf,1.0,1.0
745,prioritized_arbiter_unreal12_5.tlsf,1.0,1.0
746,prioritized_arbiter_unreal12_6.tlsf,1.0,1.0
747,prioritized_arbiter_unreal12_7.tlsf,1.0,1.0
748,prioritized_arbiter_unreal12_8.tlsf,1.0,1.0
749,prioritized_arbiter_unreal12_9.tlsf,1.0,1.0
750,prioritized_arbiter_unreal13_10.tlsf,12.0,20.0
751,prioritized_arbiter_unreal13_11.tlsf,16.0,19.0
752,prioritized_arbiter_unreal13_12.tlsf,22.0,19.0
753,prioritized_arbiter_unreal13_13.tlsf,24.0,19.0
754,prioritized_arbiter_unreal13_14.tlsf,25.0,25.0
755,prioritized_arbiter_unreal13_15.tlsf,22.0,23.0
756,prioritized_arbiter_unreal13_16.tlsf,29.0,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2.0,2.0
758,prioritized_arbiter_unreal13_2.tlsf,4.0,4.0
759,prioritized_arbiter_unreal13_3.tlsf,6.0,6.0
760,prioritized_arbiter_unreal13_4.tlsf,8.0,7.0
761,prioritized_arbiter_unreal13_5.tlsf,9.0,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10.0,10.0
763,prioritized_arbiter_unreal13_7.tlsf,10.0,13.0
764,prioritized_arbiter_unreal13_8.tlsf,13.0,10.0
765,prioritized_arbiter_unreal13_9.tlsf,15.0,16.0
766,prioritized_arbiter_unreal14_10.tlsf,17.0,15.0
767,prioritized_arbiter_unreal14_11.tlsf,20.0,21.0
768,prioritized_arbiter_unreal14_12.tlsf,18.0,18.0
769,prioritized_arbiter_unreal14_13.tlsf,23.0,23.0
770,prioritized_arbiter_unreal14_14.tlsf,21.0,21.0
771,prioritized_arbiter_unreal14_15.tlsf,26.0,22.0
772,prioritized_arbiter_unreal14_16.tlsf,28.0,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2.0,2.0
774,prioritized_arbiter_unreal14_2.tlsf,4.0,4.0
775,prioritized_arbiter_unreal14_3.tlsf,5.0,5.0
776,prioritized_arbiter_unreal14_4.tlsf,7.0,6.0
777,prioritized_arbiter_unreal14_5.tlsf,7.0,8.0
778,prioritized_arbiter_unreal14_6.tlsf,12.0,8.0
779,prioritized_arbiter_unreal14_7.tlsf,11.0,11.0
780,prioritized_arbiter_unreal14_8.tlsf,13.0,15.0
781,prioritized_arbiter_unreal14_9.tlsf,18.0,12.0
782,prioritized_arbiter_unreal15_16.tlsf,28.0,28.0
783,prioritized_arbiter_unreal15_2.tlsf,4.0,4.0
784,prioritized_arbiter_unreal15_32.tlsf,50.0,51.0
785,prioritized_arbiter_unreal15_4.tlsf,8.0,6.0
786,prioritized_arbiter_unreal16_16.tlsf,25.0,27.0
787,prioritized_arbiter_unreal16_2.tlsf,4.0,4.0
788,prioritized_arbiter_unreal16_32.tlsf,49.0,60.0
789,prioritized_arbiter_unreal16_4.tlsf,7.0,6.0
790,prioritized_arbiter_unreal210.tlsf,24.0,18.0
791,prioritized_arbiter_unreal22.tlsf,1.0,1.0
793,prioritized_arbiter_unreal23.tlsf,11.0,11.0
794,prioritized_arbiter_unreal24.tlsf,14.0,12.0
795,prioritized_arbiter_unreal25.tlsf,16.0,12.0
797,prioritized_arbiter_unreal26.tlsf,18.0,14.0
798,prioritized_arbiter_unreal27.tlsf,20.0,15.0
799,prioritized_arbiter_unreal28.tlsf,16.0,16.0
800,Radarboard.tlsf,1.0,1.0
801,RegManager.tlsf,1.0,1.0
802,robot_grid16_1.tlsf,515.0,515.0
803,robot_grid2_2.tlsf,7.0,23.0
804,robot_grid3_3.tlsf,124.0,165.0
805,robot_grid4_4.tlsf,275.0,270.0
806,robot_grid4_5.tlsf,803.0,803.0
807,robot_grid5_1.tlsf,50.0,52.0
808,robot_grid6_1.tlsf,75.0,75.0
809,robot_grid8_2.tlsf,272.0,275.0
810,Room_a50cadd7.tlsf,1.0,1.0
811,RotationCalculator.tlsf,2.0,2.0
813,round_robin_arbiter2.tlsf,14.0,3.0
814,round_robin_arbiter3.tlsf,67.0,61.0
815,round_robin_arbiter4.tlsf,282.0,257.0
816,round_robin_arbiter5.tlsf,938.0,835.0
817,round_robin_arbiter6.tlsf,3020.0,2561.0
818,round_robin_arbiter7.tlsf,9514.0,9468.0
819,round_robin_arbiter8.tlsf,29624.0,29624.0
820,round_robin_arbiter_unreal12_10.tlsf,692.0,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,1086.0,815.0
822,round_robin_arbiter_unreal12_12.tlsf,1800.0,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,2647.0,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,4859.0,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,4112.0,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,5400.0,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,21.0,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23.0,17.0
829,round_robin_arbiter_unreal12_3.tlsf,31.0,28.0
830,round_robin_arbiter_unreal12_4.tlsf,47.0,42.0
831,round_robin_arbiter_unreal12_5.tlsf,77.0,66.0
832,round_robin_arbiter_unreal12_6.tlsf,123.0,112.0
833,round_robin_arbiter_unreal12_7.tlsf,187.0,213.0
834,round_robin_arbiter_unreal12_8.tlsf,287.0,535.0
835,round_robin_arbiter_unreal12_9.tlsf,449.0,511.0
836,round_robin_arbiter_unreal13_10.tlsf,18284.0,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,29349.0,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,80986.0,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,183589.0,168882.0
843,round_robin_arbiter_unreal13_1.tlsf,72.0,79.0
846,round_robin_arbiter_unreal13_2.tlsf,75.0,72.0
847,round_robin_arbiter_unreal13_3.tlsf,117.0,136.0
848,round_robin_arbiter_unreal13_4.tlsf,239.0,246.0
850,round_robin_arbiter_unreal13_5.tlsf,391.0,235.0
851,round_robin_arbiter_unreal13_6.tlsf,890.0,529.0
852,round_robin_arbiter_unreal13_7.tlsf,1654.0,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2853.0,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,8225.0,6046.0
855,round_robin_arbiter_unreal14_10.tlsf,13453.0,63677.0
856,round_robin_arbiter_unreal14_11.tlsf,33570.0,127752.0
862,round_robin_arbiter_unreal14_1.tlsf,217.0,214.0
863,round_robin_arbiter_unreal14_2.tlsf,188.0,184.0
864,round_robin_arbiter_unreal14_3.tlsf,356.0,371.0
865,round_robin_arbiter_unreal14_4.tlsf,666.0,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1366.0,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2804.0,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,7746.0,6559.0
869,round_robin_arbiter_unreal14_8.tlsf,7187.0,15328.0
870,round_robin_arbiter_unreal14_9.tlsf,14534.0,56234.0
871,round_robin_arbiter_unreal22.tlsf,38.0,34.0
872,round_robin_arbiter_unreal23.tlsf,221.0,406.0
873,round_robin_arbiter_unreal24.tlsf,1118.0,4269.0
874,round_robin_arbiter_unreal25.tlsf,1841.0,31103.0
875,round_robin_arbiter_unreal26.tlsf,5915.0,110211.0
878,Scoreboard.tlsf,1.0,1.0
879,SensorInit.tlsf,8.0,8.0
880,SensorPart.tlsf,8.0,8.0
881,SensorRegister.tlsf,1.0,1.0
882,SensorSelector.tlsf,2.0,2.0
883,SensorSubmodulChooser.tlsf,8.0,6.0
884,Sensor.tlsf,88.0,81.0
885,Shades2_235467da.tlsf,7.0,6.0
886,Shades2_42dc4fff.tlsf,10.0,12.0
887,Shades2_70523fbe.tlsf,7.0,6.0
888,Shades2_a5f99bc6.tlsf,8.0,6.0
889,Shades2Min_63831f8c.tlsf,3.0,3.0
890,Shades_6479ef9a.tlsf,7.0,6.0
891,Shades_974f4a68.tlsf,23.0,9.0
892,Shades_9cac58d3.tlsf,7.0,6.0
893,Shades_a02758ea.tlsf,7.0,6.0
894,Shades_b209ff21.tlsf,10.0,13.0
895,ShadesMin_aeb1d897.tlsf,3.0,3.0
896,shift10.tlsf,1.0,1.0
897,shift12.tlsf,1.0,1.0
898,shift16.tlsf,1.0,1.0
900,shift8.tlsf,1.0,1.0
901,simple_arbiter_enc10.tlsf,65025.0,65025.0
902,simple_arbiter_enc11.tlsf,134145.0,134145.0
903,simple_arbiter_enc12.tlsf,274433.0,274433.0
904,simple_arbiter_enc13.tlsf,557057.0,557057.0
906,simple_arbiter_enc8.tlsf,4609.0,4609.0
907,simple_arbiter_unreal116_1.tlsf,1.0,1.0
908,simple_arbiter_unreal116_2.tlsf,2.0,2.0
909,simple_arbiter_unreal116_3.tlsf,3.0,3.0
910,simple_arbiter_unreal116_4.tlsf,4.0,4.0
911,simple_arbiter_unreal116_5.tlsf,5.0,5.0
912,simple_arbiter_unreal12_10.tlsf,1.0,1.0
913,simple_arbiter_unreal12_12.tlsf,1.0,1.0
914,simple_arbiter_unreal12_1.tlsf,1.0,1.0
915,simple_arbiter_unreal12_2.tlsf,1.0,1.0
916,simple_arbiter_unreal12_3.tlsf,1.0,1.0
917,simple_arbiter_unreal12_4.tlsf,1.0,1.0
918,simple_arbiter_unreal12_5.tlsf,1.0,1.0
919,simple_arbiter_unreal12_6.tlsf,1.0,1.0
920,simple_arbiter_unreal12_7.tlsf,1.0,1.0
921,simple_arbiter_unreal12_8.tlsf,1.0,1.0
922,simple_arbiter_unreal12_9.tlsf,1.0,1.0
923,simple_arbiter_unreal13_11.tlsf,11.0,11.0
924,simple_arbiter_unreal13_1.tlsf,1.0,1.0
925,simple_arbiter_unreal13_2.tlsf,2.0,2.0
926,simple_arbiter_unreal13_3.tlsf,3.0,3.0
927,simple_arbiter_unreal13_4.tlsf,4.0,4.0
928,simple_arbiter_unreal13_5.tlsf,5.0,5.0
929,simple_arbiter_unreal13_6.tlsf,6.0,6.0
930,simple_arbiter_unreal13_7.tlsf,7.0,7.0
931,simple_arbiter_unreal13_8.tlsf,8.0,8.0
932,simple_arbiter_unreal13_9.tlsf,9.0,9.0
933,simple_arbiter_unreal14_10.tlsf,10.0,10.0
934,simple_arbiter_unreal14_12.tlsf,12.0,12.0
935,simple_arbiter_unreal14_1.tlsf,1.0,1.0
936,simple_arbiter_unreal14_2.tlsf,2.0,2.0
937,simple_arbiter_unreal14_3.tlsf,3.0,3.0
938,simple_arbiter_unreal14_4.tlsf,4.0,4.0
939,simple_arbiter_unreal14_5.tlsf,5.0,5.0
940,simple_arbiter_unreal14_6.tlsf,6.0,6.0
941,simple_arbiter_unreal14_7.tlsf,7.0,7.0
942,simple_arbiter_unreal14_8.tlsf,8.0,8.0
943,simple_arbiter_unreal14_9.tlsf,9.0,9.0
944,simple_arbiter_unreal15_10.tlsf,10.0,10.0
945,simple_arbiter_unreal15_1.tlsf,1.0,1.0
946,simple_arbiter_unreal15_2.tlsf,2.0,2.0
947,simple_arbiter_unreal15_3.tlsf,3.0,3.0
948,simple_arbiter_unreal15_4.tlsf,4.0,4.0
949,simple_arbiter_unreal15_5.tlsf,5.0,5.0
950,simple_arbiter_unreal15_6.tlsf,6.0,6.0
951,simple_arbiter_unreal15_7.tlsf,7.0,7.0
952,simple_arbiter_unreal15_8.tlsf,8.0,8.0
953,simple_arbiter_unreal15_9.tlsf,9.0,9.0
954,simple_arbiter_unreal16_1.tlsf,1.0,1.0
955,simple_arbiter_unreal16_2.tlsf,2.0,2.0
956,simple_arbiter_unreal16_3.tlsf,3.0,3.0
957,simple_arbiter_unreal16_4.tlsf,4.0,4.0
958,simple_arbiter_unreal16_5.tlsf,5.0,5.0
959,simple_arbiter_unreal18_8.tlsf,8.0,8.0
960,simple_arbiter_unreal210.tlsf,11.0,11.0
961,simple_arbiter_unreal22.tlsf,1.0,1.0
962,simple_arbiter_unreal23.tlsf,4.0,4.0
963,simple_arbiter_unreal24.tlsf,5.0,5.0
964,simple_arbiter_unreal25.tlsf,6.0,6.0
965,simple_arbiter_unreal26.tlsf,7.0,7.0
966,simple_arbiter_unreal27.tlsf,8.0,8.0
967,simple_arbiter_unreal28.tlsf,9.0,9.0
968,SingleContoller_d65ed84e.tlsf,94.0,61.0
969,SliderDefault.tlsf,9.0,16.0
970,SliderDelayed.tlsf,43.0,35.0
971,SliderScored.tlsf,34.0,16.0
972,SPIPureNext.tlsf,91.0,92.0
973,SPIReadClk.tlsf,1.0,1.0
974,SPIReadManag.tlsf,7.0,3.0
975,SPIReadSdi.tlsf,2.0,2.0
976,SPI.tlsf,9.0,7.0
977,SPIWriteClk.tlsf,1.0,1.0
978,SPIWriteManag.tlsf,6.0,2.0
979,SPIWriteSdi.tlsf,2.0,2.0
980,System_b0840146.tlsf,4.0,3.0
981,test2_f2774e0b.tlsf,1.0,1.0
982,test3_efe2feaf.tlsf,3.0,3.0
983,test4_4b82b1f4.tlsf,2.0,2.0
984,test5_6cbc6174.tlsf,7.0,7.0
985,test6_0f5381e9.tlsf,9.0,10.0
986,test7_2c5b09da.tlsf,18.0,14.0
987,test8_88f351a6.tlsf,13.0,9.0
988,test9_dd3a27e1.tlsf,19.0,22.0
989,test_f3987563.tlsf,2.0,2.0
990,Time_a50cadd7.tlsf,8.0,8.0
991,Timer_a50cadd7.tlsf,1.0,1.0
992,tmp_13cfc6f2.tlsf,230.0,90.0
993,TorcsAccelerating.tlsf,1.0,1.0
994,TorcsGearing.tlsf,3.0,3.0
995,TorcsSimple.tlsf,2.0,2.0
996,TorcsSteeringImproved.tlsf,6.0,3.0
997,TorcsSteeringSimple.tlsf,2.0,2.0
998,TorcsSteeringSmart.tlsf,7.0,7.0
999,TwoCounters2.tlsf,4.0,9.0
1000,TwoCounters3.tlsf,2.0,2.0
1001,TwoCounters4.tlsf,2.0,2.0
1002,TwoCounters5.tlsf,83.0,62.0
1003,TwoCountersDisButA0.tlsf,7.0,7.0
1004,TwoCountersDisButA1.tlsf,18.0,10.0
1005,TwoCountersDisButA2.tlsf,30.0,18.0
1006,TwoCountersDisButA3.tlsf,30.0,20.0
1007,TwoCountersDisButA4.tlsf,34.0,21.0
1008,TwoCountersDisButA5.tlsf,25.0,29.0
1009,TwoCountersDisButA6.tlsf,25.0,28.0
1010,TwoCountersDisButA7.tlsf,31.0,31.0
1011,TwoCountersDisButA8.tlsf,31.0,31.0
1012,TwoCountersDisButA9.tlsf,31.0,31.0
1013,TwoCountersDisButAC.tlsf,31.0,31.0
1014,TwoCountersGui.tlsf,9.0,11.0
1015,TwoCountersInRangeA0.tlsf,5.0,4.0
1016,TwoCountersInRangeA1.tlsf,7.0,7.0
1017,TwoCountersInRangeA2.tlsf,10.0,10.0
1018,TwoCountersInRangeA3.tlsf,10.0,10.0
1019,TwoCountersInRangeA4.tlsf,10.0,10.0
1020,TwoCountersInRangeA5.tlsf,10.0,10.0
1021,TwoCountersInRangeA6.tlsf,2.0,2.0
1022,TwoCountersInRangeM0.tlsf,10.0,10.0
1023,TwoCountersInRangeM1.tlsf,10.0,10.0
1024,TwoCountersInRangeM2.tlsf,10.0,10.0
1025,TwoCountersInRangeM3.tlsf,10.0,10.0
1026,TwoCountersInRangeM4.tlsf,10.0,10.0
1027,TwoCountersInRangeM5.tlsf,10.0,10.0
1028,TwoCountersInRange.tlsf,5.0,4.0
1029,TwoCountersRefinedRefined.tlsf,10.0,10.0
1030,TwoCountersRefined.tlsf,9.0,9.0
1031,TwoCounters.tlsf,6.0,6.0
1032,UnderapproxDemo2.tlsf,1.0,1.0
1033,UnderapproxDemo.tlsf,3.0,3.0
1034,UnderapproxStrengthenedDemo.tlsf,1.0,1.0
1035,Warnlight_2d1010f8.tlsf,8.0,8.0
1036,Warnlight_a50cadd7.tlsf,1.0,1.0
1037,Window_235467da.tlsf,17.0,11.0
1038,Window2_54e1f7d2.tlsf,1.0,1.0
1039,Window2_6479ef9a.tlsf,12.0,12.0
1040,Window2_9cac58d3.tlsf,1.0,1.0
1041,Window2_aeb1d897.tlsf,69.0,43.0
1042,Window2_f1477cc5.tlsf,6.0,5.0
1043,Window2Min_88c5c1c3.tlsf,2.0,2.0
1044,Window_42dc4fff.tlsf,14.0,3.0
1045,Window_54e1f7d2.tlsf,15.0,3.0
1046,WindowMin_a5f99bc6.tlsf,5.0,2.0
1047,workstation_resupply_1.tlsf,45.0,47.0
1048,workstation_resupply_2.tlsf,222.0,235.0
1049,workstation_resupply_3.tlsf,858.0,893.0
1050,workstation_resupply_4.tlsf,2867.0,2896.0
1051,workstation_resupply_5.tlsf,8494.0,8557.0
1053,Zoo0.tlsf,4.0,9.0
1054,Zoo10.tlsf,4.0,9.0
1055,Zoo5.tlsf,4.0,9.0


==> data/states/Syntcomp_SemmlA_Semml_real.csv <==
,name,states_SemmlA,states_Semml
0,01.tlsf,20.0,20.0
1,02.tlsf,128.0,3.0
2,03.tlsf,4885.0,3.0
3,05.tlsf,22875.0,3.0
4,06.tlsf,30134.0,3.0
5,07.tlsf,32539.0,3.0
6,08.tlsf,43726.0,3.0
7,09.tlsf,20542.0,3.0
8,10.tlsf,19681.0,3.0
9,11.tlsf,20303.0,3.0
10,12.tlsf,21750.0,3.0
11,13.tlsf,32406.0,4.0
12,abcg_arbiter1.tlsf,28.0,30.0
13,abcg_arbiter2.tlsf,438.0,441.0
14,abcg_arbiter3.tlsf,4537.0,4954.0
15,abcg_arbiter4.tlsf,49237.0,51441.0
16,abcg_arbiter5.tlsf,430727.0,443060.0
18,ActionConverter.tlsf,1.0,1.0
19,Alarm_06e9cad4.tlsf,514.0,431.0
20,Alarm_2d1010f8.tlsf,8.0,8.0
21,Alarm_68c86764.tlsf,518.0,653.0
22,Alarm_70523fbe.tlsf,169.0,119.0
23,Alarm_88c5c1c3.tlsf,1.0,1.0
24,Alarm_9cac58d3.tlsf,1.0,1.0
25,Alarm_a5f99bc6.tlsf,663.0,495.0
26,Alarm_f2774e0b.tlsf,66.0,46.0
27,AlarmMin_efe2feaf.tlsf,5.0,2.0
28,AllHeating_d6376bf9.tlsf,14.0,11.0
36,amba_case_study2.tlsf,562.0,668.0
37,amba_case_study3.tlsf,5384.0,5680.0
38,amba_decomposed_arbiter10.tlsf,184.0,185.0
39,amba_decomposed_arbiter11.tlsf,224.0,225.0
42,amba_decomposed_arbiter2.tlsf,7.0,7.0
43,amba_decomposed_arbiter3.tlsf,17.0,17.0
44,amba_decomposed_arbiter4.tlsf,29.0,29.0
45,amba_decomposed_arbiter5.tlsf,45.0,45.0
46,amba_decomposed_arbiter6.tlsf,65.0,65.0
47,amba_decomposed_arbiter7.tlsf,89.0,89.0
48,amba_decomposed_arbiter8.tlsf,117.0,116.0
49,amba_decomposed_arbiter9.tlsf,148.0,149.0
50,amba_decomposed_decode.tlsf,1.0,1.0
51,amba_decomposed_encode10.tlsf,13.0,12.0
52,amba_decomposed_encode11.tlsf,14.0,13.0
53,amba_decomposed_encode12.tlsf,15.0,14.0
54,amba_decomposed_encode13.tlsf,16.0,15.0
55,amba_decomposed_encode14.tlsf,17.0,16.0
56,amba_decomposed_encode15.tlsf,18.0,17.0
57,amba_decomposed_encode16.tlsf,19.0,18.0
58,amba_decomposed_encode20.tlsf,23.0,22.0
59,amba_decomposed_encode2.tlsf,5.0,4.0
60,amba_decomposed_encode3.tlsf,6.0,5.0
61,amba_decomposed_encode4.tlsf,7.0,6.0
62,amba_decomposed_encode5.tlsf,8.0,8.0
63,amba_decomposed_encode6.tlsf,9.0,8.0
64,amba_decomposed_encode7.tlsf,10.0,9.0
65,amba_decomposed_encode8.tlsf,11.0,10.0
66,amba_decomposed_encode9.tlsf,12.0,11.0
67,amba_decomposed_lock10.tlsf,6.0,5.0
68,amba_decomposed_lock11.tlsf,6.0,5.0
69,amba_decomposed_lock12.tlsf,6.0,5.0
70,amba_decomposed_lock13.tlsf,6.0,5.0
71,amba_decomposed_lock14.tlsf,6.0,5.0
72,amba_decomposed_lock15.tlsf,6.0,5.0
73,amba_decomposed_lock16.tlsf,6.0,5.0
74,amba_decomposed_lock2.tlsf,6.0,5.0
75,amba_decomposed_lock3.tlsf,6.0,5.0
76,amba_decomposed_lock4.tlsf,6.0,5.0
77,amba_decomposed_lock5.tlsf,6.0,5.0
78,amba_decomposed_lock6.tlsf,6.0,5.0
79,amba_decomposed_lock7.tlsf,6.0,5.0
80,amba_decomposed_lock8.tlsf,6.0,5.0
81,amba_decomposed_lock9.tlsf,6.0,5.0
82,amba_decomposed_shift.tlsf,3.0,3.0
83,amba_decomposed_tburst4.tlsf,12.0,12.0
84,amba_decomposed_tincr.tlsf,10.0,16.0
85,amba_decomposed_tsingle.tlsf,9.0,9.0
86,amba_gr+_2.tlsf,80.0,5.0
87,amba_gr_2.tlsf,22.0,6.0
88,amba_gr+_3.tlsf,419.0,5.0
89,amba_gr_3.tlsf,754.0,11.0
90,amba_gr+_4.tlsf,279.0,5.0
91,amba_gr_4.tlsf,256.0,7.0
95,arbiter1.tlsf,2.0,2.0
96,arbiter2.tlsf,13.0,13.0
97,arbiter3.tlsf,41.0,41.0
98,arbiter4.tlsf,106.0,118.0
99,arbiter5.tlsf,327.0,327.0
100,arbiter6.tlsf,872.0,709.0
101,arbiter7.tlsf,2249.0,2249.0
102,arbiter8.tlsf,5642.0,5642.0
103,arbiter9.tlsf,13835.0,13835.0
104,arbiter_with_buffer1.tlsf,1.0,1.0
105,arbiter_with_buffer2.tlsf,13.0,13.0
106,arbiter_with_buffer3.tlsf,50.0,50.0
107,arbiter_with_buffer4.tlsf,162.0,162.0
108,arbiter_with_buffer5.tlsf,482.0,482.0
109,arbiter_with_buffer6.tlsf,1346.0,1346.0
110,arbiter_with_buffer7.tlsf,3586.0,3586.0
112,arbiter_with_cancel1.tlsf,6.0,6.0
113,arbiter_with_cancel2.tlsf,30.0,31.0
114,arbiter_with_cancel3.tlsf,166.0,163.0
115,arbiter_with_cancel4.tlsf,867.0,866.0
116,arbiter_with_cancel5.tlsf,4404.0,4408.0
117,arbiter_with_cancel6.tlsf,21913.0,21913.0
120,Automata16S.tlsf,17.0,17.0
122,Automata.tlsf,9.0,9.0
123,Button.tlsf,1.0,1.0
126,CheckAlarmBroken1_1a2942e3.tlsf,1.0,1.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2.0,2.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1.0,1.0
158,Cockpitboard_efe2feaf.tlsf,1.0,1.0
159,Cockpitboard.tlsf,1.0,1.0
160,Coffee_06e9cad4.tlsf,23.0,48.0
161,Coffee_235467da.tlsf,11.0,10.0
162,Coffee_2c5b09da.tlsf,6.0,6.0
163,Coffee_6479ef9a.tlsf,36.0,43.0
164,Coffee_d6376bf9.tlsf,23.0,44.0
165,Coffee_efe2feaf.tlsf,12.0,11.0
167,CoffeeMin_88f351a6.tlsf,2.0,2.0
168,CoffeMachine_974f4a68.tlsf,28.0,27.0
170,collector_v111.tlsf,2048.0,2802.0
171,collector_v112.tlsf,4096.0,4923.0
172,collector_v113.tlsf,8193.0,11097.0
173,collector_v114.tlsf,16392.0,27603.0
174,collector_v115.tlsf,32835.0,65535.0
175,collector_v13.tlsf,8.0,15.0
176,collector_v15.tlsf,32.0,63.0
177,collector_v17.tlsf,128.0,255.0
178,collector_v19.tlsf,512.0,1023.0
179,collector_v210.tlsf,1535.0,8439.0
180,collector_v211.tlsf,3071.0,18422.0
181,collector_v212.tlsf,6145.0,39934.0
182,collector_v213.tlsf,12292.0,86015.0
184,collector_v23.tlsf,11.0,22.0
185,collector_v25.tlsf,47.0,140.0
186,collector_v27.tlsf,191.0,762.0
187,collector_v29.tlsf,767.0,3832.0
188,collector_v310.tlsf,1026.0,3.0
189,collector_v311.tlsf,2050.0,3.0
190,collector_v312.tlsf,7172.0,3.0
191,collector_v313.tlsf,8199.0,3.0
193,collector_v33.tlsf,18.0,3.0
194,collector_v35.tlsf,34.0,3.0
195,collector_v37.tlsf,130.0,3.0
196,collector_v39.tlsf,514.0,3.0
200,Core_solved_974f4a68.tlsf,12.0,13.0
222,Door_2d1010f8.tlsf,6.0,8.0
223,door_locking_problem_d6c5ac79.tlsf,4.0,4.0
224,EnemeyModule.tlsf,1.0,1.0
225,EscalatorBidirectionalInit.tlsf,7.0,5.0
226,EscalatorBidirectional.tlsf,6.0,4.0
227,EscalatorCountingInit.tlsf,4.0,4.0
228,EscalatorCounting.tlsf,3.0,3.0
229,EscalatorNonCounting.tlsf,1.0,1.0
230,EscalatorNonReactive.tlsf,1.0,1.0
231,EscalatorSmart.tlsf,5.0,15.0
232,example101.tlsf,3.0,3.0
233,example102.tlsf,9.0,6.0
234,example10a1.tlsf,11.0,11.0
235,example10a2.tlsf,21.0,21.0
236,Example1_d6376bf9.tlsf,2.0,2.0
237,example71.tlsf,1.0,1.0
238,example72.tlsf,3.0,3.0
239,example7a1.tlsf,1.0,1.0
240,example7a2.tlsf,5.0,5.0
241,example81.tlsf,3.0,3.0
242,example82.tlsf,6.0,6.0
243,example91.tlsf,5.0,5.0
244,example92.tlsf,12.0,11.0
246,FelixSpecFixed_2418b67e.tlsf,1.0,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.0,1.0
248,FelixSpecFixed3_b0840146.tlsf,1.0,1.0
250,FelixSpecFixed4_3916ec59.tlsf,1.0,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1.0,1.0
254,finding_nemo_1.tlsf,78.0,78.0
255,finding_nemo_2.tlsf,205.0,265.0
256,finding_nemo_3.tlsf,428.0,627.0
257,finding_nemo_4.tlsf,619.0,1112.0
258,finding_nemo_5.tlsf,1036.0,1716.0
260,full_arbiter_enc10.tlsf,70161.0,69381.0
262,full_arbiter_enc8.tlsf,15866.0,15860.0
326,Gamelogic.tlsf,4.0,4.0
327,GamemodeChooser.tlsf,2.0,2.0
328,Gamemodule.tlsf,2.0,2.0
329,generalized_buffer2.tlsf,7258.0,7695.0
330,generalized_buffer3.tlsf,45902.0,42486.0
334,Heating_235467da.tlsf,6.0,8.0
335,Heating_974f4a68.tlsf,14.0,6.0
336,Heating_b02056d6.tlsf,6.0,6.0
337,Heating_b209ff21.tlsf,7.0,8.0
338,HeatingMin_d6c5ac79.tlsf,3.0,3.0
339,Increment.tlsf,1.0,1.0
343,KitchenTimerV0.tlsf,1.0,1.0
344,KitchenTimerV10.tlsf,57.0,57.0
345,KitchenTimerV1.tlsf,2.0,2.0
346,KitchenTimerV2.tlsf,14.0,4.0
347,KitchenTimerV3.tlsf,34.0,22.0
348,KitchenTimerV4.tlsf,37.0,3.0
349,KitchenTimerV5.tlsf,64.0,62.0
350,KitchenTimerV6.tlsf,76.0,76.0
351,KitchenTimerV7.tlsf,76.0,77.0
352,KitchenTimerV8.tlsf,77.0,76.0
353,KitchenTimerV9.tlsf,77.0,80.0
354,LampController_974f4a68.tlsf,16.0,16.0
355,lazy_shades_problem_d6376bf9.tlsf,6.0,45.0
356,LedMatrix.tlsf,141.0,143.0
357,lift2.tlsf,27.0,26.0
358,lift3.tlsf,91.0,76.0
360,lift_gr1+2.tlsf,57.0,55.0
361,lift_gr12.tlsf,29.0,29.0
362,lift_gr1+3.tlsf,179.0,180.0
363,lift_gr13.tlsf,92.0,90.0
364,lift_gr1+6.tlsf,4775.0,4774.0
365,lift_gr1+7.tlsf,12845.0,12844.0
366,lift_gr17.tlsf,6424.0,6423.0
368,lift_gr18.tlsf,16667.0,16666.0
371,lift_unary_enc2.tlsf,36.0,27.0
372,lift_unary_enc3.tlsf,182.0,181.0
373,lift_wrong_physics_unreal2.tlsf,27.0,27.0
377,Light_d65ed84e.tlsf,25.0,26.0
378,Lights_06e9cad4.tlsf,36.0,34.0
379,Lights2_06e9cad4.tlsf,271.0,285.0
380,Lights2_0f5381e9.tlsf,317.0,289.0
381,Lights2_2c5b09da.tlsf,134.0,64.0
382,Lights2_9cac58d3.tlsf,354.0,360.0
383,Lights2_b02056d6.tlsf,264.0,252.0
384,Lights_2c5b09da.tlsf,13.0,11.0
386,Lights2_f3987563.tlsf,418.0,247.0
387,Lights2Min_9cbf2546.tlsf,16.0,16.0
388,Lights3_06e9cad4.tlsf,32.0,25.0
389,Lights3_235467da.tlsf,34.0,15.0
390,Lights3_2c5b09da.tlsf,15.0,6.0
391,Lights3_3916ec59.tlsf,32.0,14.0
392,Lights_3461125b.tlsf,35.0,36.0
393,Lights3_6bea956e.tlsf,34.0,29.0
394,Lights3_f1477cc5.tlsf,33.0,32.0
395,Lights3Min_6479ef9a.tlsf,5.0,3.0
396,Lights_9cac58d3.tlsf,36.0,33.0
397,Lights_b0840146.tlsf,37.0,22.0
398,Lights_f3987563.tlsf,36.0,35.0
399,LightsMin_6bea956e.tlsf,10.0,10.0
400,LightsTotal_06e9cad4.tlsf,593.0,537.0
402,LightsTotal_9cbf2546.tlsf,639.0,682.0
403,LightsTotal_d65ed84e.tlsf,355.0,521.0
406,lilydemo03.tlsf,12.0,8.0
407,lilydemo04.tlsf,15.0,15.0
408,lilydemo05.tlsf,13.0,8.0
409,lilydemo06.tlsf,18.0,12.0
410,lilydemo07.tlsf,13.0,8.0
411,lilydemo08.tlsf,1.0,1.0
412,lilydemo09.tlsf,4.0,7.0
413,lilydemo10.tlsf,1.0,1.0
415,lilydemo12.tlsf,1.0,1.0
416,lilydemo13.tlsf,2.0,2.0
417,lilydemo14.tlsf,2.0,2.0
420,lilydemo17.tlsf,3.0,3.0
421,lilydemo18.tlsf,4.0,4.0
422,lilydemo19.tlsf,7.0,9.0
423,lilydemo20.tlsf,20.0,5.0
424,lilydemo21.tlsf,46.0,37.0
425,lilydemo22.tlsf,18.0,20.0
426,lilydemo23.tlsf,6.0,6.0
427,lilydemo24.tlsf,3.0,11.0
428,load_balancer10.tlsf,3340.0,3343.0
429,load_balancer2.tlsf,8.0,11.0
430,load_balancer3.tlsf,15.0,18.0
431,load_balancer4.tlsf,34.0,37.0
432,load_balancer5.tlsf,63.0,74.0
433,load_balancer6.tlsf,136.0,155.0
434,load_balancer7.tlsf,329.0,300.0
435,load_balancer8.tlsf,650.0,717.0
436,load_balancer9.tlsf,1419.0,1422.0
488,load_balancer_unreal22.tlsf,9.0,15.0
495,ltl2dba01.tlsf,3.0,3.0
496,ltl2dba02.tlsf,12.0,12.0
497,ltl2dba03.tlsf,5.0,5.0
498,ltl2dba04.tlsf,3.0,3.0
499,ltl2dba05.tlsf,5.0,5.0
500,ltl2dba06.tlsf,5.0,5.0
501,ltl2dba07.tlsf,13.0,13.0
502,ltl2dba08.tlsf,5.0,5.0
503,ltl2dba09.tlsf,1.0,1.0
504,ltl2dba10.tlsf,2.0,2.0
505,ltl2dba11.tlsf,3.0,4.0
506,ltl2dba12.tlsf,4.0,4.0
507,ltl2dba13.tlsf,5.0,5.0
508,ltl2dba14.tlsf,3.0,3.0
509,ltl2dba15.tlsf,1.0,1.0
510,ltl2dba16.tlsf,5.0,3.0
511,ltl2dba17.tlsf,9.0,7.0
512,ltl2dba18.tlsf,4.0,4.0
513,ltl2dba19.tlsf,9.0,9.0
514,ltl2dba20.tlsf,5.0,5.0
515,ltl2dba21.tlsf,17.0,15.0
516,ltl2dba22.tlsf,2.0,2.0
517,ltl2dba23.tlsf,3.0,3.0
518,ltl2dba24.tlsf,2.0,2.0
519,ltl2dba25.tlsf,3.0,3.0
520,ltl2dba26.tlsf,3.0,3.0
522,ltl2dba_alpha100.tlsf,102.0,102.0
523,ltl2dba_alpha10.tlsf,12.0,12.0
524,ltl2dba_alpha12.tlsf,14.0,14.0
525,ltl2dba_alpha14.tlsf,16.0,16.0
526,ltl2dba_alpha16.tlsf,18.0,18.0
527,ltl2dba_alpha17.tlsf,19.0,19.0
528,ltl2dba_alpha18.tlsf,20.0,20.0
529,ltl2dba_alpha1.tlsf,3.0,3.0
530,ltl2dba_alpha20.tlsf,22.0,22.0
531,ltl2dba_alpha25.tlsf,27.0,27.0
532,ltl2dba_alpha2.tlsf,4.0,4.0
533,ltl2dba_alpha3.tlsf,5.0,5.0
534,ltl2dba_alpha4.tlsf,6.0,6.0
535,ltl2dba_alpha50.tlsf,52.0,52.0
536,ltl2dba_alpha5.tlsf,7.0,7.0
537,ltl2dba_alpha6.tlsf,8.0,8.0
538,ltl2dba_alpha7.tlsf,9.0,9.0
539,ltl2dba_alpha8.tlsf,10.0,10.0
541,ltl2dba_beta10.tlsf,121.0,121.0
542,ltl2dba_beta15.tlsf,256.0,256.0
544,ltl2dba_beta1.tlsf,4.0,4.0
547,ltl2dba_beta2.tlsf,9.0,9.0
549,ltl2dba_beta3.tlsf,16.0,16.0
550,ltl2dba_beta4.tlsf,25.0,25.0
551,ltl2dba_beta5.tlsf,36.0,36.0
552,ltl2dba_beta6.tlsf,49.0,49.0
553,ltl2dba_beta7.tlsf,64.0,64.0
554,ltl2dba_beta8.tlsf,81.0,81.0
556,ltl2dba_C210.tlsf,10.0,11.0
557,ltl2dba_C212.tlsf,12.0,13.0
558,ltl2dba_C214.tlsf,14.0,15.0
559,ltl2dba_C216.tlsf,16.0,17.0
560,ltl2dba_C21.tlsf,1.0,1.0
562,ltl2dba_C22.tlsf,2.0,2.0
563,ltl2dba_C23.tlsf,3.0,3.0
564,ltl2dba_C24.tlsf,4.0,4.0
566,ltl2dba_C25.tlsf,5.0,5.0
568,ltl2dba_C26.tlsf,6.0,6.0
570,ltl2dba_C27.tlsf,7.0,8.0
572,ltl2dba_C28.tlsf,8.0,9.0
573,ltl2dba_C29.tlsf,9.0,10.0
574,ltl2dba_E10.tlsf,1024.0,1024.0
575,ltl2dba_E12.tlsf,4096.0,4096.0
576,ltl2dba_E14.tlsf,16384.0,16384.0
577,ltl2dba_E15.tlsf,32768.0,32768.0
579,ltl2dba_E1.tlsf,2.0,2.0
580,ltl2dba_E2.tlsf,4.0,4.0
581,ltl2dba_E3.tlsf,8.0,8.0
582,ltl2dba_E4.tlsf,16.0,16.0
583,ltl2dba_E5.tlsf,32.0,32.0
584,ltl2dba_E6.tlsf,64.0,64.0
585,ltl2dba_E7.tlsf,128.0,128.0
586,ltl2dba_E8.tlsf,256.0,256.0
587,ltl2dba_E9.tlsf,512.0,512.0
588,ltl2dba_Q10.tlsf,5742.0,5742.0
589,ltl2dba_Q12.tlsf,33462.0,33462.0
591,ltl2dba_Q1.tlsf,2.0,2.0
592,ltl2dba_Q2.tlsf,6.0,6.0
593,ltl2dba_Q3.tlsf,13.0,13.0
594,ltl2dba_Q4.tlsf,30.0,30.0
595,ltl2dba_Q5.tlsf,71.0,71.0
596,ltl2dba_Q6.tlsf,170.0,170.0
597,ltl2dba_Q7.tlsf,409.0,409.0
598,ltl2dba_Q8.tlsf,986.0,986.0
602,ltl2dba_R1.tlsf,1.0,1.0
628,ltl2dba_U110.tlsf,513.0,513.0
629,ltl2dba_U112.tlsf,2049.0,2049.0
631,ltl2dba_U11.tlsf,3.0,3.0
632,ltl2dba_U12.tlsf,3.0,3.0
633,ltl2dba_U13.tlsf,5.0,5.0
634,ltl2dba_U14.tlsf,9.0,9.0
635,ltl2dba_U15.tlsf,17.0,17.0
636,ltl2dba_U16.tlsf,33.0,33.0
637,ltl2dba_U17.tlsf,65.0,65.0
638,ltl2dba_U18.tlsf,129.0,129.0
639,ltl2dba_U19.tlsf,257.0,257.0
640,ltl2dpa01.tlsf,2.0,2.0
641,ltl2dpa02.tlsf,2.0,2.0
642,ltl2dpa03.tlsf,17.0,14.0
643,ltl2dpa04.tlsf,2.0,2.0
644,ltl2dpa05.tlsf,1.0,1.0
645,ltl2dpa06.tlsf,2.0,2.0
646,ltl2dpa07.tlsf,2.0,2.0
647,ltl2dpa08.tlsf,3.0,3.0
648,ltl2dpa09.tlsf,2.0,2.0
649,ltl2dpa10.tlsf,7.0,4.0
650,ltl2dpa11.tlsf,2.0,2.0
651,ltl2dpa12.tlsf,8.0,6.0
652,ltl2dpa13.tlsf,6.0,6.0
653,ltl2dpa14.tlsf,2.0,2.0
654,ltl2dpa15.tlsf,2.0,2.0
655,ltl2dpa16.tlsf,4.0,4.0
656,ltl2dpa17.tlsf,4.0,4.0
657,ltl2dpa18.tlsf,4.0,4.0
658,ltl2dpa19.tlsf,7.0,7.0
659,ltl2dpa20.tlsf,4.0,4.0
660,ltl2dpa21.tlsf,7.0,4.0
661,ltl2dpa22.tlsf,16.0,32.0
662,ltl2dpa23.tlsf,1.0,1.0
663,ltl2dpa24.tlsf,4.0,2.0
665,ModdifiedLedMatrix5X.tlsf,218.0,218.0
671,Morning2_4d4ca5c4.tlsf,1.0,1.0
674,Morning2_9cac58d3.tlsf,1.0,1.0
676,Morning2Min_6cbc6174.tlsf,1.0,1.0
677,Morning2s_2c5b09da.tlsf,67374.0,57747.0
679,Morning_88c5c1c3.tlsf,34.0,162.0
680,Morning_9cac58d3.tlsf,28.0,173.0
684,MorningMin_d6c5ac79.tlsf,10.0,9.0
685,MusicAppFeedback.tlsf,5.0,11.0
686,MusicAppMotivating.tlsf,16.0,17.0
687,MusicAppSimple.tlsf,4.0,7.0
688,mux10.tlsf,1.0,1.0
689,mux12.tlsf,1.0,1.0
690,mux16.tlsf,1.0,1.0
691,mux32.tlsf,1.0,1.0
693,mux8.tlsf,1.0,1.0
694,narylatch10.tlsf,1025.0,1025.0
695,narylatch11.tlsf,2049.0,2049.0
696,narylatch12.tlsf,4097.0,4097.0
698,narylatch8.tlsf,257.0,257.0
708,OneCounterGuiA9.tlsf,51.0,51.0
713,OneCounterInRangeA3.tlsf,2.0,2.0
715,OneCounter.tlsf,51.0,51.0
716,PlugController_fa4d4ce3.tlsf,16.0,16.0
718,prioritized_arbiter10.tlsf,24.0,24.0
719,prioritized_arbiter12.tlsf,28.0,28.0
720,prioritized_arbiter1.tlsf,5.0,5.0
721,prioritized_arbiter2.tlsf,8.0,8.0
722,prioritized_arbiter3.tlsf,10.0,10.0
723,prioritized_arbiter4.tlsf,12.0,12.0
724,prioritized_arbiter5.tlsf,14.0,14.0
725,prioritized_arbiter6.tlsf,16.0,16.0
726,prioritized_arbiter7.tlsf,18.0,18.0
727,prioritized_arbiter8.tlsf,20.0,20.0
728,prioritized_arbiter9.tlsf,22.0,22.0
729,prioritized_arbiter_enc10.tlsf,65538.0,65538.0
730,prioritized_arbiter_enc12.tlsf,276482.0,276482.0
731,prioritized_arbiter_enc13.tlsf,561154.0,561154.0
733,prioritized_arbiter_enc8.tlsf,10216.0,10200.0
800,Radarboard.tlsf,1.0,1.0
801,RegManager.tlsf,1.0,1.0
802,robot_grid16_1.tlsf,515.0,515.0
803,robot_grid2_2.tlsf,7.0,23.0
804,robot_grid3_3.tlsf,124.0,165.0
805,robot_grid4_4.tlsf,275.0,270.0
806,robot_grid4_5.tlsf,803.0,803.0
807,robot_grid5_1.tlsf,50.0,52.0
808,robot_grid6_1.tlsf,75.0,75.0
809,robot_grid8_2.tlsf,272.0,275.0
811,RotationCalculator.tlsf,2.0,2.0
813,round_robin_arbiter2.tlsf,14.0,3.0
814,round_robin_arbiter3.tlsf,67.0,61.0
815,round_robin_arbiter4.tlsf,282.0,257.0
816,round_robin_arbiter5.tlsf,938.0,835.0
817,round_robin_arbiter6.tlsf,3020.0,2561.0
818,round_robin_arbiter7.tlsf,9514.0,9468.0
819,round_robin_arbiter8.tlsf,29624.0,29624.0
878,Scoreboard.tlsf,1.0,1.0
879,SensorInit.tlsf,8.0,8.0
880,SensorPart.tlsf,8.0,8.0
881,SensorRegister.tlsf,1.0,1.0
882,SensorSelector.tlsf,2.0,2.0
883,SensorSubmodulChooser.tlsf,8.0,6.0
884,Sensor.tlsf,88.0,81.0
885,Shades2_235467da.tlsf,7.0,6.0
886,Shades2_42dc4fff.tlsf,10.0,12.0
887,Shades2_70523fbe.tlsf,7.0,6.0
888,Shades2_a5f99bc6.tlsf,8.0,6.0
889,Shades2Min_63831f8c.tlsf,3.0,3.0
890,Shades_6479ef9a.tlsf,7.0,6.0
891,Shades_974f4a68.tlsf,23.0,9.0
892,Shades_9cac58d3.tlsf,7.0,6.0
893,Shades_a02758ea.tlsf,7.0,6.0
894,Shades_b209ff21.tlsf,10.0,13.0
895,ShadesMin_aeb1d897.tlsf,3.0,3.0
896,shift10.tlsf,1.0,1.0
897,shift12.tlsf,1.0,1.0
898,shift16.tlsf,1.0,1.0
900,shift8.tlsf,1.0,1.0
901,simple_arbiter_enc10.tlsf,65025.0,65025.0
902,simple_arbiter_enc11.tlsf,134145.0,134145.0
903,simple_arbiter_enc12.tlsf,274433.0,274433.0
904,simple_arbiter_enc13.tlsf,557057.0,557057.0
906,simple_arbiter_enc8.tlsf,4609.0,4609.0
969,SliderDefault.tlsf,9.0,16.0
970,SliderDelayed.tlsf,43.0,35.0
971,SliderScored.tlsf,34.0,16.0
972,SPIPureNext.tlsf,91.0,92.0
973,SPIReadClk.tlsf,1.0,1.0
974,SPIReadManag.tlsf,7.0,3.0
975,SPIReadSdi.tlsf,2.0,2.0
976,SPI.tlsf,9.0,7.0
977,SPIWriteClk.tlsf,1.0,1.0
978,SPIWriteManag.tlsf,6.0,2.0
979,SPIWriteSdi.tlsf,2.0,2.0
981,test2_f2774e0b.tlsf,1.0,1.0
982,test3_efe2feaf.tlsf,3.0,3.0
984,test5_6cbc6174.tlsf,7.0,7.0
985,test6_0f5381e9.tlsf,9.0,10.0
986,test7_2c5b09da.tlsf,18.0,14.0
989,test_f3987563.tlsf,2.0,2.0
991,Timer_a50cadd7.tlsf,1.0,1.0
992,tmp_13cfc6f2.tlsf,230.0,90.0
993,TorcsAccelerating.tlsf,1.0,1.0
994,TorcsGearing.tlsf,3.0,3.0
995,TorcsSimple.tlsf,2.0,2.0
996,TorcsSteeringImproved.tlsf,6.0,3.0
997,TorcsSteeringSimple.tlsf,2.0,2.0
998,TorcsSteeringSmart.tlsf,7.0,7.0
1000,TwoCounters3.tlsf,2.0,2.0
1001,TwoCounters4.tlsf,2.0,2.0
1021,TwoCountersInRangeA6.tlsf,2.0,2.0
1029,TwoCountersRefinedRefined.tlsf,10.0,10.0
1034,UnderapproxStrengthenedDemo.tlsf,1.0,1.0
1035,Warnlight_2d1010f8.tlsf,8.0,8.0
1037,Window_235467da.tlsf,17.0,11.0
1038,Window2_54e1f7d2.tlsf,1.0,1.0
1039,Window2_6479ef9a.tlsf,12.0,12.0
1040,Window2_9cac58d3.tlsf,1.0,1.0
1041,Window2_aeb1d897.tlsf,69.0,43.0
1043,Window2Min_88c5c1c3.tlsf,2.0,2.0
1044,Window_42dc4fff.tlsf,14.0,3.0
1045,Window_54e1f7d2.tlsf,15.0,3.0
1046,WindowMin_a5f99bc6.tlsf,5.0,2.0
1047,workstation_resupply_1.tlsf,45.0,47.0
1048,workstation_resupply_2.tlsf,222.0,235.0
1049,workstation_resupply_3.tlsf,858.0,893.0
1050,workstation_resupply_4.tlsf,2867.0,2896.0
1051,workstation_resupply_5.tlsf,8494.0,8557.0
1053,Zoo0.tlsf,4.0,9.0
1054,Zoo10.tlsf,4.0,9.0
1055,Zoo5.tlsf,4.0,9.0


==> data/states/Syntcomp_SemmlA_Semml_unreal.csv <==
,name,states_SemmlA,states_Semml
29,AllLights_06e9cad4.tlsf,14908.0,10722.0
30,AllLights_2c5b09da.tlsf,15953.0,10966.0
31,AllLights_63831f8c.tlsf,16132.0,8489.0
32,AllLights_aeb1d897.tlsf,16796.0,8552.0
33,AllLights_b209ff21.tlsf,6762.0,8697.0
34,AllLights_d6c5ac79.tlsf,14090.0,14442.0
35,AllShades_66f450a4.tlsf,15096.0,14134.0
119,Assumptions_a50cadd7.tlsf,1.0,1.0
124,CheckAlarm_6bea956e.tlsf,3.0,3.0
125,CheckAlarm_88f351a6.tlsf,3.0,3.0
127,CheckCoffeMachine_1cf58fc1.tlsf,2.0,2.0
128,CheckCoffeMachine_3461125b.tlsf,2.0,2.0
130,CheckCoffeMachine_f3987563.tlsf,14.0,11.0
131,CheckDoor_c2b9e44d.tlsf,4.0,4.0
132,CheckHeating_2418b67e.tlsf,5.0,4.0
133,CheckHeating_3461125b.tlsf,5.0,4.0
134,CheckLight_007df645.tlsf,7.0,8.0
135,CheckLight_aeb1d897.tlsf,7.0,8.0
136,CheckRoom_06e9cad4.tlsf,4.0,4.0
137,CheckRoom_2c5b09da.tlsf,1.0,1.0
138,CheckRoom_3916ec59.tlsf,5.0,5.0
139,CheckRoom_70523fbe.tlsf,4.0,4.0
140,CheckRoom_88c5c1c3.tlsf,4.0,4.0
141,CheckShades_1a2942e3.tlsf,6.0,4.0
142,CheckShades_3461125b.tlsf,6.0,4.0
143,CheckShades_4d4ca5c4.tlsf,1.0,1.0
144,CheckShades_aeb1d897.tlsf,8.0,9.0
145,CheckTime_3916ec59.tlsf,8.0,8.0
146,CheckTime_4b5e6eaa.tlsf,8.0,8.0
147,CheckTime_54e1f7d2.tlsf,8.0,8.0
148,CheckTime_6479ef9a.tlsf,8.0,8.0
149,CheckTimer_54e1f7d2.tlsf,1.0,1.0
150,CheckTimer_fa8592c8.tlsf,1.0,1.0
151,CheckWarnlight_1cf58fc1.tlsf,3.0,3.0
152,CheckWarnlight_4b5a2bad.tlsf,4.0,4.0
153,CheckWarnlight_54e1f7d2.tlsf,4.0,4.0
154,CheckWarnlight_6bea956e.tlsf,3.0,3.0
156,CheckWindows_2418b67e.tlsf,1.0,1.0
157,CheckWindows_54e1f7d2.tlsf,1.0,1.0
166,Coffee_f1477cc5.tlsf,16.0,5.0
169,CoffeMachine_a50cadd7.tlsf,1.0,1.0
197,Core_4b5a2bad.tlsf,29.0,28.0
198,Core_66f450a4.tlsf,2.0,2.0
199,Core_fa4d4ce3.tlsf,24.0,21.0
201,detector_unreal10.tlsf,20.0,29.0
202,detector_unreal11.tlsf,22.0,33.0
203,detector_unreal12.tlsf,24.0,33.0
204,detector_unreal13.tlsf,26.0,39.0
205,detector_unreal14.tlsf,28.0,42.0
206,detector_unreal15.tlsf,30.0,45.0
207,detector_unreal16.tlsf,32.0,47.0
209,detector_unreal2.tlsf,4.0,4.0
210,detector_unreal3.tlsf,6.0,9.0
211,detector_unreal4.tlsf,8.0,11.0
213,detector_unreal5.tlsf,10.0,15.0
215,detector_unreal6.tlsf,12.0,16.0
217,detector_unreal7.tlsf,14.0,18.0
219,detector_unreal8.tlsf,16.0,24.0
220,detector_unreal9.tlsf,18.0,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,24.0,18.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,19.0,17.0
249,FelixSpecFixed3.core_b209ff21.tlsf,272.0,292.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,1.0,1.0
263,full_arbiter_unreal12_10.tlsf,2334.0,1270.0
264,full_arbiter_unreal12_11.tlsf,5169.0,3222.0
265,full_arbiter_unreal12_12.tlsf,6471.0,3758.0
266,full_arbiter_unreal12_13.tlsf,18628.0,4156.0
267,full_arbiter_unreal12_14.tlsf,20593.0,8751.0
268,full_arbiter_unreal12_15.tlsf,65578.0,8788.0
269,full_arbiter_unreal12_16.tlsf,76524.0,8617.0
270,full_arbiter_unreal12_18.tlsf,520886.0,9050.0
271,full_arbiter_unreal12_1.tlsf,4.0,4.0
272,full_arbiter_unreal12_20.tlsf,2077417.0,4818.0
277,full_arbiter_unreal12_2.tlsf,6.0,4.0
278,full_arbiter_unreal12_3.tlsf,26.0,27.0
279,full_arbiter_unreal12_4.tlsf,37.0,40.0
280,full_arbiter_unreal12_5.tlsf,93.0,96.0
281,full_arbiter_unreal12_6.tlsf,154.0,209.0
282,full_arbiter_unreal12_7.tlsf,378.0,209.0
283,full_arbiter_unreal12_8.tlsf,623.0,387.0
284,full_arbiter_unreal12_9.tlsf,1497.0,648.0
285,full_arbiter_unreal13_10.tlsf,24745.0,5248.0
286,full_arbiter_unreal13_11.tlsf,13786.0,5742.0
287,full_arbiter_unreal13_12.tlsf,83256.0,10407.0
288,full_arbiter_unreal13_13.tlsf,26012.0,44806.0
289,full_arbiter_unreal13_14.tlsf,55655.0,25542.0
292,full_arbiter_unreal13_1.tlsf,8.0,8.0
293,full_arbiter_unreal13_2.tlsf,14.0,9.0
294,full_arbiter_unreal13_3.tlsf,179.0,176.0
295,full_arbiter_unreal13_4.tlsf,683.0,591.0
296,full_arbiter_unreal13_5.tlsf,3084.0,2212.0
297,full_arbiter_unreal13_6.tlsf,6576.0,4162.0
298,full_arbiter_unreal13_7.tlsf,8900.0,4169.0
299,full_arbiter_unreal13_8.tlsf,10453.0,4443.0
300,full_arbiter_unreal13_9.tlsf,12477.0,4426.0
308,full_arbiter_unreal14_1.tlsf,30.0,23.0
309,full_arbiter_unreal14_2.tlsf,19.0,25.0
310,full_arbiter_unreal14_3.tlsf,491.0,443.0
311,full_arbiter_unreal14_4.tlsf,4466.0,4924.0
312,full_arbiter_unreal14_5.tlsf,9519.0,4188.0
313,full_arbiter_unreal14_6.tlsf,10121.0,4228.0
314,full_arbiter_unreal14_7.tlsf,11757.0,4509.0
315,full_arbiter_unreal14_8.tlsf,16935.0,5568.0
318,full_arbiter_unreal22.tlsf,28.0,32.0
319,full_arbiter_unreal23.tlsf,315.0,295.0
320,full_arbiter_unreal24.tlsf,4128.0,3103.0
321,full_arbiter_unreal25.tlsf,4367.0,11610.0
322,full_arbiter_unreal26.tlsf,5134.0,28172.0
340,IntendDemo_42dc4fff.tlsf,3.0,3.0
341,jarvis_gideon_a02758ea.tlsf,1.0,1.0
342,jarvis_philippe_484face8.tlsf,1.0,1.0
374,lift_wrong_physics_unreal3.tlsf,27.0,38.0
375,Light_a50cadd7.tlsf,1.0,1.0
376,Light_aeb1d897.tlsf,53.0,44.0
385,Lights2_f1477cc5.tlsf,233.0,347.0
401,LightsTotal_2c5b09da.tlsf,193.0,221.0
404,lilydemo01.tlsf,1.0,1.0
405,lilydemo02.tlsf,1.0,1.0
414,lilydemo11.tlsf,1.0,1.0
418,lilydemo15.tlsf,1.0,1.0
419,lilydemo16.tlsf,1.0,1.0
437,load_balancer_unreal12_10.tlsf,51.0,33.0
438,load_balancer_unreal12_11.tlsf,37.0,31.0
439,load_balancer_unreal12_12.tlsf,57.0,48.0
440,load_balancer_unreal12_13.tlsf,55.0,53.0
441,load_balancer_unreal12_14.tlsf,59.0,56.0
442,load_balancer_unreal12_15.tlsf,72.0,45.0
443,load_balancer_unreal12_16.tlsf,55.0,56.0
444,load_balancer_unreal12_1.tlsf,11.0,13.0
445,load_balancer_unreal12_2.tlsf,11.0,12.0
446,load_balancer_unreal12_3.tlsf,13.0,13.0
447,load_balancer_unreal12_4.tlsf,22.0,20.0
448,load_balancer_unreal12_5.tlsf,23.0,21.0
449,load_balancer_unreal12_6.tlsf,30.0,18.0
450,load_balancer_unreal12_7.tlsf,35.0,35.0
451,load_balancer_unreal12_8.tlsf,39.0,32.0
452,load_balancer_unreal12_9.tlsf,47.0,34.0
453,load_balancer_unreal13_10.tlsf,211.0,1149.0
454,load_balancer_unreal13_11.tlsf,191.0,283.0
455,load_balancer_unreal13_12.tlsf,131.0,5768.0
456,load_balancer_unreal13_1.tlsf,17.0,11.0
457,load_balancer_unreal13_2.tlsf,17.0,12.0
458,load_balancer_unreal13_3.tlsf,38.0,21.0
459,load_balancer_unreal13_4.tlsf,57.0,90.0
460,load_balancer_unreal13_5.tlsf,103.0,113.0
461,load_balancer_unreal13_6.tlsf,118.0,121.0
462,load_balancer_unreal13_7.tlsf,138.0,41.0
463,load_balancer_unreal13_8.tlsf,138.0,268.0
464,load_balancer_unreal13_9.tlsf,270.0,593.0
465,load_balancer_unreal14_10.tlsf,993.0,3086.0
466,load_balancer_unreal14_11.tlsf,831.0,3927.0
467,load_balancer_unreal14_12.tlsf,782.0,9472.0
468,load_balancer_unreal14_1.tlsf,22.0,16.0
469,load_balancer_unreal14_2.tlsf,29.0,20.0
470,load_balancer_unreal14_3.tlsf,99.0,23.0
471,load_balancer_unreal14_4.tlsf,134.0,131.0
472,load_balancer_unreal14_5.tlsf,185.0,858.0
473,load_balancer_unreal14_6.tlsf,122.0,841.0
474,load_balancer_unreal14_7.tlsf,421.0,2801.0
475,load_balancer_unreal14_8.tlsf,274.0,128.0
476,load_balancer_unreal14_9.tlsf,997.0,2952.0
477,load_balancer_unreal15_2.tlsf,33.0,37.0
478,load_balancer_unreal15_3.tlsf,43.0,40.0
479,load_balancer_unreal15_4.tlsf,439.0,435.0
480,load_balancer_unreal15_5.tlsf,492.0,1447.0
481,load_balancer_unreal15_6.tlsf,1386.0,1458.0
482,load_balancer_unreal15_7.tlsf,995.0,3496.0
483,load_balancer_unreal16_1.tlsf,53.0,47.0
484,load_balancer_unreal16_2.tlsf,76.0,72.0
485,load_balancer_unreal16_3.tlsf,64.0,837.0
486,load_balancer_unreal16_4.tlsf,841.0,1013.0
489,load_balancer_unreal23.tlsf,43.0,33.0
490,load_balancer_unreal24.tlsf,730.0,82.0
491,load_balancer_unreal25.tlsf,4108.0,233.0
492,load_balancer_unreal26.tlsf,4120.0,638.0
493,load_balancer_unreal27.tlsf,4305.0,1542.0
494,load_balancer_unreal28.tlsf,4140.0,7416.0
521,ltl2dba27.tlsf,2.0,2.0
599,ltl2dba_R10.tlsf,4337.0,3581.0
603,ltl2dba_R2.tlsf,5.0,5.0
604,ltl2dba_R3.tlsf,13.0,12.0
605,ltl2dba_R4.tlsf,17.0,17.0
606,ltl2dba_R5.tlsf,55.0,36.0
607,ltl2dba_R6.tlsf,104.0,81.0
608,ltl2dba_R7.tlsf,269.0,223.0
609,ltl2dba_R8.tlsf,609.0,527.0
611,ltl2dba_theta10.tlsf,40.0,31.0
612,ltl2dba_theta12.tlsf,48.0,37.0
613,ltl2dba_theta14.tlsf,56.0,43.0
614,ltl2dba_theta16.tlsf,64.0,49.0
615,ltl2dba_theta1.tlsf,4.0,4.0
617,ltl2dba_theta2.tlsf,8.0,7.0
619,ltl2dba_theta3.tlsf,12.0,10.0
620,ltl2dba_theta4.tlsf,16.0,13.0
623,ltl2dba_theta5.tlsf,16.0,16.0
624,ltl2dba_theta6.tlsf,19.0,20.0
625,ltl2dba_theta7.tlsf,28.0,23.0
626,ltl2dba_theta8.tlsf,32.0,25.0
664,ModdifiedLedMatrix4X.tlsf,32.0,76.0
668,Morning2_1cf58fc1.tlsf,8035.0,8719.0
699,OneCounterGuiA0.tlsf,8.0,7.0
700,OneCounterGuiA1.tlsf,12.0,12.0
701,OneCounterGuiA2.tlsf,19.0,22.0
702,OneCounterGuiA3.tlsf,46.0,46.0
703,OneCounterGuiA4.tlsf,47.0,48.0
704,OneCounterGuiA5.tlsf,44.0,44.0
705,OneCounterGuiA6.tlsf,55.0,53.0
706,OneCounterGuiA7.tlsf,55.0,55.0
707,OneCounterGuiA8.tlsf,67.0,67.0
709,OneCounterGui.tlsf,8.0,7.0
710,OneCounterInRangeA0.tlsf,5.0,4.0
711,OneCounterInRangeA1.tlsf,6.0,6.0
712,OneCounterInRangeA2.tlsf,6.0,6.0
714,OneCounterInRange.tlsf,5.0,4.0
734,prioritized_arbiter_unreal12_10.tlsf,1.0,1.0
735,prioritized_arbiter_unreal12_11.tlsf,1.0,1.0
736,prioritized_arbiter_unreal12_12.tlsf,1.0,1.0
737,prioritized_arbiter_unreal12_13.tlsf,1.0,1.0
738,prioritized_arbiter_unreal12_14.tlsf,1.0,1.0
739,prioritized_arbiter_unreal12_15.tlsf,1.0,1.0
740,prioritized_arbiter_unreal12_16.tlsf,1.0,1.0
741,prioritized_arbiter_unreal12_1.tlsf,1.0,1.0
742,prioritized_arbiter_unreal12_2.tlsf,1.0,1.0
743,prioritized_arbiter_unreal12_3.tlsf,1.0,1.0
744,prioritized_arbiter_unreal12_4.tlsf,1.0,1.0
745,prioritized_arbiter_unreal12_5.tlsf,1.0,1.0
746,prioritized_arbiter_unreal12_6.tlsf,1.0,1.0
747,prioritized_arbiter_unreal12_7.tlsf,1.0,1.0
748,prioritized_arbiter_unreal12_8.tlsf,1.0,1.0
749,prioritized_arbiter_unreal12_9.tlsf,1.0,1.0
750,prioritized_arbiter_unreal13_10.tlsf,12.0,20.0
751,prioritized_arbiter_unreal13_11.tlsf,16.0,19.0
752,prioritized_arbiter_unreal13_12.tlsf,22.0,19.0
753,prioritized_arbiter_unreal13_13.tlsf,24.0,19.0
754,prioritized_arbiter_unreal13_14.tlsf,25.0,25.0
755,prioritized_arbiter_unreal13_15.tlsf,22.0,23.0
756,prioritized_arbiter_unreal13_16.tlsf,29.0,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2.0,2.0
758,prioritized_arbiter_unreal13_2.tlsf,4.0,4.0
759,prioritized_arbiter_unreal13_3.tlsf,6.0,6.0
760,prioritized_arbiter_unreal13_4.tlsf,8.0,7.0
761,prioritized_arbiter_unreal13_5.tlsf,9.0,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10.0,10.0
763,prioritized_arbiter_unreal13_7.tlsf,10.0,13.0
764,prioritized_arbiter_unreal13_8.tlsf,13.0,10.0
765,prioritized_arbiter_unreal13_9.tlsf,15.0,16.0
766,prioritized_arbiter_unreal14_10.tlsf,17.0,15.0
767,prioritized_arbiter_unreal14_11.tlsf,20.0,21.0
768,prioritized_arbiter_unreal14_12.tlsf,18.0,18.0
769,prioritized_arbiter_unreal14_13.tlsf,23.0,23.0
770,prioritized_arbiter_unreal14_14.tlsf,21.0,21.0
771,prioritized_arbiter_unreal14_15.tlsf,26.0,22.0
772,prioritized_arbiter_unreal14_16.tlsf,28.0,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2.0,2.0
774,prioritized_arbiter_unreal14_2.tlsf,4.0,4.0
775,prioritized_arbiter_unreal14_3.tlsf,5.0,5.0
776,prioritized_arbiter_unreal14_4.tlsf,7.0,6.0
777,prioritized_arbiter_unreal14_5.tlsf,7.0,8.0
778,prioritized_arbiter_unreal14_6.tlsf,12.0,8.0
779,prioritized_arbiter_unreal14_7.tlsf,11.0,11.0
780,prioritized_arbiter_unreal14_8.tlsf,13.0,15.0
781,prioritized_arbiter_unreal14_9.tlsf,18.0,12.0
782,prioritized_arbiter_unreal15_16.tlsf,28.0,28.0
783,prioritized_arbiter_unreal15_2.tlsf,4.0,4.0
784,prioritized_arbiter_unreal15_32.tlsf,50.0,51.0
785,prioritized_arbiter_unreal15_4.tlsf,8.0,6.0
786,prioritized_arbiter_unreal16_16.tlsf,25.0,27.0
787,prioritized_arbiter_unreal16_2.tlsf,4.0,4.0
788,prioritized_arbiter_unreal16_32.tlsf,49.0,60.0
789,prioritized_arbiter_unreal16_4.tlsf,7.0,6.0
790,prioritized_arbiter_unreal210.tlsf,24.0,18.0
791,prioritized_arbiter_unreal22.tlsf,1.0,1.0
793,prioritized_arbiter_unreal23.tlsf,11.0,11.0
794,prioritized_arbiter_unreal24.tlsf,14.0,12.0
795,prioritized_arbiter_unreal25.tlsf,16.0,12.0
797,prioritized_arbiter_unreal26.tlsf,18.0,14.0
798,prioritized_arbiter_unreal27.tlsf,20.0,15.0
799,prioritized_arbiter_unreal28.tlsf,16.0,16.0
810,Room_a50cadd7.tlsf,1.0,1.0
820,round_robin_arbiter_unreal12_10.tlsf,692.0,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,1086.0,815.0
822,round_robin_arbiter_unreal12_12.tlsf,1800.0,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,2647.0,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,4859.0,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,4112.0,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,5400.0,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,21.0,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23.0,17.0
829,round_robin_arbiter_unreal12_3.tlsf,31.0,28.0
830,round_robin_arbiter_unreal12_4.tlsf,47.0,42.0
831,round_robin_arbiter_unreal12_5.tlsf,77.0,66.0
832,round_robin_arbiter_unreal12_6.tlsf,123.0,112.0
833,round_robin_arbiter_unreal12_7.tlsf,187.0,213.0
834,round_robin_arbiter_unreal12_8.tlsf,287.0,535.0
835,round_robin_arbiter_unreal12_9.tlsf,449.0,511.0
836,round_robin_arbiter_unreal13_10.tlsf,18284.0,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,29349.0,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,80986.0,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,183589.0,168882.0
843,round_robin_arbiter_unreal13_1.tlsf,72.0,79.0
846,round_robin_arbiter_unreal13_2.tlsf,75.0,72.0
847,round_robin_arbiter_unreal13_3.tlsf,117.0,136.0
848,round_robin_arbiter_unreal13_4.tlsf,239.0,246.0
850,round_robin_arbiter_unreal13_5.tlsf,391.0,235.0
851,round_robin_arbiter_unreal13_6.tlsf,890.0,529.0
852,round_robin_arbiter_unreal13_7.tlsf,1654.0,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2853.0,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,8225.0,6046.0
855,round_robin_arbiter_unreal14_10.tlsf,13453.0,63677.0
856,round_robin_arbiter_unreal14_11.tlsf,33570.0,127752.0
862,round_robin_arbiter_unreal14_1.tlsf,217.0,214.0
863,round_robin_arbiter_unreal14_2.tlsf,188.0,184.0
864,round_robin_arbiter_unreal14_3.tlsf,356.0,371.0
865,round_robin_arbiter_unreal14_4.tlsf,666.0,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1366.0,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2804.0,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,7746.0,6559.0
869,round_robin_arbiter_unreal14_8.tlsf,7187.0,15328.0
870,round_robin_arbiter_unreal14_9.tlsf,14534.0,56234.0
871,round_robin_arbiter_unreal22.tlsf,38.0,34.0
872,round_robin_arbiter_unreal23.tlsf,221.0,406.0
873,round_robin_arbiter_unreal24.tlsf,1118.0,4269.0
874,round_robin_arbiter_unreal25.tlsf,1841.0,31103.0
875,round_robin_arbiter_unreal26.tlsf,5915.0,110211.0
907,simple_arbiter_unreal116_1.tlsf,1.0,1.0
908,simple_arbiter_unreal116_2.tlsf,2.0,2.0
909,simple_arbiter_unreal116_3.tlsf,3.0,3.0
910,simple_arbiter_unreal116_4.tlsf,4.0,4.0
911,simple_arbiter_unreal116_5.tlsf,5.0,5.0
912,simple_arbiter_unreal12_10.tlsf,1.0,1.0
913,simple_arbiter_unreal12_12.tlsf,1.0,1.0
914,simple_arbiter_unreal12_1.tlsf,1.0,1.0
915,simple_arbiter_unreal12_2.tlsf,1.0,1.0
916,simple_arbiter_unreal12_3.tlsf,1.0,1.0
917,simple_arbiter_unreal12_4.tlsf,1.0,1.0
918,simple_arbiter_unreal12_5.tlsf,1.0,1.0
919,simple_arbiter_unreal12_6.tlsf,1.0,1.0
920,simple_arbiter_unreal12_7.tlsf,1.0,1.0
921,simple_arbiter_unreal12_8.tlsf,1.0,1.0
922,simple_arbiter_unreal12_9.tlsf,1.0,1.0
923,simple_arbiter_unreal13_11.tlsf,11.0,11.0
924,simple_arbiter_unreal13_1.tlsf,1.0,1.0
925,simple_arbiter_unreal13_2.tlsf,2.0,2.0
926,simple_arbiter_unreal13_3.tlsf,3.0,3.0
927,simple_arbiter_unreal13_4.tlsf,4.0,4.0
928,simple_arbiter_unreal13_5.tlsf,5.0,5.0
929,simple_arbiter_unreal13_6.tlsf,6.0,6.0
930,simple_arbiter_unreal13_7.tlsf,7.0,7.0
931,simple_arbiter_unreal13_8.tlsf,8.0,8.0
932,simple_arbiter_unreal13_9.tlsf,9.0,9.0
933,simple_arbiter_unreal14_10.tlsf,10.0,10.0
934,simple_arbiter_unreal14_12.tlsf,12.0,12.0
935,simple_arbiter_unreal14_1.tlsf,1.0,1.0
936,simple_arbiter_unreal14_2.tlsf,2.0,2.0
937,simple_arbiter_unreal14_3.tlsf,3.0,3.0
938,simple_arbiter_unreal14_4.tlsf,4.0,4.0
939,simple_arbiter_unreal14_5.tlsf,5.0,5.0
940,simple_arbiter_unreal14_6.tlsf,6.0,6.0
941,simple_arbiter_unreal14_7.tlsf,7.0,7.0
942,simple_arbiter_unreal14_8.tlsf,8.0,8.0
943,simple_arbiter_unreal14_9.tlsf,9.0,9.0
944,simple_arbiter_unreal15_10.tlsf,10.0,10.0
945,simple_arbiter_unreal15_1.tlsf,1.0,1.0
946,simple_arbiter_unreal15_2.tlsf,2.0,2.0
947,simple_arbiter_unreal15_3.tlsf,3.0,3.0
948,simple_arbiter_unreal15_4.tlsf,4.0,4.0
949,simple_arbiter_unreal15_5.tlsf,5.0,5.0
950,simple_arbiter_unreal15_6.tlsf,6.0,6.0
951,simple_arbiter_unreal15_7.tlsf,7.0,7.0
952,simple_arbiter_unreal15_8.tlsf,8.0,8.0
953,simple_arbiter_unreal15_9.tlsf,9.0,9.0
954,simple_arbiter_unreal16_1.tlsf,1.0,1.0
955,simple_arbiter_unreal16_2.tlsf,2.0,2.0
956,simple_arbiter_unreal16_3.tlsf,3.0,3.0
957,simple_arbiter_unreal16_4.tlsf,4.0,4.0
958,simple_arbiter_unreal16_5.tlsf,5.0,5.0
959,simple_arbiter_unreal18_8.tlsf,8.0,8.0
960,simple_arbiter_unreal210.tlsf,11.0,11.0
961,simple_arbiter_unreal22.tlsf,1.0,1.0
962,simple_arbiter_unreal23.tlsf,4.0,4.0
963,simple_arbiter_unreal24.tlsf,5.0,5.0
964,simple_arbiter_unreal25.tlsf,6.0,6.0
965,simple_arbiter_unreal26.tlsf,7.0,7.0
966,simple_arbiter_unreal27.tlsf,8.0,8.0
967,simple_arbiter_unreal28.tlsf,9.0,9.0
968,SingleContoller_d65ed84e.tlsf,94.0,61.0
980,System_b0840146.tlsf,4.0,3.0
983,test4_4b82b1f4.tlsf,2.0,2.0
987,test8_88f351a6.tlsf,13.0,9.0
988,test9_dd3a27e1.tlsf,19.0,22.0
990,Time_a50cadd7.tlsf,8.0,8.0
999,TwoCounters2.tlsf,4.0,9.0
1002,TwoCounters5.tlsf,83.0,62.0
1003,TwoCountersDisButA0.tlsf,7.0,7.0
1004,TwoCountersDisButA1.tlsf,18.0,10.0
1005,TwoCountersDisButA2.tlsf,30.0,18.0
1006,TwoCountersDisButA3.tlsf,30.0,20.0
1007,TwoCountersDisButA4.tlsf,34.0,21.0
1008,TwoCountersDisButA5.tlsf,25.0,29.0
1009,TwoCountersDisButA6.tlsf,25.0,28.0
1010,TwoCountersDisButA7.tlsf,31.0,31.0
1011,TwoCountersDisButA8.tlsf,31.0,31.0
1012,TwoCountersDisButA9.tlsf,31.0,31.0
1013,TwoCountersDisButAC.tlsf,31.0,31.0
1014,TwoCountersGui.tlsf,9.0,11.0
1015,TwoCountersInRangeA0.tlsf,5.0,4.0
1016,TwoCountersInRangeA1.tlsf,7.0,7.0
1017,TwoCountersInRangeA2.tlsf,10.0,10.0
1018,TwoCountersInRangeA3.tlsf,10.0,10.0
1019,TwoCountersInRangeA4.tlsf,10.0,10.0
1020,TwoCountersInRangeA5.tlsf,10.0,10.0
1022,TwoCountersInRangeM0.tlsf,10.0,10.0
1023,TwoCountersInRangeM1.tlsf,10.0,10.0
1024,TwoCountersInRangeM2.tlsf,10.0,10.0
1025,TwoCountersInRangeM3.tlsf,10.0,10.0
1026,TwoCountersInRangeM4.tlsf,10.0,10.0
1027,TwoCountersInRangeM5.tlsf,10.0,10.0
1028,TwoCountersInRange.tlsf,5.0,4.0
1030,TwoCountersRefined.tlsf,9.0,9.0
1031,TwoCounters.tlsf,6.0,6.0
1032,UnderapproxDemo2.tlsf,1.0,1.0
1033,UnderapproxDemo.tlsf,3.0,3.0
1036,Warnlight_a50cadd7.tlsf,1.0,1.0
1042,Window2_f1477cc5.tlsf,6.0,5.0


==> data/states/Syntcomp_Strix_SemmlA_all.csv <==
,name,states_Strix,states_SemmlA
0,01.tlsf,20,20.0
1,02.tlsf,5,128.0
2,03.tlsf,9,4885.0
3,05.tlsf,11,22875.0
4,06.tlsf,11,30134.0
5,07.tlsf,11,32539.0
6,08.tlsf,11,43726.0
7,09.tlsf,9,20542.0
8,10.tlsf,9,19681.0
9,11.tlsf,9,20303.0
10,12.tlsf,9,21750.0
11,13.tlsf,9,32406.0
12,abcg_arbiter1.tlsf,30,28.0
13,abcg_arbiter2.tlsf,310,438.0
14,abcg_arbiter3.tlsf,3682,4537.0
15,abcg_arbiter4.tlsf,30162,49237.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,514.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,518.0
22,Alarm_70523fbe.tlsf,287,169.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,663.0
26,Alarm_f2774e0b.tlsf,274,66.0
27,AlarmMin_efe2feaf.tlsf,3,5.0
28,AllHeating_d6376bf9.tlsf,3,14.0
30,AllLights_2c5b09da.tlsf,41634,15953.0
35,AllShades_66f450a4.tlsf,30363,15096.0
36,amba_case_study2.tlsf,1316,562.0
37,amba_case_study3.tlsf,10475,5384.0
38,amba_decomposed_arbiter10.tlsf,185,184.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,117.0
49,amba_decomposed_arbiter9.tlsf,149,148.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,13.0
52,amba_decomposed_encode11.tlsf,19,14.0
53,amba_decomposed_encode12.tlsf,19,15.0
54,amba_decomposed_encode13.tlsf,19,16.0
55,amba_decomposed_encode14.tlsf,19,17.0
56,amba_decomposed_encode15.tlsf,19,18.0
57,amba_decomposed_encode16.tlsf,19,19.0
59,amba_decomposed_encode2.tlsf,5,5.0
60,amba_decomposed_encode3.tlsf,7,6.0
61,amba_decomposed_encode4.tlsf,7,7.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,9.0
64,amba_decomposed_encode7.tlsf,11,10.0
65,amba_decomposed_encode8.tlsf,11,11.0
66,amba_decomposed_encode9.tlsf,19,12.0
67,amba_decomposed_lock10.tlsf,6,6.0
68,amba_decomposed_lock11.tlsf,6,6.0
69,amba_decomposed_lock12.tlsf,6,6.0
70,amba_decomposed_lock13.tlsf,6,6.0
74,amba_decomposed_lock2.tlsf,6,6.0
75,amba_decomposed_lock3.tlsf,6,6.0
76,amba_decomposed_lock4.tlsf,6,6.0
77,amba_decomposed_lock5.tlsf,6,6.0
78,amba_decomposed_lock6.tlsf,6,6.0
79,amba_decomposed_lock7.tlsf,6,6.0
80,amba_decomposed_lock8.tlsf,6,6.0
81,amba_decomposed_lock9.tlsf,6,6.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,10.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,80.0
87,amba_gr_2.tlsf,17,22.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,106.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,872.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,30.0
114,arbiter_with_cancel3.tlsf,166,166.0
115,arbiter_with_cancel4.tlsf,867,867.0
116,arbiter_with_cancel5.tlsf,4408,4404.0
119,Assumptions_a50cadd7.tlsf,2,1.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,14.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,5.0
133,CheckHeating_3461125b.tlsf,7,5.0
134,CheckLight_007df645.tlsf,8,7.0
135,CheckLight_aeb1d897.tlsf,8,7.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,6.0
142,CheckShades_3461125b.tlsf,6,6.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,8.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,23.0
161,Coffee_235467da.tlsf,26,11.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,36.0
164,Coffee_d6376bf9.tlsf,118,23.0
165,Coffee_efe2feaf.tlsf,26,12.0
166,Coffee_f1477cc5.tlsf,5,16.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,28.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
170,collector_v111.tlsf,4096,2048.0
171,collector_v112.tlsf,8192,4096.0
172,collector_v113.tlsf,16384,8193.0
173,collector_v114.tlsf,32768,16392.0
175,collector_v13.tlsf,16,8.0
176,collector_v15.tlsf,64,32.0
177,collector_v17.tlsf,256,128.0
178,collector_v19.tlsf,1024,512.0
179,collector_v210.tlsf,5703,1535.0
180,collector_v211.tlsf,14168,3071.0
181,collector_v212.tlsf,23280,6145.0
184,collector_v23.tlsf,24,11.0
185,collector_v25.tlsf,69,47.0
186,collector_v27.tlsf,658,191.0
187,collector_v29.tlsf,3571,767.0
188,collector_v310.tlsf,7,1026.0
189,collector_v311.tlsf,7,2050.0
193,collector_v33.tlsf,7,18.0
194,collector_v35.tlsf,7,34.0
195,collector_v37.tlsf,7,130.0
196,collector_v39.tlsf,7,514.0
197,Core_4b5a2bad.tlsf,40,29.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,24.0
200,Core_solved_974f4a68.tlsf,28,12.0
201,detector_unreal10.tlsf,35,20.0
202,detector_unreal11.tlsf,40,22.0
203,detector_unreal12.tlsf,42,24.0
204,detector_unreal13.tlsf,47,26.0
205,detector_unreal14.tlsf,49,28.0
206,detector_unreal15.tlsf,56,30.0
207,detector_unreal16.tlsf,59,32.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,6.0
211,detector_unreal4.tlsf,13,8.0
213,detector_unreal5.tlsf,13,10.0
215,detector_unreal6.tlsf,22,12.0
217,detector_unreal7.tlsf,22,14.0
219,detector_unreal8.tlsf,27,16.0
220,detector_unreal9.tlsf,32,18.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,24.0
222,Door_2d1010f8.tlsf,4,6.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,7.0
226,EscalatorBidirectional.tlsf,4,6.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,5.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,9.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,12.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,19.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,272.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,205.0
256,finding_nemo_3.tlsf,252,428.0
257,finding_nemo_4.tlsf,746,619.0
260,full_arbiter_enc10.tlsf,70161,70161.0
262,full_arbiter_enc8.tlsf,15866,15866.0
263,full_arbiter_unreal12_10.tlsf,508,2334.0
264,full_arbiter_unreal12_11.tlsf,623,5169.0
265,full_arbiter_unreal12_12.tlsf,715,6471.0
266,full_arbiter_unreal12_13.tlsf,859,18628.0
267,full_arbiter_unreal12_14.tlsf,904,20593.0
268,full_arbiter_unreal12_15.tlsf,979,65578.0
269,full_arbiter_unreal12_16.tlsf,1029,76524.0
270,full_arbiter_unreal12_18.tlsf,2902,520886.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,2077417.0
277,full_arbiter_unreal12_2.tlsf,5,6.0
278,full_arbiter_unreal12_3.tlsf,5,26.0
279,full_arbiter_unreal12_4.tlsf,21,37.0
280,full_arbiter_unreal12_5.tlsf,44,93.0
281,full_arbiter_unreal12_6.tlsf,64,154.0
282,full_arbiter_unreal12_7.tlsf,121,378.0
283,full_arbiter_unreal12_8.tlsf,230,623.0
284,full_arbiter_unreal12_9.tlsf,271,1497.0
285,full_arbiter_unreal13_10.tlsf,7122,24745.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,14.0
294,full_arbiter_unreal13_3.tlsf,5,179.0
295,full_arbiter_unreal13_4.tlsf,37,683.0
296,full_arbiter_unreal13_5.tlsf,518,3084.0
297,full_arbiter_unreal13_6.tlsf,654,6576.0
298,full_arbiter_unreal13_7.tlsf,2100,8900.0
299,full_arbiter_unreal13_8.tlsf,4645,10453.0
300,full_arbiter_unreal13_9.tlsf,6271,12477.0
308,full_arbiter_unreal14_1.tlsf,5,30.0
309,full_arbiter_unreal14_2.tlsf,5,19.0
310,full_arbiter_unreal14_3.tlsf,5,491.0
311,full_arbiter_unreal14_4.tlsf,71,4466.0
318,full_arbiter_unreal22.tlsf,38,28.0
319,full_arbiter_unreal23.tlsf,222,315.0
320,full_arbiter_unreal24.tlsf,2165,4128.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7258.0
334,Heating_235467da.tlsf,3,6.0
335,Heating_974f4a68.tlsf,18,14.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,7.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,14.0
347,KitchenTimerV3.tlsf,36,34.0
348,KitchenTimerV4.tlsf,40,37.0
349,KitchenTimerV5.tlsf,80,64.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,76.0
352,KitchenTimerV8.tlsf,102,77.0
353,KitchenTimerV9.tlsf,104,77.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,6.0
356,LedMatrix.tlsf,125,141.0
357,lift2.tlsf,27,27.0
358,lift3.tlsf,91,91.0
360,lift_gr1+2.tlsf,57,57.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,179.0
363,lift_gr13.tlsf,92,92.0
364,lift_gr1+6.tlsf,4775,4775.0
365,lift_gr1+7.tlsf,12845,12845.0
366,lift_gr17.tlsf,6424,6424.0
368,lift_gr18.tlsf,16667,16667.0
371,lift_unary_enc2.tlsf,36,36.0
372,lift_unary_enc3.tlsf,182,182.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
374,lift_wrong_physics_unreal3.tlsf,8,27.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,53.0
377,Light_d65ed84e.tlsf,26,25.0
378,Lights_06e9cad4.tlsf,36,36.0
379,Lights2_06e9cad4.tlsf,695,271.0
380,Lights2_0f5381e9.tlsf,771,317.0
381,Lights2_2c5b09da.tlsf,77,134.0
382,Lights2_9cac58d3.tlsf,546,354.0
383,Lights2_b02056d6.tlsf,546,264.0
384,Lights_2c5b09da.tlsf,11,13.0
385,Lights2_f1477cc5.tlsf,185,233.0
386,Lights2_f3987563.tlsf,720,418.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,32.0
389,Lights3_235467da.tlsf,34,34.0
390,Lights3_2c5b09da.tlsf,16,15.0
391,Lights3_3916ec59.tlsf,33,32.0
392,Lights_3461125b.tlsf,36,35.0
393,Lights3_6bea956e.tlsf,34,34.0
394,Lights3_f1477cc5.tlsf,32,33.0
395,Lights3Min_6479ef9a.tlsf,3,5.0
396,Lights_9cac58d3.tlsf,36,36.0
397,Lights_b0840146.tlsf,37,37.0
398,Lights_f3987563.tlsf,36,36.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,593.0
401,LightsTotal_2c5b09da.tlsf,1316,193.0
402,LightsTotal_9cbf2546.tlsf,836,639.0
403,LightsTotal_d65ed84e.tlsf,864,355.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
406,lilydemo03.tlsf,12,12.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,13.0
409,lilydemo06.tlsf,18,18.0
410,lilydemo07.tlsf,9,13.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,4.0
413,lilydemo10.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,7.0
423,lilydemo20.tlsf,12,20.0
424,lilydemo21.tlsf,11,46.0
425,lilydemo22.tlsf,20,18.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,3.0
428,load_balancer10.tlsf,3098,3340.0
429,load_balancer2.tlsf,17,8.0
430,load_balancer3.tlsf,22,15.0
431,load_balancer4.tlsf,38,34.0
432,load_balancer5.tlsf,72,63.0
433,load_balancer6.tlsf,146,136.0
434,load_balancer7.tlsf,308,329.0
435,load_balancer8.tlsf,662,650.0
436,load_balancer9.tlsf,1432,1419.0
437,load_balancer_unreal12_10.tlsf,67,51.0
438,load_balancer_unreal12_11.tlsf,229,37.0
439,load_balancer_unreal12_12.tlsf,217,57.0
440,load_balancer_unreal12_13.tlsf,217,55.0
441,load_balancer_unreal12_14.tlsf,815,59.0
442,load_balancer_unreal12_15.tlsf,810,72.0
443,load_balancer_unreal12_16.tlsf,803,55.0
444,load_balancer_unreal12_1.tlsf,5,11.0
445,load_balancer_unreal12_2.tlsf,5,11.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,22.0
448,load_balancer_unreal12_5.tlsf,23,23.0
449,load_balancer_unreal12_6.tlsf,23,30.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,39.0
452,load_balancer_unreal12_9.tlsf,67,47.0
453,load_balancer_unreal13_10.tlsf,108,211.0
454,load_balancer_unreal13_11.tlsf,108,191.0
455,load_balancer_unreal13_12.tlsf,192,131.0
456,load_balancer_unreal13_1.tlsf,5,17.0
457,load_balancer_unreal13_2.tlsf,5,17.0
458,load_balancer_unreal13_3.tlsf,38,38.0
459,load_balancer_unreal13_4.tlsf,41,57.0
460,load_balancer_unreal13_5.tlsf,37,103.0
461,load_balancer_unreal13_6.tlsf,41,118.0
462,load_balancer_unreal13_7.tlsf,41,138.0
463,load_balancer_unreal13_8.tlsf,41,138.0
464,load_balancer_unreal13_9.tlsf,41,270.0
465,load_balancer_unreal14_10.tlsf,77,993.0
466,load_balancer_unreal14_11.tlsf,77,831.0
467,load_balancer_unreal14_12.tlsf,240,782.0
468,load_balancer_unreal14_1.tlsf,5,22.0
469,load_balancer_unreal14_2.tlsf,5,29.0
470,load_balancer_unreal14_3.tlsf,63,99.0
471,load_balancer_unreal14_4.tlsf,77,134.0
472,load_balancer_unreal14_5.tlsf,72,185.0
473,load_balancer_unreal14_6.tlsf,61,122.0
474,load_balancer_unreal14_7.tlsf,75,421.0
475,load_balancer_unreal14_8.tlsf,77,274.0
476,load_balancer_unreal14_9.tlsf,77,997.0
477,load_balancer_unreal15_2.tlsf,5,33.0
478,load_balancer_unreal15_3.tlsf,239,43.0
479,load_balancer_unreal15_4.tlsf,117,439.0
480,load_balancer_unreal15_5.tlsf,117,492.0
481,load_balancer_unreal15_6.tlsf,117,1386.0
482,load_balancer_unreal15_7.tlsf,117,995.0
483,load_balancer_unreal16_1.tlsf,5,53.0
484,load_balancer_unreal16_2.tlsf,5,76.0
485,load_balancer_unreal16_3.tlsf,334,64.0
488,load_balancer_unreal22.tlsf,28,9.0
489,load_balancer_unreal23.tlsf,45,43.0
490,load_balancer_unreal24.tlsf,142,730.0
491,load_balancer_unreal25.tlsf,403,4108.0
492,load_balancer_unreal26.tlsf,1490,4120.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,3.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,5.0
511,ltl2dba17.tlsf,13,9.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,17.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
521,ltl2dba27.tlsf,2,2.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
544,ltl2dba_beta1.tlsf,4,4.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,10.0
557,ltl2dba_C212.tlsf,24,12.0
558,ltl2dba_C214.tlsf,27,14.0
559,ltl2dba_C216.tlsf,31,16.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,7.0
572,ltl2dba_C28.tlsf,15,8.0
573,ltl2dba_C29.tlsf,18,9.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
599,ltl2dba_R10.tlsf,7,4337.0
602,ltl2dba_R1.tlsf,2,1.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,13.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,55.0
607,ltl2dba_R6.tlsf,7,104.0
608,ltl2dba_R7.tlsf,7,269.0
609,ltl2dba_R8.tlsf,7,609.0
611,ltl2dba_theta10.tlsf,40,40.0
612,ltl2dba_theta12.tlsf,48,48.0
613,ltl2dba_theta14.tlsf,56,56.0
614,ltl2dba_theta16.tlsf,64,64.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,8.0
619,ltl2dba_theta3.tlsf,12,12.0
620,ltl2dba_theta4.tlsf,16,16.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,19.0
625,ltl2dba_theta7.tlsf,28,28.0
626,ltl2dba_theta8.tlsf,32,32.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,17.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,7.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,8.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,7.0
661,ltl2dpa22.tlsf,36,16.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,4.0
664,ModdifiedLedMatrix4X.tlsf,30,32.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
668,Morning2_1cf58fc1.tlsf,9146,8035.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,34.0
680,Morning_9cac58d3.tlsf,1677,28.0
684,MorningMin_d6c5ac79.tlsf,8,10.0
685,MusicAppFeedback.tlsf,11,5.0
686,MusicAppMotivating.tlsf,17,16.0
687,MusicAppSimple.tlsf,6,4.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
699,OneCounterGuiA0.tlsf,8,8.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,19.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,47.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,55.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
708,OneCounterGuiA9.tlsf,67,51.0
709,OneCounterGui.tlsf,8,8.0
710,OneCounterInRangeA0.tlsf,5,5.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
713,OneCounterInRangeA3.tlsf,2,2.0
714,OneCounterInRange.tlsf,5,5.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10216.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,12.0
751,prioritized_arbiter_unreal13_11.tlsf,22,16.0
752,prioritized_arbiter_unreal13_12.tlsf,24,22.0
753,prioritized_arbiter_unreal13_13.tlsf,26,24.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,22.0
756,prioritized_arbiter_unreal13_16.tlsf,32,29.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,8.0
761,prioritized_arbiter_unreal13_5.tlsf,8,9.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,10.0
764,prioritized_arbiter_unreal13_8.tlsf,16,13.0
765,prioritized_arbiter_unreal13_9.tlsf,18,15.0
766,prioritized_arbiter_unreal14_10.tlsf,20,17.0
767,prioritized_arbiter_unreal14_11.tlsf,22,20.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,26.0
772,prioritized_arbiter_unreal14_16.tlsf,32,28.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,7.0
777,prioritized_arbiter_unreal14_5.tlsf,8,7.0
778,prioritized_arbiter_unreal14_6.tlsf,10,12.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,13.0
781,prioritized_arbiter_unreal14_9.tlsf,16,18.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,50.0
785,prioritized_arbiter_unreal15_4.tlsf,6,8.0
786,prioritized_arbiter_unreal16_16.tlsf,32,25.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,49.0
789,prioritized_arbiter_unreal16_4.tlsf,6,7.0
790,prioritized_arbiter_unreal210.tlsf,22,24.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,14.0
795,prioritized_arbiter_unreal25.tlsf,12,16.0
797,prioritized_arbiter_unreal26.tlsf,14,18.0
798,prioritized_arbiter_unreal27.tlsf,20,20.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,7.0
804,robot_grid3_3.tlsf,165,124.0
805,robot_grid4_4.tlsf,275,275.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,50.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,272.0
810,Room_a50cadd7.tlsf,3,1.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,14.0
814,round_robin_arbiter3.tlsf,76,67.0
815,round_robin_arbiter4.tlsf,284,282.0
816,round_robin_arbiter5.tlsf,942,938.0
817,round_robin_arbiter6.tlsf,2375,3020.0
818,round_robin_arbiter7.tlsf,7025,9514.0
820,round_robin_arbiter_unreal12_10.tlsf,323,692.0
821,round_robin_arbiter_unreal12_11.tlsf,372,1086.0
822,round_robin_arbiter_unreal12_12.tlsf,396,1800.0
823,round_robin_arbiter_unreal12_13.tlsf,420,2647.0
824,round_robin_arbiter_unreal12_14.tlsf,456,4859.0
825,round_robin_arbiter_unreal12_15.tlsf,486,4112.0
826,round_robin_arbiter_unreal12_16.tlsf,516,5400.0
827,round_robin_arbiter_unreal12_1.tlsf,23,21.0
828,round_robin_arbiter_unreal12_2.tlsf,23,23.0
829,round_robin_arbiter_unreal12_3.tlsf,30,31.0
830,round_robin_arbiter_unreal12_4.tlsf,43,47.0
831,round_robin_arbiter_unreal12_5.tlsf,73,77.0
832,round_robin_arbiter_unreal12_6.tlsf,139,123.0
833,round_robin_arbiter_unreal12_7.tlsf,220,187.0
834,round_robin_arbiter_unreal12_8.tlsf,241,287.0
835,round_robin_arbiter_unreal12_9.tlsf,269,449.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,18284.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,29349.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,80986.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,183589.0
840,round_robin_arbiter_unreal13_14.tlsf,8523,548961.0
843,round_robin_arbiter_unreal13_1.tlsf,71,72.0
846,round_robin_arbiter_unreal13_2.tlsf,74,75.0
847,round_robin_arbiter_unreal13_3.tlsf,126,117.0
848,round_robin_arbiter_unreal13_4.tlsf,219,239.0
850,round_robin_arbiter_unreal13_5.tlsf,347,391.0
851,round_robin_arbiter_unreal13_6.tlsf,509,890.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,1654.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2853.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,8225.0
862,round_robin_arbiter_unreal14_1.tlsf,235,217.0
863,round_robin_arbiter_unreal14_2.tlsf,235,188.0
864,round_robin_arbiter_unreal14_3.tlsf,507,356.0
865,round_robin_arbiter_unreal14_4.tlsf,731,666.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,1366.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,2804.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,7746.0
871,round_robin_arbiter_unreal22.tlsf,40,38.0
872,round_robin_arbiter_unreal23.tlsf,561,221.0
873,round_robin_arbiter_unreal24.tlsf,2312,1118.0
874,round_robin_arbiter_unreal25.tlsf,11762,1841.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,8.0
884,Sensor.tlsf,104,88.0
885,Shades2_235467da.tlsf,8,7.0
886,Shades2_42dc4fff.tlsf,7,10.0
887,Shades2_70523fbe.tlsf,8,7.0
888,Shades2_a5f99bc6.tlsf,8,8.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,7.0
891,Shades_974f4a68.tlsf,29,23.0
892,Shades_9cac58d3.tlsf,8,7.0
893,Shades_a02758ea.tlsf,8,7.0
894,Shades_b209ff21.tlsf,7,10.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,94.0
969,SliderDefault.tlsf,34,9.0
970,SliderDelayed.tlsf,69,43.0
971,SliderScored.tlsf,39,34.0
972,SPIPureNext.tlsf,70,91.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,7.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,9.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,6.0
979,SPIWriteSdi.tlsf,2,2.0
980,System_b0840146.tlsf,4,4.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
983,test4_4b82b1f4.tlsf,2,2.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,9.0
986,test7_2c5b09da.tlsf,17,18.0
987,test8_88f351a6.tlsf,13,13.0
988,test9_dd3a27e1.tlsf,11,19.0
989,test_f3987563.tlsf,4,2.0
990,Time_a50cadd7.tlsf,1,8.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,230.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,6.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
999,TwoCounters2.tlsf,9,4.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1002,TwoCounters5.tlsf,99,83.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,18.0
1005,TwoCountersDisButA2.tlsf,27,30.0
1006,TwoCountersDisButA3.tlsf,27,30.0
1007,TwoCountersDisButA4.tlsf,27,34.0
1008,TwoCountersDisButA5.tlsf,27,25.0
1009,TwoCountersDisButA6.tlsf,27,25.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,9.0
1015,TwoCountersInRangeA0.tlsf,5,5.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,5.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1037,Window_235467da.tlsf,3,17.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,69.0
1042,Window2_f1477cc5.tlsf,6,6.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,14.0
1045,Window_54e1f7d2.tlsf,3,15.0
1046,WindowMin_a5f99bc6.tlsf,3,5.0
1047,workstation_resupply_1.tlsf,43,45.0
1048,workstation_resupply_2.tlsf,250,222.0
1049,workstation_resupply_3.tlsf,848,858.0
1050,workstation_resupply_4.tlsf,2956,2867.0
1051,workstation_resupply_5.tlsf,6719,8494.0
1053,Zoo0.tlsf,8,4.0
1054,Zoo10.tlsf,8,4.0
1055,Zoo5.tlsf,8,4.0


==> data/states/Syntcomp_Strix_SemmlA_real.csv <==
,name,states_Strix,states_SemmlA
0,01.tlsf,20,20.0
1,02.tlsf,5,128.0
2,03.tlsf,9,4885.0
3,05.tlsf,11,22875.0
4,06.tlsf,11,30134.0
5,07.tlsf,11,32539.0
6,08.tlsf,11,43726.0
7,09.tlsf,9,20542.0
8,10.tlsf,9,19681.0
9,11.tlsf,9,20303.0
10,12.tlsf,9,21750.0
11,13.tlsf,9,32406.0
12,abcg_arbiter1.tlsf,30,28.0
13,abcg_arbiter2.tlsf,310,438.0
14,abcg_arbiter3.tlsf,3682,4537.0
15,abcg_arbiter4.tlsf,30162,49237.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,514.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,518.0
22,Alarm_70523fbe.tlsf,287,169.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,663.0
26,Alarm_f2774e0b.tlsf,274,66.0
27,AlarmMin_efe2feaf.tlsf,3,5.0
28,AllHeating_d6376bf9.tlsf,3,14.0
36,amba_case_study2.tlsf,1316,562.0
37,amba_case_study3.tlsf,10475,5384.0
38,amba_decomposed_arbiter10.tlsf,185,184.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,117.0
49,amba_decomposed_arbiter9.tlsf,149,148.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,13.0
52,amba_decomposed_encode11.tlsf,19,14.0
53,amba_decomposed_encode12.tlsf,19,15.0
54,amba_decomposed_encode13.tlsf,19,16.0
55,amba_decomposed_encode14.tlsf,19,17.0
56,amba_decomposed_encode15.tlsf,19,18.0
57,amba_decomposed_encode16.tlsf,19,19.0
59,amba_decomposed_encode2.tlsf,5,5.0
60,amba_decomposed_encode3.tlsf,7,6.0
61,amba_decomposed_encode4.tlsf,7,7.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,9.0
64,amba_decomposed_encode7.tlsf,11,10.0
65,amba_decomposed_encode8.tlsf,11,11.0
66,amba_decomposed_encode9.tlsf,19,12.0
67,amba_decomposed_lock10.tlsf,6,6.0
68,amba_decomposed_lock11.tlsf,6,6.0
69,amba_decomposed_lock12.tlsf,6,6.0
70,amba_decomposed_lock13.tlsf,6,6.0
74,amba_decomposed_lock2.tlsf,6,6.0
75,amba_decomposed_lock3.tlsf,6,6.0
76,amba_decomposed_lock4.tlsf,6,6.0
77,amba_decomposed_lock5.tlsf,6,6.0
78,amba_decomposed_lock6.tlsf,6,6.0
79,amba_decomposed_lock7.tlsf,6,6.0
80,amba_decomposed_lock8.tlsf,6,6.0
81,amba_decomposed_lock9.tlsf,6,6.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,10.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,80.0
87,amba_gr_2.tlsf,17,22.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,106.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,872.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,30.0
114,arbiter_with_cancel3.tlsf,166,166.0
115,arbiter_with_cancel4.tlsf,867,867.0
116,arbiter_with_cancel5.tlsf,4408,4404.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,23.0
161,Coffee_235467da.tlsf,26,11.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,36.0
164,Coffee_d6376bf9.tlsf,118,23.0
165,Coffee_efe2feaf.tlsf,26,12.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,28.0
170,collector_v111.tlsf,4096,2048.0
171,collector_v112.tlsf,8192,4096.0
172,collector_v113.tlsf,16384,8193.0
173,collector_v114.tlsf,32768,16392.0
175,collector_v13.tlsf,16,8.0
176,collector_v15.tlsf,64,32.0
177,collector_v17.tlsf,256,128.0
178,collector_v19.tlsf,1024,512.0
179,collector_v210.tlsf,5703,1535.0
180,collector_v211.tlsf,14168,3071.0
181,collector_v212.tlsf,23280,6145.0
184,collector_v23.tlsf,24,11.0
185,collector_v25.tlsf,69,47.0
186,collector_v27.tlsf,658,191.0
187,collector_v29.tlsf,3571,767.0
188,collector_v310.tlsf,7,1026.0
189,collector_v311.tlsf,7,2050.0
193,collector_v33.tlsf,7,18.0
194,collector_v35.tlsf,7,34.0
195,collector_v37.tlsf,7,130.0
196,collector_v39.tlsf,7,514.0
200,Core_solved_974f4a68.tlsf,28,12.0
222,Door_2d1010f8.tlsf,4,6.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,7.0
226,EscalatorBidirectional.tlsf,4,6.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,5.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,9.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,12.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,205.0
256,finding_nemo_3.tlsf,252,428.0
257,finding_nemo_4.tlsf,746,619.0
260,full_arbiter_enc10.tlsf,70161,70161.0
262,full_arbiter_enc8.tlsf,15866,15866.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7258.0
334,Heating_235467da.tlsf,3,6.0
335,Heating_974f4a68.tlsf,18,14.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,7.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,14.0
347,KitchenTimerV3.tlsf,36,34.0
348,KitchenTimerV4.tlsf,40,37.0
349,KitchenTimerV5.tlsf,80,64.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,76.0
352,KitchenTimerV8.tlsf,102,77.0
353,KitchenTimerV9.tlsf,104,77.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,6.0
356,LedMatrix.tlsf,125,141.0
357,lift2.tlsf,27,27.0
358,lift3.tlsf,91,91.0
360,lift_gr1+2.tlsf,57,57.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,179.0
363,lift_gr13.tlsf,92,92.0
364,lift_gr1+6.tlsf,4775,4775.0
365,lift_gr1+7.tlsf,12845,12845.0
366,lift_gr17.tlsf,6424,6424.0
368,lift_gr18.tlsf,16667,16667.0
371,lift_unary_enc2.tlsf,36,36.0
372,lift_unary_enc3.tlsf,182,182.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
377,Light_d65ed84e.tlsf,26,25.0
378,Lights_06e9cad4.tlsf,36,36.0
379,Lights2_06e9cad4.tlsf,695,271.0
380,Lights2_0f5381e9.tlsf,771,317.0
381,Lights2_2c5b09da.tlsf,77,134.0
382,Lights2_9cac58d3.tlsf,546,354.0
383,Lights2_b02056d6.tlsf,546,264.0
384,Lights_2c5b09da.tlsf,11,13.0
386,Lights2_f3987563.tlsf,720,418.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,32.0
389,Lights3_235467da.tlsf,34,34.0
390,Lights3_2c5b09da.tlsf,16,15.0
391,Lights3_3916ec59.tlsf,33,32.0
392,Lights_3461125b.tlsf,36,35.0
393,Lights3_6bea956e.tlsf,34,34.0
394,Lights3_f1477cc5.tlsf,32,33.0
395,Lights3Min_6479ef9a.tlsf,3,5.0
396,Lights_9cac58d3.tlsf,36,36.0
397,Lights_b0840146.tlsf,37,37.0
398,Lights_f3987563.tlsf,36,36.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,593.0
402,LightsTotal_9cbf2546.tlsf,836,639.0
403,LightsTotal_d65ed84e.tlsf,864,355.0
406,lilydemo03.tlsf,12,12.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,13.0
409,lilydemo06.tlsf,18,18.0
410,lilydemo07.tlsf,9,13.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,4.0
413,lilydemo10.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,7.0
423,lilydemo20.tlsf,12,20.0
424,lilydemo21.tlsf,11,46.0
425,lilydemo22.tlsf,20,18.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,3.0
428,load_balancer10.tlsf,3098,3340.0
429,load_balancer2.tlsf,17,8.0
430,load_balancer3.tlsf,22,15.0
431,load_balancer4.tlsf,38,34.0
432,load_balancer5.tlsf,72,63.0
433,load_balancer6.tlsf,146,136.0
434,load_balancer7.tlsf,308,329.0
435,load_balancer8.tlsf,662,650.0
436,load_balancer9.tlsf,1432,1419.0
488,load_balancer_unreal22.tlsf,28,9.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,3.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,5.0
511,ltl2dba17.tlsf,13,9.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,17.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
544,ltl2dba_beta1.tlsf,4,4.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,10.0
557,ltl2dba_C212.tlsf,24,12.0
558,ltl2dba_C214.tlsf,27,14.0
559,ltl2dba_C216.tlsf,31,16.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,7.0
572,ltl2dba_C28.tlsf,15,8.0
573,ltl2dba_C29.tlsf,18,9.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
602,ltl2dba_R1.tlsf,2,1.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,17.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,7.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,8.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,7.0
661,ltl2dpa22.tlsf,36,16.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,4.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,34.0
680,Morning_9cac58d3.tlsf,1677,28.0
684,MorningMin_d6c5ac79.tlsf,8,10.0
685,MusicAppFeedback.tlsf,11,5.0
686,MusicAppMotivating.tlsf,17,16.0
687,MusicAppSimple.tlsf,6,4.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
708,OneCounterGuiA9.tlsf,67,51.0
713,OneCounterInRangeA3.tlsf,2,2.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10216.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,7.0
804,robot_grid3_3.tlsf,165,124.0
805,robot_grid4_4.tlsf,275,275.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,50.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,272.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,14.0
814,round_robin_arbiter3.tlsf,76,67.0
815,round_robin_arbiter4.tlsf,284,282.0
816,round_robin_arbiter5.tlsf,942,938.0
817,round_robin_arbiter6.tlsf,2375,3020.0
818,round_robin_arbiter7.tlsf,7025,9514.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,8.0
884,Sensor.tlsf,104,88.0
885,Shades2_235467da.tlsf,8,7.0
886,Shades2_42dc4fff.tlsf,7,10.0
887,Shades2_70523fbe.tlsf,8,7.0
888,Shades2_a5f99bc6.tlsf,8,8.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,7.0
891,Shades_974f4a68.tlsf,29,23.0
892,Shades_9cac58d3.tlsf,8,7.0
893,Shades_a02758ea.tlsf,8,7.0
894,Shades_b209ff21.tlsf,7,10.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
969,SliderDefault.tlsf,34,9.0
970,SliderDelayed.tlsf,69,43.0
971,SliderScored.tlsf,39,34.0
972,SPIPureNext.tlsf,70,91.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,7.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,9.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,6.0
979,SPIWriteSdi.tlsf,2,2.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,9.0
986,test7_2c5b09da.tlsf,17,18.0
989,test_f3987563.tlsf,4,2.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,230.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,6.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1037,Window_235467da.tlsf,3,17.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,69.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,14.0
1045,Window_54e1f7d2.tlsf,3,15.0
1046,WindowMin_a5f99bc6.tlsf,3,5.0
1047,workstation_resupply_1.tlsf,43,45.0
1048,workstation_resupply_2.tlsf,250,222.0
1049,workstation_resupply_3.tlsf,848,858.0
1050,workstation_resupply_4.tlsf,2956,2867.0
1051,workstation_resupply_5.tlsf,6719,8494.0
1053,Zoo0.tlsf,8,4.0
1054,Zoo10.tlsf,8,4.0
1055,Zoo5.tlsf,8,4.0


==> data/states/Syntcomp_Strix_SemmlA_unreal.csv <==
,name,states_Strix,states_SemmlA
30,AllLights_2c5b09da.tlsf,41634,15953.0
35,AllShades_66f450a4.tlsf,30363,15096.0
119,Assumptions_a50cadd7.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,14.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,5.0
133,CheckHeating_3461125b.tlsf,7,5.0
134,CheckLight_007df645.tlsf,8,7.0
135,CheckLight_aeb1d897.tlsf,8,7.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,6.0
142,CheckShades_3461125b.tlsf,6,6.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,8.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
166,Coffee_f1477cc5.tlsf,5,16.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
197,Core_4b5a2bad.tlsf,40,29.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,24.0
201,detector_unreal10.tlsf,35,20.0
202,detector_unreal11.tlsf,40,22.0
203,detector_unreal12.tlsf,42,24.0
204,detector_unreal13.tlsf,47,26.0
205,detector_unreal14.tlsf,49,28.0
206,detector_unreal15.tlsf,56,30.0
207,detector_unreal16.tlsf,59,32.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,6.0
211,detector_unreal4.tlsf,13,8.0
213,detector_unreal5.tlsf,13,10.0
215,detector_unreal6.tlsf,22,12.0
217,detector_unreal7.tlsf,22,14.0
219,detector_unreal8.tlsf,27,16.0
220,detector_unreal9.tlsf,32,18.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,24.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,19.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,272.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
263,full_arbiter_unreal12_10.tlsf,508,2334.0
264,full_arbiter_unreal12_11.tlsf,623,5169.0
265,full_arbiter_unreal12_12.tlsf,715,6471.0
266,full_arbiter_unreal12_13.tlsf,859,18628.0
267,full_arbiter_unreal12_14.tlsf,904,20593.0
268,full_arbiter_unreal12_15.tlsf,979,65578.0
269,full_arbiter_unreal12_16.tlsf,1029,76524.0
270,full_arbiter_unreal12_18.tlsf,2902,520886.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,2077417.0
277,full_arbiter_unreal12_2.tlsf,5,6.0
278,full_arbiter_unreal12_3.tlsf,5,26.0
279,full_arbiter_unreal12_4.tlsf,21,37.0
280,full_arbiter_unreal12_5.tlsf,44,93.0
281,full_arbiter_unreal12_6.tlsf,64,154.0
282,full_arbiter_unreal12_7.tlsf,121,378.0
283,full_arbiter_unreal12_8.tlsf,230,623.0
284,full_arbiter_unreal12_9.tlsf,271,1497.0
285,full_arbiter_unreal13_10.tlsf,7122,24745.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,14.0
294,full_arbiter_unreal13_3.tlsf,5,179.0
295,full_arbiter_unreal13_4.tlsf,37,683.0
296,full_arbiter_unreal13_5.tlsf,518,3084.0
297,full_arbiter_unreal13_6.tlsf,654,6576.0
298,full_arbiter_unreal13_7.tlsf,2100,8900.0
299,full_arbiter_unreal13_8.tlsf,4645,10453.0
300,full_arbiter_unreal13_9.tlsf,6271,12477.0
308,full_arbiter_unreal14_1.tlsf,5,30.0
309,full_arbiter_unreal14_2.tlsf,5,19.0
310,full_arbiter_unreal14_3.tlsf,5,491.0
311,full_arbiter_unreal14_4.tlsf,71,4466.0
318,full_arbiter_unreal22.tlsf,38,28.0
319,full_arbiter_unreal23.tlsf,222,315.0
320,full_arbiter_unreal24.tlsf,2165,4128.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
374,lift_wrong_physics_unreal3.tlsf,8,27.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,53.0
385,Lights2_f1477cc5.tlsf,185,233.0
401,LightsTotal_2c5b09da.tlsf,1316,193.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
437,load_balancer_unreal12_10.tlsf,67,51.0
438,load_balancer_unreal12_11.tlsf,229,37.0
439,load_balancer_unreal12_12.tlsf,217,57.0
440,load_balancer_unreal12_13.tlsf,217,55.0
441,load_balancer_unreal12_14.tlsf,815,59.0
442,load_balancer_unreal12_15.tlsf,810,72.0
443,load_balancer_unreal12_16.tlsf,803,55.0
444,load_balancer_unreal12_1.tlsf,5,11.0
445,load_balancer_unreal12_2.tlsf,5,11.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,22.0
448,load_balancer_unreal12_5.tlsf,23,23.0
449,load_balancer_unreal12_6.tlsf,23,30.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,39.0
452,load_balancer_unreal12_9.tlsf,67,47.0
453,load_balancer_unreal13_10.tlsf,108,211.0
454,load_balancer_unreal13_11.tlsf,108,191.0
455,load_balancer_unreal13_12.tlsf,192,131.0
456,load_balancer_unreal13_1.tlsf,5,17.0
457,load_balancer_unreal13_2.tlsf,5,17.0
458,load_balancer_unreal13_3.tlsf,38,38.0
459,load_balancer_unreal13_4.tlsf,41,57.0
460,load_balancer_unreal13_5.tlsf,37,103.0
461,load_balancer_unreal13_6.tlsf,41,118.0
462,load_balancer_unreal13_7.tlsf,41,138.0
463,load_balancer_unreal13_8.tlsf,41,138.0
464,load_balancer_unreal13_9.tlsf,41,270.0
465,load_balancer_unreal14_10.tlsf,77,993.0
466,load_balancer_unreal14_11.tlsf,77,831.0
467,load_balancer_unreal14_12.tlsf,240,782.0
468,load_balancer_unreal14_1.tlsf,5,22.0
469,load_balancer_unreal14_2.tlsf,5,29.0
470,load_balancer_unreal14_3.tlsf,63,99.0
471,load_balancer_unreal14_4.tlsf,77,134.0
472,load_balancer_unreal14_5.tlsf,72,185.0
473,load_balancer_unreal14_6.tlsf,61,122.0
474,load_balancer_unreal14_7.tlsf,75,421.0
475,load_balancer_unreal14_8.tlsf,77,274.0
476,load_balancer_unreal14_9.tlsf,77,997.0
477,load_balancer_unreal15_2.tlsf,5,33.0
478,load_balancer_unreal15_3.tlsf,239,43.0
479,load_balancer_unreal15_4.tlsf,117,439.0
480,load_balancer_unreal15_5.tlsf,117,492.0
481,load_balancer_unreal15_6.tlsf,117,1386.0
482,load_balancer_unreal15_7.tlsf,117,995.0
483,load_balancer_unreal16_1.tlsf,5,53.0
484,load_balancer_unreal16_2.tlsf,5,76.0
485,load_balancer_unreal16_3.tlsf,334,64.0
489,load_balancer_unreal23.tlsf,45,43.0
490,load_balancer_unreal24.tlsf,142,730.0
491,load_balancer_unreal25.tlsf,403,4108.0
492,load_balancer_unreal26.tlsf,1490,4120.0
521,ltl2dba27.tlsf,2,2.0
599,ltl2dba_R10.tlsf,7,4337.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,13.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,55.0
607,ltl2dba_R6.tlsf,7,104.0
608,ltl2dba_R7.tlsf,7,269.0
609,ltl2dba_R8.tlsf,7,609.0
611,ltl2dba_theta10.tlsf,40,40.0
612,ltl2dba_theta12.tlsf,48,48.0
613,ltl2dba_theta14.tlsf,56,56.0
614,ltl2dba_theta16.tlsf,64,64.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,8.0
619,ltl2dba_theta3.tlsf,12,12.0
620,ltl2dba_theta4.tlsf,16,16.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,19.0
625,ltl2dba_theta7.tlsf,28,28.0
626,ltl2dba_theta8.tlsf,32,32.0
664,ModdifiedLedMatrix4X.tlsf,30,32.0
668,Morning2_1cf58fc1.tlsf,9146,8035.0
699,OneCounterGuiA0.tlsf,8,8.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,19.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,47.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,55.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
709,OneCounterGui.tlsf,8,8.0
710,OneCounterInRangeA0.tlsf,5,5.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
714,OneCounterInRange.tlsf,5,5.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,12.0
751,prioritized_arbiter_unreal13_11.tlsf,22,16.0
752,prioritized_arbiter_unreal13_12.tlsf,24,22.0
753,prioritized_arbiter_unreal13_13.tlsf,26,24.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,22.0
756,prioritized_arbiter_unreal13_16.tlsf,32,29.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,8.0
761,prioritized_arbiter_unreal13_5.tlsf,8,9.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,10.0
764,prioritized_arbiter_unreal13_8.tlsf,16,13.0
765,prioritized_arbiter_unreal13_9.tlsf,18,15.0
766,prioritized_arbiter_unreal14_10.tlsf,20,17.0
767,prioritized_arbiter_unreal14_11.tlsf,22,20.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,26.0
772,prioritized_arbiter_unreal14_16.tlsf,32,28.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,7.0
777,prioritized_arbiter_unreal14_5.tlsf,8,7.0
778,prioritized_arbiter_unreal14_6.tlsf,10,12.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,13.0
781,prioritized_arbiter_unreal14_9.tlsf,16,18.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,50.0
785,prioritized_arbiter_unreal15_4.tlsf,6,8.0
786,prioritized_arbiter_unreal16_16.tlsf,32,25.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,49.0
789,prioritized_arbiter_unreal16_4.tlsf,6,7.0
790,prioritized_arbiter_unreal210.tlsf,22,24.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,14.0
795,prioritized_arbiter_unreal25.tlsf,12,16.0
797,prioritized_arbiter_unreal26.tlsf,14,18.0
798,prioritized_arbiter_unreal27.tlsf,20,20.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
810,Room_a50cadd7.tlsf,3,1.0
820,round_robin_arbiter_unreal12_10.tlsf,323,692.0
821,round_robin_arbiter_unreal12_11.tlsf,372,1086.0
822,round_robin_arbiter_unreal12_12.tlsf,396,1800.0
823,round_robin_arbiter_unreal12_13.tlsf,420,2647.0
824,round_robin_arbiter_unreal12_14.tlsf,456,4859.0
825,round_robin_arbiter_unreal12_15.tlsf,486,4112.0
826,round_robin_arbiter_unreal12_16.tlsf,516,5400.0
827,round_robin_arbiter_unreal12_1.tlsf,23,21.0
828,round_robin_arbiter_unreal12_2.tlsf,23,23.0
829,round_robin_arbiter_unreal12_3.tlsf,30,31.0
830,round_robin_arbiter_unreal12_4.tlsf,43,47.0
831,round_robin_arbiter_unreal12_5.tlsf,73,77.0
832,round_robin_arbiter_unreal12_6.tlsf,139,123.0
833,round_robin_arbiter_unreal12_7.tlsf,220,187.0
834,round_robin_arbiter_unreal12_8.tlsf,241,287.0
835,round_robin_arbiter_unreal12_9.tlsf,269,449.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,18284.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,29349.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,80986.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,183589.0
840,round_robin_arbiter_unreal13_14.tlsf,8523,548961.0
843,round_robin_arbiter_unreal13_1.tlsf,71,72.0
846,round_robin_arbiter_unreal13_2.tlsf,74,75.0
847,round_robin_arbiter_unreal13_3.tlsf,126,117.0
848,round_robin_arbiter_unreal13_4.tlsf,219,239.0
850,round_robin_arbiter_unreal13_5.tlsf,347,391.0
851,round_robin_arbiter_unreal13_6.tlsf,509,890.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,1654.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2853.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,8225.0
862,round_robin_arbiter_unreal14_1.tlsf,235,217.0
863,round_robin_arbiter_unreal14_2.tlsf,235,188.0
864,round_robin_arbiter_unreal14_3.tlsf,507,356.0
865,round_robin_arbiter_unreal14_4.tlsf,731,666.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,1366.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,2804.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,7746.0
871,round_robin_arbiter_unreal22.tlsf,40,38.0
872,round_robin_arbiter_unreal23.tlsf,561,221.0
873,round_robin_arbiter_unreal24.tlsf,2312,1118.0
874,round_robin_arbiter_unreal25.tlsf,11762,1841.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,94.0
980,System_b0840146.tlsf,4,4.0
983,test4_4b82b1f4.tlsf,2,2.0
987,test8_88f351a6.tlsf,13,13.0
988,test9_dd3a27e1.tlsf,11,19.0
990,Time_a50cadd7.tlsf,1,8.0
999,TwoCounters2.tlsf,9,4.0
1002,TwoCounters5.tlsf,99,83.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,18.0
1005,TwoCountersDisButA2.tlsf,27,30.0
1006,TwoCountersDisButA3.tlsf,27,30.0
1007,TwoCountersDisButA4.tlsf,27,34.0
1008,TwoCountersDisButA5.tlsf,27,25.0
1009,TwoCountersDisButA6.tlsf,27,25.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,9.0
1015,TwoCountersInRangeA0.tlsf,5,5.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,5.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1042,Window2_f1477cc5.tlsf,6,6.0


==> data/states/Syntcomp_Strix_Semml_all.csv <==
,name,states_Strix,states_Semml
0,01.tlsf,20,20.0
1,02.tlsf,5,3.0
2,03.tlsf,9,3.0
3,05.tlsf,11,3.0
4,06.tlsf,11,3.0
5,07.tlsf,11,3.0
6,08.tlsf,11,3.0
7,09.tlsf,9,3.0
8,10.tlsf,9,3.0
9,11.tlsf,9,3.0
10,12.tlsf,9,3.0
11,13.tlsf,9,4.0
12,abcg_arbiter1.tlsf,30,30.0
13,abcg_arbiter2.tlsf,310,441.0
14,abcg_arbiter3.tlsf,3682,4954.0
15,abcg_arbiter4.tlsf,30162,51441.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,431.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,653.0
22,Alarm_70523fbe.tlsf,287,119.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,495.0
26,Alarm_f2774e0b.tlsf,274,46.0
27,AlarmMin_efe2feaf.tlsf,3,2.0
28,AllHeating_d6376bf9.tlsf,3,11.0
30,AllLights_2c5b09da.tlsf,41634,10966.0
35,AllShades_66f450a4.tlsf,30363,14134.0
36,amba_case_study2.tlsf,1316,668.0
37,amba_case_study3.tlsf,10475,5680.0
38,amba_decomposed_arbiter10.tlsf,185,185.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,116.0
49,amba_decomposed_arbiter9.tlsf,149,149.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,12.0
52,amba_decomposed_encode11.tlsf,19,13.0
53,amba_decomposed_encode12.tlsf,19,14.0
54,amba_decomposed_encode13.tlsf,19,15.0
55,amba_decomposed_encode14.tlsf,19,16.0
56,amba_decomposed_encode15.tlsf,19,17.0
57,amba_decomposed_encode16.tlsf,19,18.0
59,amba_decomposed_encode2.tlsf,5,4.0
60,amba_decomposed_encode3.tlsf,7,5.0
61,amba_decomposed_encode4.tlsf,7,6.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,8.0
64,amba_decomposed_encode7.tlsf,11,9.0
65,amba_decomposed_encode8.tlsf,11,10.0
66,amba_decomposed_encode9.tlsf,19,11.0
67,amba_decomposed_lock10.tlsf,6,5.0
68,amba_decomposed_lock11.tlsf,6,5.0
69,amba_decomposed_lock12.tlsf,6,5.0
70,amba_decomposed_lock13.tlsf,6,5.0
74,amba_decomposed_lock2.tlsf,6,5.0
75,amba_decomposed_lock3.tlsf,6,5.0
76,amba_decomposed_lock4.tlsf,6,5.0
77,amba_decomposed_lock5.tlsf,6,5.0
78,amba_decomposed_lock6.tlsf,6,5.0
79,amba_decomposed_lock7.tlsf,6,5.0
80,amba_decomposed_lock8.tlsf,6,5.0
81,amba_decomposed_lock9.tlsf,6,5.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,16.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,5.0
87,amba_gr_2.tlsf,17,6.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,118.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,709.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,31.0
114,arbiter_with_cancel3.tlsf,166,163.0
115,arbiter_with_cancel4.tlsf,867,866.0
116,arbiter_with_cancel5.tlsf,4408,4408.0
119,Assumptions_a50cadd7.tlsf,2,1.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,11.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,4.0
133,CheckHeating_3461125b.tlsf,7,4.0
134,CheckLight_007df645.tlsf,8,8.0
135,CheckLight_aeb1d897.tlsf,8,8.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,4.0
142,CheckShades_3461125b.tlsf,6,4.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,9.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,48.0
161,Coffee_235467da.tlsf,26,10.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,43.0
164,Coffee_d6376bf9.tlsf,118,44.0
165,Coffee_efe2feaf.tlsf,26,11.0
166,Coffee_f1477cc5.tlsf,5,5.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,27.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
170,collector_v111.tlsf,4096,2802.0
171,collector_v112.tlsf,8192,4923.0
172,collector_v113.tlsf,16384,11097.0
173,collector_v114.tlsf,32768,27603.0
175,collector_v13.tlsf,16,15.0
176,collector_v15.tlsf,64,63.0
177,collector_v17.tlsf,256,255.0
178,collector_v19.tlsf,1024,1023.0
179,collector_v210.tlsf,5703,8439.0
180,collector_v211.tlsf,14168,18422.0
181,collector_v212.tlsf,23280,39934.0
184,collector_v23.tlsf,24,22.0
185,collector_v25.tlsf,69,140.0
186,collector_v27.tlsf,658,762.0
187,collector_v29.tlsf,3571,3832.0
188,collector_v310.tlsf,7,3.0
189,collector_v311.tlsf,7,3.0
193,collector_v33.tlsf,7,3.0
194,collector_v35.tlsf,7,3.0
195,collector_v37.tlsf,7,3.0
196,collector_v39.tlsf,7,3.0
197,Core_4b5a2bad.tlsf,40,28.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,21.0
200,Core_solved_974f4a68.tlsf,28,13.0
201,detector_unreal10.tlsf,35,29.0
202,detector_unreal11.tlsf,40,33.0
203,detector_unreal12.tlsf,42,33.0
204,detector_unreal13.tlsf,47,39.0
205,detector_unreal14.tlsf,49,42.0
206,detector_unreal15.tlsf,56,45.0
207,detector_unreal16.tlsf,59,47.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,9.0
211,detector_unreal4.tlsf,13,11.0
213,detector_unreal5.tlsf,13,15.0
215,detector_unreal6.tlsf,22,16.0
217,detector_unreal7.tlsf,22,18.0
219,detector_unreal8.tlsf,27,24.0
220,detector_unreal9.tlsf,32,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,18.0
222,Door_2d1010f8.tlsf,4,8.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,5.0
226,EscalatorBidirectional.tlsf,4,4.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,15.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,6.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,11.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,17.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,292.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,265.0
256,finding_nemo_3.tlsf,252,627.0
257,finding_nemo_4.tlsf,746,1112.0
260,full_arbiter_enc10.tlsf,70161,69381.0
262,full_arbiter_enc8.tlsf,15866,15860.0
263,full_arbiter_unreal12_10.tlsf,508,1270.0
264,full_arbiter_unreal12_11.tlsf,623,3222.0
265,full_arbiter_unreal12_12.tlsf,715,3758.0
266,full_arbiter_unreal12_13.tlsf,859,4156.0
267,full_arbiter_unreal12_14.tlsf,904,8751.0
268,full_arbiter_unreal12_15.tlsf,979,8788.0
269,full_arbiter_unreal12_16.tlsf,1029,8617.0
270,full_arbiter_unreal12_18.tlsf,2902,9050.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,4818.0
273,full_arbiter_unreal12_21.tlsf,3015,7416.0
274,full_arbiter_unreal12_22.tlsf,5940,11134.0
275,full_arbiter_unreal12_24.tlsf,15928,9288.0
276,full_arbiter_unreal12_26.tlsf,17884,10980.0
277,full_arbiter_unreal12_2.tlsf,5,4.0
278,full_arbiter_unreal12_3.tlsf,5,27.0
279,full_arbiter_unreal12_4.tlsf,21,40.0
280,full_arbiter_unreal12_5.tlsf,44,96.0
281,full_arbiter_unreal12_6.tlsf,64,209.0
282,full_arbiter_unreal12_7.tlsf,121,209.0
283,full_arbiter_unreal12_8.tlsf,230,387.0
284,full_arbiter_unreal12_9.tlsf,271,648.0
285,full_arbiter_unreal13_10.tlsf,7122,5248.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,9.0
294,full_arbiter_unreal13_3.tlsf,5,176.0
295,full_arbiter_unreal13_4.tlsf,37,591.0
296,full_arbiter_unreal13_5.tlsf,518,2212.0
297,full_arbiter_unreal13_6.tlsf,654,4162.0
298,full_arbiter_unreal13_7.tlsf,2100,4169.0
299,full_arbiter_unreal13_8.tlsf,4645,4443.0
300,full_arbiter_unreal13_9.tlsf,6271,4426.0
308,full_arbiter_unreal14_1.tlsf,5,23.0
309,full_arbiter_unreal14_2.tlsf,5,25.0
310,full_arbiter_unreal14_3.tlsf,5,443.0
311,full_arbiter_unreal14_4.tlsf,71,4924.0
318,full_arbiter_unreal22.tlsf,38,32.0
319,full_arbiter_unreal23.tlsf,222,295.0
320,full_arbiter_unreal24.tlsf,2165,3103.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7695.0
334,Heating_235467da.tlsf,3,8.0
335,Heating_974f4a68.tlsf,18,6.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,8.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,4.0
347,KitchenTimerV3.tlsf,36,22.0
348,KitchenTimerV4.tlsf,40,3.0
349,KitchenTimerV5.tlsf,80,62.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,77.0
352,KitchenTimerV8.tlsf,102,76.0
353,KitchenTimerV9.tlsf,104,80.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,45.0
356,LedMatrix.tlsf,125,143.0
357,lift2.tlsf,27,26.0
358,lift3.tlsf,91,76.0
360,lift_gr1+2.tlsf,57,55.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,180.0
363,lift_gr13.tlsf,92,90.0
364,lift_gr1+6.tlsf,4775,4774.0
365,lift_gr1+7.tlsf,12845,12844.0
366,lift_gr17.tlsf,6424,6423.0
368,lift_gr18.tlsf,16667,16666.0
371,lift_unary_enc2.tlsf,36,27.0
372,lift_unary_enc3.tlsf,182,181.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
374,lift_wrong_physics_unreal3.tlsf,8,38.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,44.0
377,Light_d65ed84e.tlsf,26,26.0
378,Lights_06e9cad4.tlsf,36,34.0
379,Lights2_06e9cad4.tlsf,695,285.0
380,Lights2_0f5381e9.tlsf,771,289.0
381,Lights2_2c5b09da.tlsf,77,64.0
382,Lights2_9cac58d3.tlsf,546,360.0
383,Lights2_b02056d6.tlsf,546,252.0
384,Lights_2c5b09da.tlsf,11,11.0
385,Lights2_f1477cc5.tlsf,185,347.0
386,Lights2_f3987563.tlsf,720,247.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,25.0
389,Lights3_235467da.tlsf,34,15.0
390,Lights3_2c5b09da.tlsf,16,6.0
391,Lights3_3916ec59.tlsf,33,14.0
392,Lights_3461125b.tlsf,36,36.0
393,Lights3_6bea956e.tlsf,34,29.0
394,Lights3_f1477cc5.tlsf,32,32.0
395,Lights3Min_6479ef9a.tlsf,3,3.0
396,Lights_9cac58d3.tlsf,36,33.0
397,Lights_b0840146.tlsf,37,22.0
398,Lights_f3987563.tlsf,36,35.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,537.0
401,LightsTotal_2c5b09da.tlsf,1316,221.0
402,LightsTotal_9cbf2546.tlsf,836,682.0
403,LightsTotal_d65ed84e.tlsf,864,521.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
406,lilydemo03.tlsf,12,8.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,8.0
409,lilydemo06.tlsf,18,12.0
410,lilydemo07.tlsf,9,8.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,7.0
413,lilydemo10.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,9.0
423,lilydemo20.tlsf,12,5.0
424,lilydemo21.tlsf,11,37.0
425,lilydemo22.tlsf,20,20.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,11.0
428,load_balancer10.tlsf,3098,3343.0
429,load_balancer2.tlsf,17,11.0
430,load_balancer3.tlsf,22,18.0
431,load_balancer4.tlsf,38,37.0
432,load_balancer5.tlsf,72,74.0
433,load_balancer6.tlsf,146,155.0
434,load_balancer7.tlsf,308,300.0
435,load_balancer8.tlsf,662,717.0
436,load_balancer9.tlsf,1432,1422.0
437,load_balancer_unreal12_10.tlsf,67,33.0
438,load_balancer_unreal12_11.tlsf,229,31.0
439,load_balancer_unreal12_12.tlsf,217,48.0
440,load_balancer_unreal12_13.tlsf,217,53.0
441,load_balancer_unreal12_14.tlsf,815,56.0
442,load_balancer_unreal12_15.tlsf,810,45.0
443,load_balancer_unreal12_16.tlsf,803,56.0
444,load_balancer_unreal12_1.tlsf,5,13.0
445,load_balancer_unreal12_2.tlsf,5,12.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,20.0
448,load_balancer_unreal12_5.tlsf,23,21.0
449,load_balancer_unreal12_6.tlsf,23,18.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,32.0
452,load_balancer_unreal12_9.tlsf,67,34.0
453,load_balancer_unreal13_10.tlsf,108,1149.0
454,load_balancer_unreal13_11.tlsf,108,283.0
455,load_balancer_unreal13_12.tlsf,192,5768.0
456,load_balancer_unreal13_1.tlsf,5,11.0
457,load_balancer_unreal13_2.tlsf,5,12.0
458,load_balancer_unreal13_3.tlsf,38,21.0
459,load_balancer_unreal13_4.tlsf,41,90.0
460,load_balancer_unreal13_5.tlsf,37,113.0
461,load_balancer_unreal13_6.tlsf,41,121.0
462,load_balancer_unreal13_7.tlsf,41,41.0
463,load_balancer_unreal13_8.tlsf,41,268.0
464,load_balancer_unreal13_9.tlsf,41,593.0
465,load_balancer_unreal14_10.tlsf,77,3086.0
466,load_balancer_unreal14_11.tlsf,77,3927.0
467,load_balancer_unreal14_12.tlsf,240,9472.0
468,load_balancer_unreal14_1.tlsf,5,16.0
469,load_balancer_unreal14_2.tlsf,5,20.0
470,load_balancer_unreal14_3.tlsf,63,23.0
471,load_balancer_unreal14_4.tlsf,77,131.0
472,load_balancer_unreal14_5.tlsf,72,858.0
473,load_balancer_unreal14_6.tlsf,61,841.0
474,load_balancer_unreal14_7.tlsf,75,2801.0
475,load_balancer_unreal14_8.tlsf,77,128.0
476,load_balancer_unreal14_9.tlsf,77,2952.0
477,load_balancer_unreal15_2.tlsf,5,37.0
478,load_balancer_unreal15_3.tlsf,239,40.0
479,load_balancer_unreal15_4.tlsf,117,435.0
480,load_balancer_unreal15_5.tlsf,117,1447.0
481,load_balancer_unreal15_6.tlsf,117,1458.0
482,load_balancer_unreal15_7.tlsf,117,3496.0
483,load_balancer_unreal16_1.tlsf,5,47.0
484,load_balancer_unreal16_2.tlsf,5,72.0
485,load_balancer_unreal16_3.tlsf,334,837.0
488,load_balancer_unreal22.tlsf,28,15.0
489,load_balancer_unreal23.tlsf,45,33.0
490,load_balancer_unreal24.tlsf,142,82.0
491,load_balancer_unreal25.tlsf,403,233.0
492,load_balancer_unreal26.tlsf,1490,638.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,4.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,3.0
511,ltl2dba17.tlsf,13,7.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,15.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
521,ltl2dba27.tlsf,2,2.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
543,ltl2dba_beta18.tlsf,361,361.0
544,ltl2dba_beta1.tlsf,4,4.0
545,ltl2dba_beta20.tlsf,441,441.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,11.0
557,ltl2dba_C212.tlsf,24,13.0
558,ltl2dba_C214.tlsf,27,15.0
559,ltl2dba_C216.tlsf,31,17.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,8.0
572,ltl2dba_C28.tlsf,15,9.0
573,ltl2dba_C29.tlsf,18,10.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
599,ltl2dba_R10.tlsf,7,3581.0
602,ltl2dba_R1.tlsf,2,1.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,12.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,36.0
607,ltl2dba_R6.tlsf,7,81.0
608,ltl2dba_R7.tlsf,7,223.0
609,ltl2dba_R8.tlsf,7,527.0
611,ltl2dba_theta10.tlsf,40,31.0
612,ltl2dba_theta12.tlsf,48,37.0
613,ltl2dba_theta14.tlsf,56,43.0
614,ltl2dba_theta16.tlsf,64,49.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,7.0
619,ltl2dba_theta3.tlsf,12,10.0
620,ltl2dba_theta4.tlsf,16,13.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,20.0
625,ltl2dba_theta7.tlsf,28,23.0
626,ltl2dba_theta8.tlsf,32,25.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,14.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,4.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,6.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,4.0
661,ltl2dpa22.tlsf,36,32.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,2.0
664,ModdifiedLedMatrix4X.tlsf,30,76.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
668,Morning2_1cf58fc1.tlsf,9146,8719.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,162.0
680,Morning_9cac58d3.tlsf,1677,173.0
684,MorningMin_d6c5ac79.tlsf,8,9.0
685,MusicAppFeedback.tlsf,11,11.0
686,MusicAppMotivating.tlsf,17,17.0
687,MusicAppSimple.tlsf,6,7.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
699,OneCounterGuiA0.tlsf,8,7.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,22.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,48.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,53.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
708,OneCounterGuiA9.tlsf,67,51.0
709,OneCounterGui.tlsf,8,7.0
710,OneCounterInRangeA0.tlsf,5,4.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
713,OneCounterInRangeA3.tlsf,2,2.0
714,OneCounterInRange.tlsf,5,4.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10200.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,20.0
751,prioritized_arbiter_unreal13_11.tlsf,22,19.0
752,prioritized_arbiter_unreal13_12.tlsf,24,19.0
753,prioritized_arbiter_unreal13_13.tlsf,26,19.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,23.0
756,prioritized_arbiter_unreal13_16.tlsf,32,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,7.0
761,prioritized_arbiter_unreal13_5.tlsf,8,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,13.0
764,prioritized_arbiter_unreal13_8.tlsf,16,10.0
765,prioritized_arbiter_unreal13_9.tlsf,18,16.0
766,prioritized_arbiter_unreal14_10.tlsf,20,15.0
767,prioritized_arbiter_unreal14_11.tlsf,22,21.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,22.0
772,prioritized_arbiter_unreal14_16.tlsf,32,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,6.0
777,prioritized_arbiter_unreal14_5.tlsf,8,8.0
778,prioritized_arbiter_unreal14_6.tlsf,10,8.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,15.0
781,prioritized_arbiter_unreal14_9.tlsf,16,12.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,51.0
785,prioritized_arbiter_unreal15_4.tlsf,6,6.0
786,prioritized_arbiter_unreal16_16.tlsf,32,27.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,60.0
789,prioritized_arbiter_unreal16_4.tlsf,6,6.0
790,prioritized_arbiter_unreal210.tlsf,22,18.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,12.0
795,prioritized_arbiter_unreal25.tlsf,12,12.0
797,prioritized_arbiter_unreal26.tlsf,14,14.0
798,prioritized_arbiter_unreal27.tlsf,20,15.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,23.0
804,robot_grid3_3.tlsf,165,165.0
805,robot_grid4_4.tlsf,275,270.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,52.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,275.0
810,Room_a50cadd7.tlsf,3,1.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,3.0
814,round_robin_arbiter3.tlsf,76,61.0
815,round_robin_arbiter4.tlsf,284,257.0
816,round_robin_arbiter5.tlsf,942,835.0
817,round_robin_arbiter6.tlsf,2375,2561.0
818,round_robin_arbiter7.tlsf,7025,9468.0
820,round_robin_arbiter_unreal12_10.tlsf,323,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,372,815.0
822,round_robin_arbiter_unreal12_12.tlsf,396,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,420,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,456,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,486,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,516,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,23,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23,17.0
829,round_robin_arbiter_unreal12_3.tlsf,30,28.0
830,round_robin_arbiter_unreal12_4.tlsf,43,42.0
831,round_robin_arbiter_unreal12_5.tlsf,73,66.0
832,round_robin_arbiter_unreal12_6.tlsf,139,112.0
833,round_robin_arbiter_unreal12_7.tlsf,220,213.0
834,round_robin_arbiter_unreal12_8.tlsf,241,535.0
835,round_robin_arbiter_unreal12_9.tlsf,269,511.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,168882.0
841,round_robin_arbiter_unreal13_15.tlsf,11489,95244.0
843,round_robin_arbiter_unreal13_1.tlsf,71,79.0
846,round_robin_arbiter_unreal13_2.tlsf,74,72.0
847,round_robin_arbiter_unreal13_3.tlsf,126,136.0
848,round_robin_arbiter_unreal13_4.tlsf,219,246.0
850,round_robin_arbiter_unreal13_5.tlsf,347,235.0
851,round_robin_arbiter_unreal13_6.tlsf,509,529.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,6046.0
862,round_robin_arbiter_unreal14_1.tlsf,235,214.0
863,round_robin_arbiter_unreal14_2.tlsf,235,184.0
864,round_robin_arbiter_unreal14_3.tlsf,507,371.0
865,round_robin_arbiter_unreal14_4.tlsf,731,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,6559.0
871,round_robin_arbiter_unreal22.tlsf,40,34.0
872,round_robin_arbiter_unreal23.tlsf,561,406.0
873,round_robin_arbiter_unreal24.tlsf,2312,4269.0
874,round_robin_arbiter_unreal25.tlsf,11762,31103.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,6.0
884,Sensor.tlsf,104,81.0
885,Shades2_235467da.tlsf,8,6.0
886,Shades2_42dc4fff.tlsf,7,12.0
887,Shades2_70523fbe.tlsf,8,6.0
888,Shades2_a5f99bc6.tlsf,8,6.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,6.0
891,Shades_974f4a68.tlsf,29,9.0
892,Shades_9cac58d3.tlsf,8,6.0
893,Shades_a02758ea.tlsf,8,6.0
894,Shades_b209ff21.tlsf,7,13.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,61.0
969,SliderDefault.tlsf,34,16.0
970,SliderDelayed.tlsf,69,35.0
971,SliderScored.tlsf,39,16.0
972,SPIPureNext.tlsf,70,92.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,3.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,7.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,2.0
979,SPIWriteSdi.tlsf,2,2.0
980,System_b0840146.tlsf,4,3.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
983,test4_4b82b1f4.tlsf,2,2.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,10.0
986,test7_2c5b09da.tlsf,17,14.0
987,test8_88f351a6.tlsf,13,9.0
988,test9_dd3a27e1.tlsf,11,22.0
989,test_f3987563.tlsf,4,2.0
990,Time_a50cadd7.tlsf,1,8.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,90.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,3.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
999,TwoCounters2.tlsf,9,9.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1002,TwoCounters5.tlsf,99,62.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,10.0
1005,TwoCountersDisButA2.tlsf,27,18.0
1006,TwoCountersDisButA3.tlsf,27,20.0
1007,TwoCountersDisButA4.tlsf,27,21.0
1008,TwoCountersDisButA5.tlsf,27,29.0
1009,TwoCountersDisButA6.tlsf,27,28.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,11.0
1015,TwoCountersInRangeA0.tlsf,5,4.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,4.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1037,Window_235467da.tlsf,3,11.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,43.0
1042,Window2_f1477cc5.tlsf,6,5.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,3.0
1045,Window_54e1f7d2.tlsf,3,3.0
1046,WindowMin_a5f99bc6.tlsf,3,2.0
1047,workstation_resupply_1.tlsf,43,47.0
1048,workstation_resupply_2.tlsf,250,235.0
1049,workstation_resupply_3.tlsf,848,893.0
1050,workstation_resupply_4.tlsf,2956,2896.0
1051,workstation_resupply_5.tlsf,6719,8557.0
1053,Zoo0.tlsf,8,9.0
1054,Zoo10.tlsf,8,9.0
1055,Zoo5.tlsf,8,9.0


==> data/states/Syntcomp_Strix_Semml_real.csv <==
,name,states_Strix,states_Semml
0,01.tlsf,20,20.0
1,02.tlsf,5,3.0
2,03.tlsf,9,3.0
3,05.tlsf,11,3.0
4,06.tlsf,11,3.0
5,07.tlsf,11,3.0
6,08.tlsf,11,3.0
7,09.tlsf,9,3.0
8,10.tlsf,9,3.0
9,11.tlsf,9,3.0
10,12.tlsf,9,3.0
11,13.tlsf,9,4.0
12,abcg_arbiter1.tlsf,30,30.0
13,abcg_arbiter2.tlsf,310,441.0
14,abcg_arbiter3.tlsf,3682,4954.0
15,abcg_arbiter4.tlsf,30162,51441.0
18,ActionConverter.tlsf,2,1.0
19,Alarm_06e9cad4.tlsf,957,431.0
20,Alarm_2d1010f8.tlsf,8,8.0
21,Alarm_68c86764.tlsf,957,653.0
22,Alarm_70523fbe.tlsf,287,119.0
23,Alarm_88c5c1c3.tlsf,2,1.0
24,Alarm_9cac58d3.tlsf,2,1.0
25,Alarm_a5f99bc6.tlsf,1470,495.0
26,Alarm_f2774e0b.tlsf,274,46.0
27,AlarmMin_efe2feaf.tlsf,3,2.0
28,AllHeating_d6376bf9.tlsf,3,11.0
36,amba_case_study2.tlsf,1316,668.0
37,amba_case_study3.tlsf,10475,5680.0
38,amba_decomposed_arbiter10.tlsf,185,185.0
42,amba_decomposed_arbiter2.tlsf,7,7.0
43,amba_decomposed_arbiter3.tlsf,17,17.0
44,amba_decomposed_arbiter4.tlsf,29,29.0
45,amba_decomposed_arbiter5.tlsf,45,45.0
46,amba_decomposed_arbiter6.tlsf,65,65.0
47,amba_decomposed_arbiter7.tlsf,89,89.0
48,amba_decomposed_arbiter8.tlsf,117,116.0
49,amba_decomposed_arbiter9.tlsf,149,149.0
50,amba_decomposed_decode.tlsf,2,1.0
51,amba_decomposed_encode10.tlsf,19,12.0
52,amba_decomposed_encode11.tlsf,19,13.0
53,amba_decomposed_encode12.tlsf,19,14.0
54,amba_decomposed_encode13.tlsf,19,15.0
55,amba_decomposed_encode14.tlsf,19,16.0
56,amba_decomposed_encode15.tlsf,19,17.0
57,amba_decomposed_encode16.tlsf,19,18.0
59,amba_decomposed_encode2.tlsf,5,4.0
60,amba_decomposed_encode3.tlsf,7,5.0
61,amba_decomposed_encode4.tlsf,7,6.0
62,amba_decomposed_encode5.tlsf,11,8.0
63,amba_decomposed_encode6.tlsf,11,8.0
64,amba_decomposed_encode7.tlsf,11,9.0
65,amba_decomposed_encode8.tlsf,11,10.0
66,amba_decomposed_encode9.tlsf,19,11.0
67,amba_decomposed_lock10.tlsf,6,5.0
68,amba_decomposed_lock11.tlsf,6,5.0
69,amba_decomposed_lock12.tlsf,6,5.0
70,amba_decomposed_lock13.tlsf,6,5.0
74,amba_decomposed_lock2.tlsf,6,5.0
75,amba_decomposed_lock3.tlsf,6,5.0
76,amba_decomposed_lock4.tlsf,6,5.0
77,amba_decomposed_lock5.tlsf,6,5.0
78,amba_decomposed_lock6.tlsf,6,5.0
79,amba_decomposed_lock7.tlsf,6,5.0
80,amba_decomposed_lock8.tlsf,6,5.0
81,amba_decomposed_lock9.tlsf,6,5.0
82,amba_decomposed_shift.tlsf,4,3.0
83,amba_decomposed_tburst4.tlsf,12,12.0
84,amba_decomposed_tincr.tlsf,16,16.0
85,amba_decomposed_tsingle.tlsf,9,9.0
86,amba_gr+_2.tlsf,29,5.0
87,amba_gr_2.tlsf,17,6.0
95,arbiter1.tlsf,4,2.0
96,arbiter2.tlsf,14,13.0
97,arbiter3.tlsf,41,41.0
98,arbiter4.tlsf,118,118.0
99,arbiter5.tlsf,327,327.0
100,arbiter6.tlsf,872,709.0
101,arbiter7.tlsf,2249,2249.0
102,arbiter8.tlsf,5642,5642.0
103,arbiter9.tlsf,13835,13835.0
104,arbiter_with_buffer1.tlsf,2,1.0
105,arbiter_with_buffer2.tlsf,14,13.0
106,arbiter_with_buffer3.tlsf,50,50.0
107,arbiter_with_buffer4.tlsf,162,162.0
108,arbiter_with_buffer5.tlsf,482,482.0
109,arbiter_with_buffer6.tlsf,1346,1346.0
110,arbiter_with_buffer7.tlsf,3586,3586.0
112,arbiter_with_cancel1.tlsf,6,6.0
113,arbiter_with_cancel2.tlsf,31,31.0
114,arbiter_with_cancel3.tlsf,166,163.0
115,arbiter_with_cancel4.tlsf,867,866.0
116,arbiter_with_cancel5.tlsf,4408,4408.0
120,Automata16S.tlsf,18,17.0
122,Automata.tlsf,10,9.0
123,Button.tlsf,2,1.0
126,CheckAlarmBroken1_1a2942e3.tlsf,2,1.0
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,2,2.0
155,CheckWarnlightBroken1_70523fbe.tlsf,1,1.0
158,Cockpitboard_efe2feaf.tlsf,2,1.0
159,Cockpitboard.tlsf,2,1.0
160,Coffee_06e9cad4.tlsf,137,48.0
161,Coffee_235467da.tlsf,26,10.0
162,Coffee_2c5b09da.tlsf,29,6.0
163,Coffee_6479ef9a.tlsf,137,43.0
164,Coffee_d6376bf9.tlsf,118,44.0
165,Coffee_efe2feaf.tlsf,26,11.0
167,CoffeeMin_88f351a6.tlsf,2,2.0
168,CoffeMachine_974f4a68.tlsf,80,27.0
170,collector_v111.tlsf,4096,2802.0
171,collector_v112.tlsf,8192,4923.0
172,collector_v113.tlsf,16384,11097.0
173,collector_v114.tlsf,32768,27603.0
175,collector_v13.tlsf,16,15.0
176,collector_v15.tlsf,64,63.0
177,collector_v17.tlsf,256,255.0
178,collector_v19.tlsf,1024,1023.0
179,collector_v210.tlsf,5703,8439.0
180,collector_v211.tlsf,14168,18422.0
181,collector_v212.tlsf,23280,39934.0
184,collector_v23.tlsf,24,22.0
185,collector_v25.tlsf,69,140.0
186,collector_v27.tlsf,658,762.0
187,collector_v29.tlsf,3571,3832.0
188,collector_v310.tlsf,7,3.0
189,collector_v311.tlsf,7,3.0
193,collector_v33.tlsf,7,3.0
194,collector_v35.tlsf,7,3.0
195,collector_v37.tlsf,7,3.0
196,collector_v39.tlsf,7,3.0
200,Core_solved_974f4a68.tlsf,28,13.0
222,Door_2d1010f8.tlsf,4,8.0
223,door_locking_problem_d6c5ac79.tlsf,32,4.0
224,EnemeyModule.tlsf,2,1.0
225,EscalatorBidirectionalInit.tlsf,7,5.0
226,EscalatorBidirectional.tlsf,4,4.0
227,EscalatorCountingInit.tlsf,5,4.0
228,EscalatorCounting.tlsf,4,3.0
229,EscalatorNonCounting.tlsf,2,1.0
230,EscalatorNonReactive.tlsf,1,1.0
231,EscalatorSmart.tlsf,31,15.0
232,example101.tlsf,3,3.0
233,example102.tlsf,10,6.0
234,example10a1.tlsf,11,11.0
235,example10a2.tlsf,21,21.0
236,Example1_d6376bf9.tlsf,3,2.0
237,example71.tlsf,2,1.0
238,example72.tlsf,4,3.0
239,example7a1.tlsf,3,1.0
240,example7a2.tlsf,6,5.0
241,example81.tlsf,4,3.0
242,example82.tlsf,7,6.0
243,example91.tlsf,7,5.0
244,example92.tlsf,13,11.0
246,FelixSpecFixed_2418b67e.tlsf,2,1.0
247,FelixSpecFixed2_fa4d4ce3.tlsf,2,1.0
248,FelixSpecFixed3_b0840146.tlsf,1,1.0
250,FelixSpecFixed4_3916ec59.tlsf,2,1.0
251,FelixSpecFixed4_dd3a27e1.tlsf,1,1.0
254,finding_nemo_1.tlsf,94,78.0
255,finding_nemo_2.tlsf,188,265.0
256,finding_nemo_3.tlsf,252,627.0
257,finding_nemo_4.tlsf,746,1112.0
260,full_arbiter_enc10.tlsf,70161,69381.0
262,full_arbiter_enc8.tlsf,15866,15860.0
326,Gamelogic.tlsf,4,4.0
327,GamemodeChooser.tlsf,2,2.0
328,Gamemodule.tlsf,2,2.0
329,generalized_buffer2.tlsf,14350,7695.0
334,Heating_235467da.tlsf,3,8.0
335,Heating_974f4a68.tlsf,18,6.0
336,Heating_b02056d6.tlsf,3,6.0
337,Heating_b209ff21.tlsf,3,8.0
338,HeatingMin_d6c5ac79.tlsf,3,3.0
339,Increment.tlsf,2,1.0
343,KitchenTimerV0.tlsf,2,1.0
344,KitchenTimerV10.tlsf,76,57.0
345,KitchenTimerV1.tlsf,4,2.0
346,KitchenTimerV2.tlsf,3,4.0
347,KitchenTimerV3.tlsf,36,22.0
348,KitchenTimerV4.tlsf,40,3.0
349,KitchenTimerV5.tlsf,80,62.0
350,KitchenTimerV6.tlsf,102,76.0
351,KitchenTimerV7.tlsf,102,77.0
352,KitchenTimerV8.tlsf,102,76.0
353,KitchenTimerV9.tlsf,104,80.0
354,LampController_974f4a68.tlsf,18,16.0
355,lazy_shades_problem_d6376bf9.tlsf,73,45.0
356,LedMatrix.tlsf,125,143.0
357,lift2.tlsf,27,26.0
358,lift3.tlsf,91,76.0
360,lift_gr1+2.tlsf,57,55.0
361,lift_gr12.tlsf,30,29.0
362,lift_gr1+3.tlsf,181,180.0
363,lift_gr13.tlsf,92,90.0
364,lift_gr1+6.tlsf,4775,4774.0
365,lift_gr1+7.tlsf,12845,12844.0
366,lift_gr17.tlsf,6424,6423.0
368,lift_gr18.tlsf,16667,16666.0
371,lift_unary_enc2.tlsf,36,27.0
372,lift_unary_enc3.tlsf,182,181.0
373,lift_wrong_physics_unreal2.tlsf,27,27.0
377,Light_d65ed84e.tlsf,26,26.0
378,Lights_06e9cad4.tlsf,36,34.0
379,Lights2_06e9cad4.tlsf,695,285.0
380,Lights2_0f5381e9.tlsf,771,289.0
381,Lights2_2c5b09da.tlsf,77,64.0
382,Lights2_9cac58d3.tlsf,546,360.0
383,Lights2_b02056d6.tlsf,546,252.0
384,Lights_2c5b09da.tlsf,11,11.0
386,Lights2_f3987563.tlsf,720,247.0
387,Lights2Min_9cbf2546.tlsf,16,16.0
388,Lights3_06e9cad4.tlsf,34,25.0
389,Lights3_235467da.tlsf,34,15.0
390,Lights3_2c5b09da.tlsf,16,6.0
391,Lights3_3916ec59.tlsf,33,14.0
392,Lights_3461125b.tlsf,36,36.0
393,Lights3_6bea956e.tlsf,34,29.0
394,Lights3_f1477cc5.tlsf,32,32.0
395,Lights3Min_6479ef9a.tlsf,3,3.0
396,Lights_9cac58d3.tlsf,36,33.0
397,Lights_b0840146.tlsf,37,22.0
398,Lights_f3987563.tlsf,36,35.0
399,LightsMin_6bea956e.tlsf,11,10.0
400,LightsTotal_06e9cad4.tlsf,841,537.0
402,LightsTotal_9cbf2546.tlsf,836,682.0
403,LightsTotal_d65ed84e.tlsf,864,521.0
406,lilydemo03.tlsf,12,8.0
407,lilydemo04.tlsf,15,15.0
408,lilydemo05.tlsf,13,8.0
409,lilydemo06.tlsf,18,12.0
410,lilydemo07.tlsf,9,8.0
411,lilydemo08.tlsf,2,1.0
412,lilydemo09.tlsf,8,7.0
413,lilydemo10.tlsf,2,1.0
415,lilydemo12.tlsf,2,1.0
416,lilydemo13.tlsf,4,2.0
417,lilydemo14.tlsf,2,2.0
420,lilydemo17.tlsf,4,3.0
421,lilydemo18.tlsf,5,4.0
422,lilydemo19.tlsf,9,9.0
423,lilydemo20.tlsf,12,5.0
424,lilydemo21.tlsf,11,37.0
425,lilydemo22.tlsf,20,20.0
426,lilydemo23.tlsf,7,6.0
427,lilydemo24.tlsf,5,11.0
428,load_balancer10.tlsf,3098,3343.0
429,load_balancer2.tlsf,17,11.0
430,load_balancer3.tlsf,22,18.0
431,load_balancer4.tlsf,38,37.0
432,load_balancer5.tlsf,72,74.0
433,load_balancer6.tlsf,146,155.0
434,load_balancer7.tlsf,308,300.0
435,load_balancer8.tlsf,662,717.0
436,load_balancer9.tlsf,1432,1422.0
488,load_balancer_unreal22.tlsf,28,15.0
495,ltl2dba01.tlsf,3,3.0
496,ltl2dba02.tlsf,12,12.0
497,ltl2dba03.tlsf,5,5.0
498,ltl2dba04.tlsf,4,3.0
499,ltl2dba05.tlsf,5,5.0
500,ltl2dba06.tlsf,5,5.0
501,ltl2dba07.tlsf,13,13.0
502,ltl2dba08.tlsf,10,5.0
503,ltl2dba09.tlsf,2,1.0
504,ltl2dba10.tlsf,3,2.0
505,ltl2dba11.tlsf,5,4.0
506,ltl2dba12.tlsf,4,4.0
507,ltl2dba13.tlsf,7,5.0
508,ltl2dba14.tlsf,4,3.0
509,ltl2dba15.tlsf,2,1.0
510,ltl2dba16.tlsf,5,3.0
511,ltl2dba17.tlsf,13,7.0
512,ltl2dba18.tlsf,5,4.0
513,ltl2dba19.tlsf,9,9.0
514,ltl2dba20.tlsf,9,5.0
515,ltl2dba21.tlsf,29,15.0
516,ltl2dba22.tlsf,2,2.0
517,ltl2dba23.tlsf,3,3.0
518,ltl2dba24.tlsf,2,2.0
519,ltl2dba25.tlsf,4,3.0
520,ltl2dba26.tlsf,4,3.0
522,ltl2dba_alpha100.tlsf,102,102.0
523,ltl2dba_alpha10.tlsf,12,12.0
524,ltl2dba_alpha12.tlsf,14,14.0
525,ltl2dba_alpha14.tlsf,16,16.0
526,ltl2dba_alpha16.tlsf,18,18.0
527,ltl2dba_alpha17.tlsf,19,19.0
528,ltl2dba_alpha18.tlsf,20,20.0
529,ltl2dba_alpha1.tlsf,3,3.0
530,ltl2dba_alpha20.tlsf,22,22.0
531,ltl2dba_alpha25.tlsf,27,27.0
532,ltl2dba_alpha2.tlsf,4,4.0
533,ltl2dba_alpha3.tlsf,5,5.0
534,ltl2dba_alpha4.tlsf,6,6.0
535,ltl2dba_alpha50.tlsf,52,52.0
536,ltl2dba_alpha5.tlsf,7,7.0
537,ltl2dba_alpha6.tlsf,8,8.0
538,ltl2dba_alpha7.tlsf,9,9.0
539,ltl2dba_alpha8.tlsf,10,10.0
541,ltl2dba_beta10.tlsf,121,121.0
542,ltl2dba_beta15.tlsf,256,256.0
543,ltl2dba_beta18.tlsf,361,361.0
544,ltl2dba_beta1.tlsf,4,4.0
545,ltl2dba_beta20.tlsf,441,441.0
547,ltl2dba_beta2.tlsf,9,9.0
549,ltl2dba_beta3.tlsf,16,16.0
550,ltl2dba_beta4.tlsf,25,25.0
551,ltl2dba_beta5.tlsf,36,36.0
552,ltl2dba_beta6.tlsf,49,49.0
553,ltl2dba_beta7.tlsf,64,64.0
554,ltl2dba_beta8.tlsf,81,81.0
556,ltl2dba_C210.tlsf,19,11.0
557,ltl2dba_C212.tlsf,24,13.0
558,ltl2dba_C214.tlsf,27,15.0
559,ltl2dba_C216.tlsf,31,17.0
560,ltl2dba_C21.tlsf,2,1.0
562,ltl2dba_C22.tlsf,4,2.0
563,ltl2dba_C23.tlsf,6,3.0
564,ltl2dba_C24.tlsf,8,4.0
566,ltl2dba_C25.tlsf,10,5.0
568,ltl2dba_C26.tlsf,12,6.0
570,ltl2dba_C27.tlsf,14,8.0
572,ltl2dba_C28.tlsf,15,9.0
573,ltl2dba_C29.tlsf,18,10.0
574,ltl2dba_E10.tlsf,1024,1024.0
575,ltl2dba_E12.tlsf,4096,4096.0
576,ltl2dba_E14.tlsf,16384,16384.0
577,ltl2dba_E15.tlsf,32768,32768.0
579,ltl2dba_E1.tlsf,2,2.0
580,ltl2dba_E2.tlsf,4,4.0
581,ltl2dba_E3.tlsf,8,8.0
582,ltl2dba_E4.tlsf,16,16.0
583,ltl2dba_E5.tlsf,32,32.0
584,ltl2dba_E6.tlsf,64,64.0
585,ltl2dba_E7.tlsf,128,128.0
586,ltl2dba_E8.tlsf,256,256.0
587,ltl2dba_E9.tlsf,512,512.0
588,ltl2dba_Q10.tlsf,5742,5742.0
589,ltl2dba_Q12.tlsf,33462,33462.0
591,ltl2dba_Q1.tlsf,2,2.0
592,ltl2dba_Q2.tlsf,6,6.0
593,ltl2dba_Q3.tlsf,13,13.0
594,ltl2dba_Q4.tlsf,30,30.0
595,ltl2dba_Q5.tlsf,71,71.0
596,ltl2dba_Q6.tlsf,170,170.0
597,ltl2dba_Q7.tlsf,409,409.0
598,ltl2dba_Q8.tlsf,986,986.0
602,ltl2dba_R1.tlsf,2,1.0
628,ltl2dba_U110.tlsf,513,513.0
629,ltl2dba_U112.tlsf,2049,2049.0
631,ltl2dba_U11.tlsf,3,3.0
632,ltl2dba_U12.tlsf,3,3.0
633,ltl2dba_U13.tlsf,5,5.0
634,ltl2dba_U14.tlsf,9,9.0
635,ltl2dba_U15.tlsf,17,17.0
636,ltl2dba_U16.tlsf,33,33.0
637,ltl2dba_U17.tlsf,65,65.0
638,ltl2dba_U18.tlsf,129,129.0
639,ltl2dba_U19.tlsf,257,257.0
640,ltl2dpa01.tlsf,5,2.0
641,ltl2dpa02.tlsf,4,2.0
642,ltl2dpa03.tlsf,18,14.0
643,ltl2dpa04.tlsf,3,2.0
644,ltl2dpa05.tlsf,2,1.0
645,ltl2dpa06.tlsf,3,2.0
646,ltl2dpa07.tlsf,4,2.0
647,ltl2dpa08.tlsf,4,3.0
648,ltl2dpa09.tlsf,4,2.0
649,ltl2dpa10.tlsf,6,4.0
650,ltl2dpa11.tlsf,3,2.0
651,ltl2dpa12.tlsf,4,6.0
652,ltl2dpa13.tlsf,11,6.0
653,ltl2dpa14.tlsf,4,2.0
654,ltl2dpa15.tlsf,4,2.0
655,ltl2dpa16.tlsf,5,4.0
656,ltl2dpa17.tlsf,5,4.0
657,ltl2dpa18.tlsf,6,4.0
658,ltl2dpa19.tlsf,10,7.0
659,ltl2dpa20.tlsf,6,4.0
660,ltl2dpa21.tlsf,7,4.0
661,ltl2dpa22.tlsf,36,32.0
662,ltl2dpa23.tlsf,2,1.0
663,ltl2dpa24.tlsf,6,2.0
665,ModdifiedLedMatrix5X.tlsf,148,218.0
671,Morning2_4d4ca5c4.tlsf,2,1.0
674,Morning2_9cac58d3.tlsf,1,1.0
676,Morning2Min_6cbc6174.tlsf,2,1.0
679,Morning_88c5c1c3.tlsf,1735,162.0
680,Morning_9cac58d3.tlsf,1677,173.0
684,MorningMin_d6c5ac79.tlsf,8,9.0
685,MusicAppFeedback.tlsf,11,11.0
686,MusicAppMotivating.tlsf,17,17.0
687,MusicAppSimple.tlsf,6,7.0
688,mux10.tlsf,1,1.0
689,mux12.tlsf,1,1.0
690,mux16.tlsf,1,1.0
693,mux8.tlsf,1,1.0
694,narylatch10.tlsf,1026,1025.0
695,narylatch11.tlsf,2050,2049.0
698,narylatch8.tlsf,258,257.0
708,OneCounterGuiA9.tlsf,67,51.0
713,OneCounterInRangeA3.tlsf,2,2.0
715,OneCounter.tlsf,67,51.0
716,PlugController_fa4d4ce3.tlsf,16,16.0
718,prioritized_arbiter10.tlsf,24,24.0
719,prioritized_arbiter12.tlsf,28,28.0
720,prioritized_arbiter1.tlsf,5,5.0
721,prioritized_arbiter2.tlsf,8,8.0
722,prioritized_arbiter3.tlsf,10,10.0
723,prioritized_arbiter4.tlsf,12,12.0
724,prioritized_arbiter5.tlsf,14,14.0
725,prioritized_arbiter6.tlsf,16,16.0
726,prioritized_arbiter7.tlsf,18,18.0
727,prioritized_arbiter8.tlsf,20,20.0
728,prioritized_arbiter9.tlsf,22,22.0
729,prioritized_arbiter_enc10.tlsf,65538,65538.0
730,prioritized_arbiter_enc12.tlsf,276482,276482.0
733,prioritized_arbiter_enc8.tlsf,10241,10200.0
800,Radarboard.tlsf,2,1.0
801,RegManager.tlsf,2,1.0
802,robot_grid16_1.tlsf,515,515.0
803,robot_grid2_2.tlsf,23,23.0
804,robot_grid3_3.tlsf,165,165.0
805,robot_grid4_4.tlsf,275,270.0
806,robot_grid4_5.tlsf,803,803.0
807,robot_grid5_1.tlsf,53,52.0
808,robot_grid6_1.tlsf,75,75.0
809,robot_grid8_2.tlsf,275,275.0
811,RotationCalculator.tlsf,2,2.0
813,round_robin_arbiter2.tlsf,23,3.0
814,round_robin_arbiter3.tlsf,76,61.0
815,round_robin_arbiter4.tlsf,284,257.0
816,round_robin_arbiter5.tlsf,942,835.0
817,round_robin_arbiter6.tlsf,2375,2561.0
818,round_robin_arbiter7.tlsf,7025,9468.0
878,Scoreboard.tlsf,2,1.0
879,SensorInit.tlsf,9,8.0
880,SensorPart.tlsf,9,8.0
881,SensorRegister.tlsf,2,1.0
882,SensorSelector.tlsf,2,2.0
883,SensorSubmodulChooser.tlsf,8,6.0
884,Sensor.tlsf,104,81.0
885,Shades2_235467da.tlsf,8,6.0
886,Shades2_42dc4fff.tlsf,7,12.0
887,Shades2_70523fbe.tlsf,8,6.0
888,Shades2_a5f99bc6.tlsf,8,6.0
889,Shades2Min_63831f8c.tlsf,3,3.0
890,Shades_6479ef9a.tlsf,8,6.0
891,Shades_974f4a68.tlsf,29,9.0
892,Shades_9cac58d3.tlsf,8,6.0
893,Shades_a02758ea.tlsf,8,6.0
894,Shades_b209ff21.tlsf,7,13.0
895,ShadesMin_aeb1d897.tlsf,3,3.0
896,shift10.tlsf,2,1.0
897,shift12.tlsf,2,1.0
898,shift16.tlsf,2,1.0
900,shift8.tlsf,2,1.0
901,simple_arbiter_enc10.tlsf,65025,65025.0
902,simple_arbiter_enc11.tlsf,134145,134145.0
903,simple_arbiter_enc12.tlsf,274433,274433.0
906,simple_arbiter_enc8.tlsf,4609,4609.0
969,SliderDefault.tlsf,34,16.0
970,SliderDelayed.tlsf,69,35.0
971,SliderScored.tlsf,39,16.0
972,SPIPureNext.tlsf,70,92.0
973,SPIReadClk.tlsf,2,1.0
974,SPIReadManag.tlsf,6,3.0
975,SPIReadSdi.tlsf,3,2.0
976,SPI.tlsf,9,7.0
977,SPIWriteClk.tlsf,2,1.0
978,SPIWriteManag.tlsf,6,2.0
979,SPIWriteSdi.tlsf,2,2.0
981,test2_f2774e0b.tlsf,2,1.0
982,test3_efe2feaf.tlsf,3,3.0
984,test5_6cbc6174.tlsf,8,7.0
985,test6_0f5381e9.tlsf,8,10.0
986,test7_2c5b09da.tlsf,17,14.0
989,test_f3987563.tlsf,4,2.0
991,Timer_a50cadd7.tlsf,1,1.0
992,tmp_13cfc6f2.tlsf,283,90.0
993,TorcsAccelerating.tlsf,2,1.0
994,TorcsGearing.tlsf,4,3.0
995,TorcsSimple.tlsf,4,2.0
996,TorcsSteeringImproved.tlsf,6,3.0
997,TorcsSteeringSimple.tlsf,4,2.0
998,TorcsSteeringSmart.tlsf,9,7.0
1000,TwoCounters3.tlsf,7,2.0
1001,TwoCounters4.tlsf,2,2.0
1021,TwoCountersInRangeA6.tlsf,2,2.0
1029,TwoCountersRefinedRefined.tlsf,10,10.0
1034,UnderapproxStrengthenedDemo.tlsf,2,1.0
1035,Warnlight_2d1010f8.tlsf,4,8.0
1037,Window_235467da.tlsf,3,11.0
1038,Window2_54e1f7d2.tlsf,2,1.0
1039,Window2_6479ef9a.tlsf,8,12.0
1040,Window2_9cac58d3.tlsf,1,1.0
1041,Window2_aeb1d897.tlsf,55,43.0
1043,Window2Min_88c5c1c3.tlsf,2,2.0
1044,Window_42dc4fff.tlsf,3,3.0
1045,Window_54e1f7d2.tlsf,3,3.0
1046,WindowMin_a5f99bc6.tlsf,3,2.0
1047,workstation_resupply_1.tlsf,43,47.0
1048,workstation_resupply_2.tlsf,250,235.0
1049,workstation_resupply_3.tlsf,848,893.0
1050,workstation_resupply_4.tlsf,2956,2896.0
1051,workstation_resupply_5.tlsf,6719,8557.0
1053,Zoo0.tlsf,8,9.0
1054,Zoo10.tlsf,8,9.0
1055,Zoo5.tlsf,8,9.0


==> data/states/Syntcomp_Strix_Semml_unreal.csv <==
,name,states_Strix,states_Semml
30,AllLights_2c5b09da.tlsf,41634,10966.0
35,AllShades_66f450a4.tlsf,30363,14134.0
119,Assumptions_a50cadd7.tlsf,2,1.0
124,CheckAlarm_6bea956e.tlsf,5,3.0
125,CheckAlarm_88f351a6.tlsf,5,3.0
127,CheckCoffeMachine_1cf58fc1.tlsf,5,2.0
128,CheckCoffeMachine_3461125b.tlsf,5,2.0
130,CheckCoffeMachine_f3987563.tlsf,38,11.0
131,CheckDoor_c2b9e44d.tlsf,5,4.0
132,CheckHeating_2418b67e.tlsf,7,4.0
133,CheckHeating_3461125b.tlsf,7,4.0
134,CheckLight_007df645.tlsf,8,8.0
135,CheckLight_aeb1d897.tlsf,8,8.0
136,CheckRoom_06e9cad4.tlsf,1,4.0
137,CheckRoom_2c5b09da.tlsf,2,1.0
138,CheckRoom_3916ec59.tlsf,2,5.0
139,CheckRoom_70523fbe.tlsf,1,4.0
140,CheckRoom_88c5c1c3.tlsf,1,4.0
141,CheckShades_1a2942e3.tlsf,6,4.0
142,CheckShades_3461125b.tlsf,6,4.0
143,CheckShades_4d4ca5c4.tlsf,2,1.0
144,CheckShades_aeb1d897.tlsf,9,9.0
145,CheckTime_3916ec59.tlsf,8,8.0
146,CheckTime_4b5e6eaa.tlsf,8,8.0
147,CheckTime_54e1f7d2.tlsf,8,8.0
148,CheckTime_6479ef9a.tlsf,8,8.0
149,CheckTimer_54e1f7d2.tlsf,2,1.0
150,CheckTimer_fa8592c8.tlsf,2,1.0
151,CheckWarnlight_1cf58fc1.tlsf,4,3.0
152,CheckWarnlight_4b5a2bad.tlsf,5,4.0
153,CheckWarnlight_54e1f7d2.tlsf,5,4.0
154,CheckWarnlight_6bea956e.tlsf,4,3.0
156,CheckWindows_2418b67e.tlsf,2,1.0
157,CheckWindows_54e1f7d2.tlsf,2,1.0
166,Coffee_f1477cc5.tlsf,5,5.0
169,CoffeMachine_a50cadd7.tlsf,2,1.0
197,Core_4b5a2bad.tlsf,40,28.0
198,Core_66f450a4.tlsf,3,2.0
199,Core_fa4d4ce3.tlsf,15,21.0
201,detector_unreal10.tlsf,35,29.0
202,detector_unreal11.tlsf,40,33.0
203,detector_unreal12.tlsf,42,33.0
204,detector_unreal13.tlsf,47,39.0
205,detector_unreal14.tlsf,49,42.0
206,detector_unreal15.tlsf,56,45.0
207,detector_unreal16.tlsf,59,47.0
209,detector_unreal2.tlsf,8,4.0
210,detector_unreal3.tlsf,13,9.0
211,detector_unreal4.tlsf,13,11.0
213,detector_unreal5.tlsf,13,15.0
215,detector_unreal6.tlsf,22,16.0
217,detector_unreal7.tlsf,22,18.0
219,detector_unreal8.tlsf,27,24.0
220,detector_unreal9.tlsf,32,27.0
221,DeviceBehaviorChec_fa8592c8.tlsf,25,18.0
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,18,17.0
249,FelixSpecFixed3.core_b209ff21.tlsf,1058,292.0
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,2,1.0
263,full_arbiter_unreal12_10.tlsf,508,1270.0
264,full_arbiter_unreal12_11.tlsf,623,3222.0
265,full_arbiter_unreal12_12.tlsf,715,3758.0
266,full_arbiter_unreal12_13.tlsf,859,4156.0
267,full_arbiter_unreal12_14.tlsf,904,8751.0
268,full_arbiter_unreal12_15.tlsf,979,8788.0
269,full_arbiter_unreal12_16.tlsf,1029,8617.0
270,full_arbiter_unreal12_18.tlsf,2902,9050.0
271,full_arbiter_unreal12_1.tlsf,5,4.0
272,full_arbiter_unreal12_20.tlsf,3030,4818.0
273,full_arbiter_unreal12_21.tlsf,3015,7416.0
274,full_arbiter_unreal12_22.tlsf,5940,11134.0
275,full_arbiter_unreal12_24.tlsf,15928,9288.0
276,full_arbiter_unreal12_26.tlsf,17884,10980.0
277,full_arbiter_unreal12_2.tlsf,5,4.0
278,full_arbiter_unreal12_3.tlsf,5,27.0
279,full_arbiter_unreal12_4.tlsf,21,40.0
280,full_arbiter_unreal12_5.tlsf,44,96.0
281,full_arbiter_unreal12_6.tlsf,64,209.0
282,full_arbiter_unreal12_7.tlsf,121,209.0
283,full_arbiter_unreal12_8.tlsf,230,387.0
284,full_arbiter_unreal12_9.tlsf,271,648.0
285,full_arbiter_unreal13_10.tlsf,7122,5248.0
292,full_arbiter_unreal13_1.tlsf,5,8.0
293,full_arbiter_unreal13_2.tlsf,5,9.0
294,full_arbiter_unreal13_3.tlsf,5,176.0
295,full_arbiter_unreal13_4.tlsf,37,591.0
296,full_arbiter_unreal13_5.tlsf,518,2212.0
297,full_arbiter_unreal13_6.tlsf,654,4162.0
298,full_arbiter_unreal13_7.tlsf,2100,4169.0
299,full_arbiter_unreal13_8.tlsf,4645,4443.0
300,full_arbiter_unreal13_9.tlsf,6271,4426.0
308,full_arbiter_unreal14_1.tlsf,5,23.0
309,full_arbiter_unreal14_2.tlsf,5,25.0
310,full_arbiter_unreal14_3.tlsf,5,443.0
311,full_arbiter_unreal14_4.tlsf,71,4924.0
318,full_arbiter_unreal22.tlsf,38,32.0
319,full_arbiter_unreal23.tlsf,222,295.0
320,full_arbiter_unreal24.tlsf,2165,3103.0
340,IntendDemo_42dc4fff.tlsf,4,3.0
341,jarvis_gideon_a02758ea.tlsf,2,1.0
342,jarvis_philippe_484face8.tlsf,2,1.0
374,lift_wrong_physics_unreal3.tlsf,8,38.0
375,Light_a50cadd7.tlsf,2,1.0
376,Light_aeb1d897.tlsf,44,44.0
385,Lights2_f1477cc5.tlsf,185,347.0
401,LightsTotal_2c5b09da.tlsf,1316,221.0
404,lilydemo01.tlsf,2,1.0
405,lilydemo02.tlsf,2,1.0
414,lilydemo11.tlsf,2,1.0
418,lilydemo15.tlsf,2,1.0
419,lilydemo16.tlsf,2,1.0
437,load_balancer_unreal12_10.tlsf,67,33.0
438,load_balancer_unreal12_11.tlsf,229,31.0
439,load_balancer_unreal12_12.tlsf,217,48.0
440,load_balancer_unreal12_13.tlsf,217,53.0
441,load_balancer_unreal12_14.tlsf,815,56.0
442,load_balancer_unreal12_15.tlsf,810,45.0
443,load_balancer_unreal12_16.tlsf,803,56.0
444,load_balancer_unreal12_1.tlsf,5,13.0
445,load_balancer_unreal12_2.tlsf,5,12.0
446,load_balancer_unreal12_3.tlsf,23,13.0
447,load_balancer_unreal12_4.tlsf,23,20.0
448,load_balancer_unreal12_5.tlsf,23,21.0
449,load_balancer_unreal12_6.tlsf,23,18.0
450,load_balancer_unreal12_7.tlsf,23,35.0
451,load_balancer_unreal12_8.tlsf,65,32.0
452,load_balancer_unreal12_9.tlsf,67,34.0
453,load_balancer_unreal13_10.tlsf,108,1149.0
454,load_balancer_unreal13_11.tlsf,108,283.0
455,load_balancer_unreal13_12.tlsf,192,5768.0
456,load_balancer_unreal13_1.tlsf,5,11.0
457,load_balancer_unreal13_2.tlsf,5,12.0
458,load_balancer_unreal13_3.tlsf,38,21.0
459,load_balancer_unreal13_4.tlsf,41,90.0
460,load_balancer_unreal13_5.tlsf,37,113.0
461,load_balancer_unreal13_6.tlsf,41,121.0
462,load_balancer_unreal13_7.tlsf,41,41.0
463,load_balancer_unreal13_8.tlsf,41,268.0
464,load_balancer_unreal13_9.tlsf,41,593.0
465,load_balancer_unreal14_10.tlsf,77,3086.0
466,load_balancer_unreal14_11.tlsf,77,3927.0
467,load_balancer_unreal14_12.tlsf,240,9472.0
468,load_balancer_unreal14_1.tlsf,5,16.0
469,load_balancer_unreal14_2.tlsf,5,20.0
470,load_balancer_unreal14_3.tlsf,63,23.0
471,load_balancer_unreal14_4.tlsf,77,131.0
472,load_balancer_unreal14_5.tlsf,72,858.0
473,load_balancer_unreal14_6.tlsf,61,841.0
474,load_balancer_unreal14_7.tlsf,75,2801.0
475,load_balancer_unreal14_8.tlsf,77,128.0
476,load_balancer_unreal14_9.tlsf,77,2952.0
477,load_balancer_unreal15_2.tlsf,5,37.0
478,load_balancer_unreal15_3.tlsf,239,40.0
479,load_balancer_unreal15_4.tlsf,117,435.0
480,load_balancer_unreal15_5.tlsf,117,1447.0
481,load_balancer_unreal15_6.tlsf,117,1458.0
482,load_balancer_unreal15_7.tlsf,117,3496.0
483,load_balancer_unreal16_1.tlsf,5,47.0
484,load_balancer_unreal16_2.tlsf,5,72.0
485,load_balancer_unreal16_3.tlsf,334,837.0
489,load_balancer_unreal23.tlsf,45,33.0
490,load_balancer_unreal24.tlsf,142,82.0
491,load_balancer_unreal25.tlsf,403,233.0
492,load_balancer_unreal26.tlsf,1490,638.0
521,ltl2dba27.tlsf,2,2.0
599,ltl2dba_R10.tlsf,7,3581.0
603,ltl2dba_R2.tlsf,5,5.0
604,ltl2dba_R3.tlsf,8,12.0
605,ltl2dba_R4.tlsf,8,17.0
606,ltl2dba_R5.tlsf,7,36.0
607,ltl2dba_R6.tlsf,7,81.0
608,ltl2dba_R7.tlsf,7,223.0
609,ltl2dba_R8.tlsf,7,527.0
611,ltl2dba_theta10.tlsf,40,31.0
612,ltl2dba_theta12.tlsf,48,37.0
613,ltl2dba_theta14.tlsf,56,43.0
614,ltl2dba_theta16.tlsf,64,49.0
615,ltl2dba_theta1.tlsf,4,4.0
617,ltl2dba_theta2.tlsf,8,7.0
619,ltl2dba_theta3.tlsf,12,10.0
620,ltl2dba_theta4.tlsf,16,13.0
623,ltl2dba_theta5.tlsf,20,16.0
624,ltl2dba_theta6.tlsf,24,20.0
625,ltl2dba_theta7.tlsf,28,23.0
626,ltl2dba_theta8.tlsf,32,25.0
664,ModdifiedLedMatrix4X.tlsf,30,76.0
668,Morning2_1cf58fc1.tlsf,9146,8719.0
699,OneCounterGuiA0.tlsf,8,7.0
700,OneCounterGuiA1.tlsf,13,12.0
701,OneCounterGuiA2.tlsf,24,22.0
702,OneCounterGuiA3.tlsf,29,46.0
703,OneCounterGuiA4.tlsf,37,48.0
704,OneCounterGuiA5.tlsf,42,44.0
705,OneCounterGuiA6.tlsf,55,53.0
706,OneCounterGuiA7.tlsf,35,55.0
707,OneCounterGuiA8.tlsf,52,67.0
709,OneCounterGui.tlsf,8,7.0
710,OneCounterInRangeA0.tlsf,5,4.0
711,OneCounterInRangeA1.tlsf,6,6.0
712,OneCounterInRangeA2.tlsf,6,6.0
714,OneCounterInRange.tlsf,5,4.0
734,prioritized_arbiter_unreal12_10.tlsf,2,1.0
735,prioritized_arbiter_unreal12_11.tlsf,2,1.0
736,prioritized_arbiter_unreal12_12.tlsf,2,1.0
737,prioritized_arbiter_unreal12_13.tlsf,2,1.0
738,prioritized_arbiter_unreal12_14.tlsf,2,1.0
739,prioritized_arbiter_unreal12_15.tlsf,2,1.0
740,prioritized_arbiter_unreal12_16.tlsf,2,1.0
741,prioritized_arbiter_unreal12_1.tlsf,2,1.0
742,prioritized_arbiter_unreal12_2.tlsf,2,1.0
743,prioritized_arbiter_unreal12_3.tlsf,2,1.0
744,prioritized_arbiter_unreal12_4.tlsf,2,1.0
745,prioritized_arbiter_unreal12_5.tlsf,2,1.0
746,prioritized_arbiter_unreal12_6.tlsf,2,1.0
747,prioritized_arbiter_unreal12_7.tlsf,2,1.0
748,prioritized_arbiter_unreal12_8.tlsf,2,1.0
749,prioritized_arbiter_unreal12_9.tlsf,2,1.0
750,prioritized_arbiter_unreal13_10.tlsf,19,20.0
751,prioritized_arbiter_unreal13_11.tlsf,22,19.0
752,prioritized_arbiter_unreal13_12.tlsf,24,19.0
753,prioritized_arbiter_unreal13_13.tlsf,26,19.0
754,prioritized_arbiter_unreal13_14.tlsf,28,25.0
755,prioritized_arbiter_unreal13_15.tlsf,30,23.0
756,prioritized_arbiter_unreal13_16.tlsf,32,26.0
757,prioritized_arbiter_unreal13_1.tlsf,2,2.0
758,prioritized_arbiter_unreal13_2.tlsf,3,4.0
759,prioritized_arbiter_unreal13_3.tlsf,4,6.0
760,prioritized_arbiter_unreal13_4.tlsf,6,7.0
761,prioritized_arbiter_unreal13_5.tlsf,8,7.0
762,prioritized_arbiter_unreal13_6.tlsf,10,10.0
763,prioritized_arbiter_unreal13_7.tlsf,12,13.0
764,prioritized_arbiter_unreal13_8.tlsf,16,10.0
765,prioritized_arbiter_unreal13_9.tlsf,18,16.0
766,prioritized_arbiter_unreal14_10.tlsf,20,15.0
767,prioritized_arbiter_unreal14_11.tlsf,22,21.0
768,prioritized_arbiter_unreal14_12.tlsf,24,18.0
769,prioritized_arbiter_unreal14_13.tlsf,26,23.0
770,prioritized_arbiter_unreal14_14.tlsf,28,21.0
771,prioritized_arbiter_unreal14_15.tlsf,30,22.0
772,prioritized_arbiter_unreal14_16.tlsf,32,25.0
773,prioritized_arbiter_unreal14_1.tlsf,2,2.0
774,prioritized_arbiter_unreal14_2.tlsf,3,4.0
775,prioritized_arbiter_unreal14_3.tlsf,4,5.0
776,prioritized_arbiter_unreal14_4.tlsf,6,6.0
777,prioritized_arbiter_unreal14_5.tlsf,8,8.0
778,prioritized_arbiter_unreal14_6.tlsf,10,8.0
779,prioritized_arbiter_unreal14_7.tlsf,12,11.0
780,prioritized_arbiter_unreal14_8.tlsf,14,15.0
781,prioritized_arbiter_unreal14_9.tlsf,16,12.0
782,prioritized_arbiter_unreal15_16.tlsf,30,28.0
783,prioritized_arbiter_unreal15_2.tlsf,3,4.0
784,prioritized_arbiter_unreal15_32.tlsf,64,51.0
785,prioritized_arbiter_unreal15_4.tlsf,6,6.0
786,prioritized_arbiter_unreal16_16.tlsf,32,27.0
787,prioritized_arbiter_unreal16_2.tlsf,3,4.0
788,prioritized_arbiter_unreal16_32.tlsf,64,60.0
789,prioritized_arbiter_unreal16_4.tlsf,6,6.0
790,prioritized_arbiter_unreal210.tlsf,22,18.0
791,prioritized_arbiter_unreal22.tlsf,2,1.0
793,prioritized_arbiter_unreal23.tlsf,8,11.0
794,prioritized_arbiter_unreal24.tlsf,10,12.0
795,prioritized_arbiter_unreal25.tlsf,12,12.0
797,prioritized_arbiter_unreal26.tlsf,14,14.0
798,prioritized_arbiter_unreal27.tlsf,20,15.0
799,prioritized_arbiter_unreal28.tlsf,18,16.0
810,Room_a50cadd7.tlsf,3,1.0
820,round_robin_arbiter_unreal12_10.tlsf,323,1913.0
821,round_robin_arbiter_unreal12_11.tlsf,372,815.0
822,round_robin_arbiter_unreal12_12.tlsf,396,2186.0
823,round_robin_arbiter_unreal12_13.tlsf,420,3228.0
824,round_robin_arbiter_unreal12_14.tlsf,456,9308.0
825,round_robin_arbiter_unreal12_15.tlsf,486,5883.0
826,round_robin_arbiter_unreal12_16.tlsf,516,56848.0
827,round_robin_arbiter_unreal12_1.tlsf,23,24.0
828,round_robin_arbiter_unreal12_2.tlsf,23,17.0
829,round_robin_arbiter_unreal12_3.tlsf,30,28.0
830,round_robin_arbiter_unreal12_4.tlsf,43,42.0
831,round_robin_arbiter_unreal12_5.tlsf,73,66.0
832,round_robin_arbiter_unreal12_6.tlsf,139,112.0
833,round_robin_arbiter_unreal12_7.tlsf,220,213.0
834,round_robin_arbiter_unreal12_8.tlsf,241,535.0
835,round_robin_arbiter_unreal12_9.tlsf,269,511.0
836,round_robin_arbiter_unreal13_10.tlsf,7414,38275.0
837,round_robin_arbiter_unreal13_11.tlsf,7674,144025.0
838,round_robin_arbiter_unreal13_12.tlsf,7974,75106.0
839,round_robin_arbiter_unreal13_13.tlsf,8208,168882.0
841,round_robin_arbiter_unreal13_15.tlsf,11489,95244.0
843,round_robin_arbiter_unreal13_1.tlsf,71,79.0
846,round_robin_arbiter_unreal13_2.tlsf,74,72.0
847,round_robin_arbiter_unreal13_3.tlsf,126,136.0
848,round_robin_arbiter_unreal13_4.tlsf,219,246.0
850,round_robin_arbiter_unreal13_5.tlsf,347,235.0
851,round_robin_arbiter_unreal13_6.tlsf,509,529.0
852,round_robin_arbiter_unreal13_7.tlsf,2247,2304.0
853,round_robin_arbiter_unreal13_8.tlsf,2603,2520.0
854,round_robin_arbiter_unreal13_9.tlsf,7040,6046.0
862,round_robin_arbiter_unreal14_1.tlsf,235,214.0
863,round_robin_arbiter_unreal14_2.tlsf,235,184.0
864,round_robin_arbiter_unreal14_3.tlsf,507,371.0
865,round_robin_arbiter_unreal14_4.tlsf,731,304.0
866,round_robin_arbiter_unreal14_5.tlsf,1374,587.0
867,round_robin_arbiter_unreal14_6.tlsf,2342,15911.0
868,round_robin_arbiter_unreal14_7.tlsf,2634,6559.0
871,round_robin_arbiter_unreal22.tlsf,40,34.0
872,round_robin_arbiter_unreal23.tlsf,561,406.0
873,round_robin_arbiter_unreal24.tlsf,2312,4269.0
874,round_robin_arbiter_unreal25.tlsf,11762,31103.0
907,simple_arbiter_unreal116_1.tlsf,2,1.0
908,simple_arbiter_unreal116_2.tlsf,2,2.0
909,simple_arbiter_unreal116_3.tlsf,3,3.0
910,simple_arbiter_unreal116_4.tlsf,4,4.0
911,simple_arbiter_unreal116_5.tlsf,5,5.0
912,simple_arbiter_unreal12_10.tlsf,2,1.0
913,simple_arbiter_unreal12_12.tlsf,2,1.0
914,simple_arbiter_unreal12_1.tlsf,2,1.0
915,simple_arbiter_unreal12_2.tlsf,2,1.0
916,simple_arbiter_unreal12_3.tlsf,2,1.0
917,simple_arbiter_unreal12_4.tlsf,2,1.0
918,simple_arbiter_unreal12_5.tlsf,2,1.0
919,simple_arbiter_unreal12_6.tlsf,2,1.0
920,simple_arbiter_unreal12_7.tlsf,2,1.0
921,simple_arbiter_unreal12_8.tlsf,2,1.0
922,simple_arbiter_unreal12_9.tlsf,2,1.0
923,simple_arbiter_unreal13_11.tlsf,11,11.0
924,simple_arbiter_unreal13_1.tlsf,2,1.0
925,simple_arbiter_unreal13_2.tlsf,2,2.0
926,simple_arbiter_unreal13_3.tlsf,3,3.0
927,simple_arbiter_unreal13_4.tlsf,4,4.0
928,simple_arbiter_unreal13_5.tlsf,5,5.0
929,simple_arbiter_unreal13_6.tlsf,6,6.0
930,simple_arbiter_unreal13_7.tlsf,7,7.0
931,simple_arbiter_unreal13_8.tlsf,8,8.0
932,simple_arbiter_unreal13_9.tlsf,9,9.0
933,simple_arbiter_unreal14_10.tlsf,10,10.0
934,simple_arbiter_unreal14_12.tlsf,12,12.0
935,simple_arbiter_unreal14_1.tlsf,2,1.0
936,simple_arbiter_unreal14_2.tlsf,2,2.0
937,simple_arbiter_unreal14_3.tlsf,3,3.0
938,simple_arbiter_unreal14_4.tlsf,4,4.0
939,simple_arbiter_unreal14_5.tlsf,5,5.0
940,simple_arbiter_unreal14_6.tlsf,6,6.0
941,simple_arbiter_unreal14_7.tlsf,7,7.0
942,simple_arbiter_unreal14_8.tlsf,8,8.0
943,simple_arbiter_unreal14_9.tlsf,9,9.0
944,simple_arbiter_unreal15_10.tlsf,10,10.0
945,simple_arbiter_unreal15_1.tlsf,2,1.0
946,simple_arbiter_unreal15_2.tlsf,2,2.0
947,simple_arbiter_unreal15_3.tlsf,3,3.0
948,simple_arbiter_unreal15_4.tlsf,4,4.0
949,simple_arbiter_unreal15_5.tlsf,5,5.0
950,simple_arbiter_unreal15_6.tlsf,6,6.0
951,simple_arbiter_unreal15_7.tlsf,7,7.0
952,simple_arbiter_unreal15_8.tlsf,8,8.0
953,simple_arbiter_unreal15_9.tlsf,9,9.0
954,simple_arbiter_unreal16_1.tlsf,2,1.0
955,simple_arbiter_unreal16_2.tlsf,2,2.0
956,simple_arbiter_unreal16_3.tlsf,3,3.0
957,simple_arbiter_unreal16_4.tlsf,4,4.0
958,simple_arbiter_unreal16_5.tlsf,5,5.0
959,simple_arbiter_unreal18_8.tlsf,8,8.0
960,simple_arbiter_unreal210.tlsf,12,11.0
961,simple_arbiter_unreal22.tlsf,2,1.0
962,simple_arbiter_unreal23.tlsf,5,4.0
963,simple_arbiter_unreal24.tlsf,6,5.0
964,simple_arbiter_unreal25.tlsf,7,6.0
965,simple_arbiter_unreal26.tlsf,8,7.0
966,simple_arbiter_unreal27.tlsf,9,8.0
967,simple_arbiter_unreal28.tlsf,10,9.0
968,SingleContoller_d65ed84e.tlsf,43,61.0
980,System_b0840146.tlsf,4,3.0
983,test4_4b82b1f4.tlsf,2,2.0
987,test8_88f351a6.tlsf,13,9.0
988,test9_dd3a27e1.tlsf,11,22.0
990,Time_a50cadd7.tlsf,1,8.0
999,TwoCounters2.tlsf,9,9.0
1002,TwoCounters5.tlsf,99,62.0
1003,TwoCountersDisButA0.tlsf,9,7.0
1004,TwoCountersDisButA1.tlsf,15,10.0
1005,TwoCountersDisButA2.tlsf,27,18.0
1006,TwoCountersDisButA3.tlsf,27,20.0
1007,TwoCountersDisButA4.tlsf,27,21.0
1008,TwoCountersDisButA5.tlsf,27,29.0
1009,TwoCountersDisButA6.tlsf,27,28.0
1010,TwoCountersDisButA7.tlsf,27,31.0
1011,TwoCountersDisButA8.tlsf,27,31.0
1012,TwoCountersDisButA9.tlsf,15,31.0
1013,TwoCountersDisButAC.tlsf,15,31.0
1014,TwoCountersGui.tlsf,11,11.0
1015,TwoCountersInRangeA0.tlsf,5,4.0
1016,TwoCountersInRangeA1.tlsf,7,7.0
1017,TwoCountersInRangeA2.tlsf,10,10.0
1018,TwoCountersInRangeA3.tlsf,10,10.0
1019,TwoCountersInRangeA4.tlsf,9,10.0
1020,TwoCountersInRangeA5.tlsf,9,10.0
1022,TwoCountersInRangeM0.tlsf,10,10.0
1023,TwoCountersInRangeM1.tlsf,9,10.0
1024,TwoCountersInRangeM2.tlsf,10,10.0
1025,TwoCountersInRangeM3.tlsf,10,10.0
1026,TwoCountersInRangeM4.tlsf,9,10.0
1027,TwoCountersInRangeM5.tlsf,9,10.0
1028,TwoCountersInRange.tlsf,5,4.0
1030,TwoCountersRefined.tlsf,9,9.0
1031,TwoCounters.tlsf,7,6.0
1032,UnderapproxDemo2.tlsf,2,1.0
1033,UnderapproxDemo.tlsf,4,3.0
1036,Warnlight_a50cadd7.tlsf,2,1.0
1042,Window2_f1477cc5.tlsf,6,5.0


==> data/states/Synthetic_SemmlA_Semml_all.csv <==
,name,states_SemmlA,states_Semml
2,P3_l_1000,25126.0,7987.0
4,P4_l_1000,918.0,878.0
7,P3_l_1004,1078.0,420.0
12,P3_l_1007,2962.0,2925.0
13,P2_l_1006,5159.0,8709.0
15,P2_m_1008,39315.0,46003.0
16,P2_l_1008,1.0,1.0
18,P3_l_1009,3714.0,1515.0
26,P3_l_1017,32998.0,3221.0
27,P3_l_1018,1024.0,974.0
34,P0_l_1007,28599.0,25958.0
35,P0_l_1008,775.0,1374.0
42,P0_l_1017,2953.0,488.0
45,P0_l_1020,343.0,329.0
53,P1_l_1008,6207.0,3484.0
54,P1_l_1009,256.0,14.0
58,P1_l_1013,35398.0,48753.0
59,P1_l_1014,23070.0,34620.0
61,P1_l_1016,573.0,442.0
68,P3_l_1026,2240.0,476.0
71,P3_m_1031,135.0,300.0
77,P3_l_1037,16551.0,2322.0
83,P3_l_1046,10260.0,24481.0
87,P3_l_1050,6330.0,4136.0
92,P3_m_1055,3097.0,2404.0
98,P3_l_1061,334.0,689.0
99,P3_l_1062,1434.0,1119.0
107,P1_l_1022,2418.0,2128.0
110,P1_l_1025,26288.0,19496.0
112,P1_m_1027,311.0,82.0
116,P1_l_1030,1049.0,641.0
118,P3_l_1072,1725.0,3169.0
120,P3_l_1074,33106.0,17750.0
122,P3_m_1076,15731.0,11757.0
124,P3_l_1077,3521.0,3108.0
131,P3_l_1085,1151.0,3641.0
133,P3_m_1087,3572.0,7224.0
135,P4_l_1002,26462.0,231.0
136,P4_l_1003,410.0,4253.0
137,P4_m_1004,16184.0,21056.0
140,P4_l_1007,814.0,158.0
142,P0_l_1024,660.0,486.0
143,P0_l_1025,3232.0,7830.0
148,P0_m_1031,14178.0,9018.0
149,P0_l_1031,5154.0,1443.0
154,P0_l_1035,503.0,404.0
157,P0_l_1038,19418.0,1731.0
158,P0_l_1039,220.0,51.0
167,P2_l_1012,1634.0,2821.0
172,P2_l_1015,237.0,300.0
175,P2_l_1018,2377.0,1777.0
176,P2_l_1019,775.0,342.0
177,P2_l_1020,25.0,818.0
179,P2_l_1022,1049.0,275.0
181,P2_l_1025,22502.0,5066.0
182,P2_l_1026,22328.0,2904.0
187,P4_l_1017,4071.0,2024.0
188,P2_l_1030,10318.0,12897.0
190,P2_l_1031,11334.0,7390.0
192,P4_m_1019,2698.0,3095.0
195,P2_l_1034,2136.0,1982.0
196,P4_l_1021,182.0,1753.0
197,P4_m_1022,583.0,349.0


==> data/states/Synthetic_SemmlA_Semml_real.csv <==
,name,states_SemmlA,states_Semml
2,P3_l_1000,25126.0,7987.0
7,P3_l_1004,1078.0,420.0
13,P2_l_1006,5159.0,8709.0
18,P3_l_1009,3714.0,1515.0
26,P3_l_1017,32998.0,3221.0
27,P3_l_1018,1024.0,974.0
45,P0_l_1020,343.0,329.0
53,P1_l_1008,6207.0,3484.0
54,P1_l_1009,256.0,14.0
61,P1_l_1016,573.0,442.0
92,P3_m_1055,3097.0,2404.0
107,P1_l_1022,2418.0,2128.0
110,P1_l_1025,26288.0,19496.0
112,P1_m_1027,311.0,82.0
120,P3_l_1074,33106.0,17750.0
143,P0_l_1025,3232.0,7830.0
148,P0_m_1031,14178.0,9018.0
149,P0_l_1031,5154.0,1443.0
154,P0_l_1035,503.0,404.0
157,P0_l_1038,19418.0,1731.0
158,P0_l_1039,220.0,51.0
167,P2_l_1012,1634.0,2821.0
176,P2_l_1019,775.0,342.0
181,P2_l_1025,22502.0,5066.0
182,P2_l_1026,22328.0,2904.0


==> data/states/Synthetic_SemmlA_Semml_unreal.csv <==
,name,states_SemmlA,states_Semml
4,P4_l_1000,918.0,878.0
12,P3_l_1007,2962.0,2925.0
15,P2_m_1008,39315.0,46003.0
16,P2_l_1008,1.0,1.0
34,P0_l_1007,28599.0,25958.0
35,P0_l_1008,775.0,1374.0
42,P0_l_1017,2953.0,488.0
58,P1_l_1013,35398.0,48753.0
59,P1_l_1014,23070.0,34620.0
68,P3_l_1026,2240.0,476.0
71,P3_m_1031,135.0,300.0
77,P3_l_1037,16551.0,2322.0
83,P3_l_1046,10260.0,24481.0
87,P3_l_1050,6330.0,4136.0
98,P3_l_1061,334.0,689.0
99,P3_l_1062,1434.0,1119.0
116,P1_l_1030,1049.0,641.0
118,P3_l_1072,1725.0,3169.0
122,P3_m_1076,15731.0,11757.0
124,P3_l_1077,3521.0,3108.0
131,P3_l_1085,1151.0,3641.0
133,P3_m_1087,3572.0,7224.0
135,P4_l_1002,26462.0,231.0
136,P4_l_1003,410.0,4253.0
137,P4_m_1004,16184.0,21056.0
140,P4_l_1007,814.0,158.0
142,P0_l_1024,660.0,486.0
172,P2_l_1015,237.0,300.0
175,P2_l_1018,2377.0,1777.0
177,P2_l_1020,25.0,818.0
179,P2_l_1022,1049.0,275.0
187,P4_l_1017,4071.0,2024.0
188,P2_l_1030,10318.0,12897.0
190,P2_l_1031,11334.0,7390.0
192,P4_m_1019,2698.0,3095.0
195,P2_l_1034,2136.0,1982.0
196,P4_l_1021,182.0,1753.0
197,P4_m_1022,583.0,349.0


==> data/states/Synthetic_Strix_SemmlA_all.csv <==
,name,states_Strix,states_SemmlA
4,P4_l_1000,1054,918.0
7,P3_l_1004,9926,1078.0
12,P3_l_1007,5,2962.0
16,P2_l_1008,1118,1.0
53,P1_l_1008,6024,6207.0
54,P1_l_1009,146,256.0
68,P3_l_1026,454,2240.0
71,P3_m_1031,388,135.0
87,P3_l_1050,2931,6330.0
92,P3_m_1055,696,3097.0
98,P3_l_1061,1887,334.0
110,P1_l_1025,48898,26288.0
112,P1_m_1027,1534,311.0
118,P3_l_1072,4268,1725.0
122,P3_m_1076,7764,15731.0
131,P3_l_1085,7,1151.0
133,P3_m_1087,1288,3572.0
136,P4_l_1003,158,410.0
137,P4_m_1004,501,16184.0
140,P4_l_1007,9,814.0
142,P0_l_1024,986,660.0
167,P2_l_1012,9689,1634.0
172,P2_l_1015,322,237.0
176,P2_l_1019,1448,775.0
177,P2_l_1020,11,25.0
179,P2_l_1022,413,1049.0
190,P2_l_1031,3878,11334.0
192,P4_m_1019,1753,2698.0
196,P4_l_1021,11,182.0
197,P4_m_1022,366,583.0


==> data/states/Synthetic_Strix_SemmlA_real.csv <==
,name,states_Strix,states_SemmlA
7,P3_l_1004,9926,1078.0
53,P1_l_1008,6024,6207.0
54,P1_l_1009,146,256.0
92,P3_m_1055,696,3097.0
110,P1_l_1025,48898,26288.0
112,P1_m_1027,1534,311.0
167,P2_l_1012,9689,1634.0
176,P2_l_1019,1448,775.0


==> data/states/Synthetic_Strix_SemmlA_unreal.csv <==
,name,states_Strix,states_SemmlA
4,P4_l_1000,1054,918.0
12,P3_l_1007,5,2962.0
16,P2_l_1008,1118,1.0
68,P3_l_1026,454,2240.0
71,P3_m_1031,388,135.0
87,P3_l_1050,2931,6330.0
98,P3_l_1061,1887,334.0
118,P3_l_1072,4268,1725.0
122,P3_m_1076,7764,15731.0
131,P3_l_1085,7,1151.0
133,P3_m_1087,1288,3572.0
136,P4_l_1003,158,410.0
137,P4_m_1004,501,16184.0
140,P4_l_1007,9,814.0
142,P0_l_1024,986,660.0
172,P2_l_1015,322,237.0
177,P2_l_1020,11,25.0
179,P2_l_1022,413,1049.0
190,P2_l_1031,3878,11334.0
192,P4_m_1019,1753,2698.0
196,P4_l_1021,11,182.0
197,P4_m_1022,366,583.0


==> data/states/Synthetic_Strix_Semml_all.csv <==
,name,states_Strix,states_Semml
4,P4_l_1000,1054,878.0
7,P3_l_1004,9926,420.0
12,P3_l_1007,5,2925.0
16,P2_l_1008,1118,1.0
53,P1_l_1008,6024,3484.0
54,P1_l_1009,146,14.0
68,P3_l_1026,454,476.0
71,P3_m_1031,388,300.0
87,P3_l_1050,2931,4136.0
92,P3_m_1055,696,2404.0
98,P3_l_1061,1887,689.0
110,P1_l_1025,48898,19496.0
112,P1_m_1027,1534,82.0
118,P3_l_1072,4268,3169.0
122,P3_m_1076,7764,11757.0
131,P3_l_1085,7,3641.0
133,P3_m_1087,1288,7224.0
136,P4_l_1003,158,4253.0
137,P4_m_1004,501,21056.0
140,P4_l_1007,9,158.0
142,P0_l_1024,986,486.0
167,P2_l_1012,9689,2821.0
172,P2_l_1015,322,300.0
176,P2_l_1019,1448,342.0
177,P2_l_1020,11,818.0
179,P2_l_1022,413,275.0
190,P2_l_1031,3878,7390.0
192,P4_m_1019,1753,3095.0
196,P4_l_1021,11,1753.0
197,P4_m_1022,366,349.0


==> data/states/Synthetic_Strix_Semml_real.csv <==
,name,states_Strix,states_Semml
7,P3_l_1004,9926,420.0
53,P1_l_1008,6024,3484.0
54,P1_l_1009,146,14.0
92,P3_m_1055,696,2404.0
110,P1_l_1025,48898,19496.0
112,P1_m_1027,1534,82.0
167,P2_l_1012,9689,2821.0
176,P2_l_1019,1448,342.0


==> data/states/Synthetic_Strix_Semml_unreal.csv <==
,name,states_Strix,states_Semml
4,P4_l_1000,1054,878.0
12,P3_l_1007,5,2925.0
16,P2_l_1008,1118,1.0
68,P3_l_1026,454,476.0
71,P3_m_1031,388,300.0
87,P3_l_1050,2931,4136.0
98,P3_l_1061,1887,689.0
118,P3_l_1072,4268,3169.0
122,P3_m_1076,7764,11757.0
131,P3_l_1085,7,3641.0
133,P3_m_1087,1288,7224.0
136,P4_l_1003,158,4253.0
137,P4_m_1004,501,21056.0
140,P4_l_1007,9,158.0
142,P0_l_1024,986,486.0
172,P2_l_1015,322,300.0
177,P2_l_1020,11,818.0
179,P2_l_1022,413,275.0
190,P2_l_1031,3878,7390.0
192,P4_m_1019,1753,3095.0
196,P4_l_1021,11,1753.0
197,P4_m_1022,366,349.0


==> data/time/SyntcompTF_SemmlA_Semml_all.csv <==
,name,time_SemmlA,time_Semml
0,01.tlsf,0.8122713565826416,1.4454646110534668
1,02.tlsf,1.0680854320526123,1.4474735260009766
2,03.tlsf,6.00546145439148,2.0155997276306152
3,05.tlsf,39.37299919128418,3.066654682159424
4,06.tlsf,59.69275808334351,3.228276014328003
5,07.tlsf,57.47680044174194,3.0286245346069336
6,08.tlsf,96.30319452285768,3.591876745223999
7,09.tlsf,49.680726766586304,3.147477626800537
8,10.tlsf,44.84678363800049,3.221299648284912
9,11.tlsf,41.679181814193726,3.1626484394073486
10,12.tlsf,45.0127637386322,3.909294843673706
11,13.tlsf,77.90371036529541,3.67681884765625
12,abcg_arbiter1.tlsf,0.749885082244873,1.3731772899627686
13,abcg_arbiter2.tlsf,1.1650607585906982,2.19907546043396
14,abcg_arbiter3.tlsf,5.491636514663696,6.143752574920654
15,abcg_arbiter4.tlsf,53.494646310806274,68.2802586555481
16,abcg_arbiter5.tlsf,1195.5871675014496,1518.7909507751465
18,ActionConverter.tlsf,0.6532924175262451,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.64963698387146,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.6891942024230957,1.257152795791626
21,Alarm_68c86764.tlsf,1.7843804359436035,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.3476893901824951,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.7338626384735107,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.7191381454467773,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,5.861871957778931,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.1714494228363037,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.6602225303649902,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.7634973526000977,1.3702852725982666
29,AllLights_06e9cad4.tlsf,337.50147581100464,415.5346636772156
30,AllLights_2c5b09da.tlsf,218.7105014324188,170.70298862457275
31,AllLights_63831f8c.tlsf,385.3565483093262,457.9501130580902
32,AllLights_aeb1d897.tlsf,680.5603196620941,326.4877004623413
33,AllLights_b209ff21.tlsf,432.7830286026001,274.319589138031
34,AllLights_d6c5ac79.tlsf,778.5382225513458,417.2041141986847
35,AllShades_66f450a4.tlsf,56.29679036140442,59.35162925720215
36,amba_case_study2.tlsf,6.647100925445557,11.769137382507324
37,amba_case_study3.tlsf,303.4020628929138,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,125.4654643535614,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,592.74307513237,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.7436807155609131,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.8644936084747314,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.9824278354644777,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,1.314957857131958,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,1.9448163509368896,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,3.259114980697632,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,8.588381290435791,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,31.3622727394104,31.12661814689636
50,amba_decomposed_decode.tlsf,0.6020815372467041,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.9075164794921876,1.565610408782959
52,amba_decomposed_encode11.tlsf,1.0100102424621582,1.6942341327667236
53,amba_decomposed_encode12.tlsf,1.1660640239715576,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.2434611320495603,1.8868658542633057
55,amba_decomposed_encode14.tlsf,1.8538131713867188,2.624626874923706
56,amba_decomposed_encode15.tlsf,2.940224885940552,3.087135076522827
57,amba_decomposed_encode16.tlsf,4.1468799114227295,5.203777074813843
58,amba_decomposed_encode20.tlsf,198.02486848831177,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.6183335781097412,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.6752059459686279,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.7119889259338379,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.7255868911743164,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.7182557582855225,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.7746202945709229,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.8005180358886719,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.839832067489624,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.8694305419921875,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.4923555850982666,1.7166457176208496
69,amba_decomposed_lock12.tlsf,1.5724339485168457,1.9364936351776123
70,amba_decomposed_lock13.tlsf,5.288306951522827,2.810361385345459
71,amba_decomposed_lock14.tlsf,3.59860634803772,4.057227611541748
72,amba_decomposed_lock15.tlsf,5.080444574356079,2.7322115898132324
73,amba_decomposed_lock16.tlsf,1.6434063911437988,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.6400396823883057,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.6723735332489014,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.678368091583252,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.7201375961303711,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.7755153179168701,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.7475395202636719,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.8437345027923584,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.827113151550293,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.5970127582550049,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.7649531364440918,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.70064377784729,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.6760170459747314,1.364680290222168
86,amba_gr+_2.tlsf,8.533207178115845,9.538057327270508
87,amba_gr_2.tlsf,4.928752660751343,6.28741717338562
88,amba_gr+_3.tlsf,118.3408784866333,144.7599322795868
89,amba_gr_3.tlsf,74.94476056098938,37.82948970794678
90,amba_gr+_4.tlsf,390.0679886341095,569.1445903778076
91,amba_gr_4.tlsf,266.2606449127197,140.63201475143433
95,arbiter1.tlsf,0.6186196804046631,1.2310130596160889
96,arbiter2.tlsf,0.6978847980499268,1.356713056564331
97,arbiter3.tlsf,0.8066291809082031,1.5339233875274658
98,arbiter4.tlsf,0.9525802135467528,1.7404603958129885
99,arbiter5.tlsf,1.7136385440826416,2.578723430633545
100,arbiter6.tlsf,4.607579708099365,4.7056145668029785
101,arbiter7.tlsf,17.27243971824646,19.844414949417114
102,arbiter8.tlsf,102.26996302604675,96.24703884124756
103,arbiter9.tlsf,518.9278020858765,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.5485548973083496,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.6815309524536133,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.8869316577911377,1.6532227993011477
107,arbiter_with_buffer4.tlsf,1.661559820175171,2.7453980445861816
108,arbiter_with_buffer5.tlsf,5.323576927185059,7.674860000610352
109,arbiter_with_buffer6.tlsf,33.84852385520935,53.72219800949097
110,arbiter_with_buffer7.tlsf,316.00238585472107,366.9489901065826
112,arbiter_with_cancel1.tlsf,0.6830053329467773,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.7811064720153809,1.4182014465332031
114,arbiter_with_cancel3.tlsf,1.2024774551391602,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.7133948802948,6.101004123687744
116,arbiter_with_cancel5.tlsf,55.277307987213135,73.67804527282715
117,arbiter_with_cancel6.tlsf,1572.4915566444397,1465.669992685318
119,Assumptions_a50cadd7.tlsf,0.9950058460235596,1.561699390411377
120,Automata16S.tlsf,1.6112282276153564,2.224729537963867
122,Automata.tlsf,0.8499789237976074,1.4019150733947754
123,Button.tlsf,0.6179068088531494,1.1338484287261963
124,CheckAlarm_6bea956e.tlsf,0.6498982906341553,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.6219830513000488,1.2510392665863037
126,CheckAlarmBroken1_1a2942e3.tlsf,0.6067416667938232,1.1855831146240234
127,CheckCoffeMachine_1cf58fc1.tlsf,0.760124683380127,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.7460718154907227,1.2644860744476318
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.7178795337677002,1.2679128646850586
130,CheckCoffeMachine_f3987563.tlsf,0.8088178634643555,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.6359286308288574,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.6815061569213867,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.6785523891448975,1.3265361785888672
134,CheckLight_007df645.tlsf,0.6969494819641113,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.6932392120361328,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.6171295642852783,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.5658628940582275,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.6168029308319092,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.5960097312927246,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.5897371768951416,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.682293176651001,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.6566519737243652,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.5720365047454834,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.6920311450958252,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.6250638961791992,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.6325204372406006,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.6168334484100342,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.6549134254455566,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.5770103931427002,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.6062872409820557,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.6213760375976562,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.634768009185791,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.624981164932251,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.6096842288970947,1.2498302459716797
155,CheckWarnlightBroken1_70523fbe.tlsf,0.5973255634307861,1.0906341075897217
156,CheckWindows_2418b67e.tlsf,0.5472185611724854,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.5446455478668213,1.0792477130889893
158,Cockpitboard_efe2feaf.tlsf,0.7519052028656006,1.3500094413757324
159,Cockpitboard.tlsf,0.7657113075256348,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.91273832321167,1.6370456218719482
161,Coffee_235467da.tlsf,0.8051886558532715,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.7870371341705322,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.984142541885376,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.9541513919830322,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.8219091892242432,1.4353511333465576
166,Coffee_f1477cc5.tlsf,0.887549877166748,1.422335147857666
167,CoffeeMin_88f351a6.tlsf,0.6570041179656982,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.8712348937988281,1.603630781173706
169,CoffeMachine_a50cadd7.tlsf,0.6171534061431885,1.1601264476776123
170,collector_v111.tlsf,9.343120813369753,11.302647590637209
171,collector_v112.tlsf,25.84420132637024,30.637314796447757
172,collector_v113.tlsf,75.42183375358582,78.70416331291199
173,collector_v114.tlsf,222.1722273826599,282.4412331581116
174,collector_v115.tlsf,737.0188825130463,970.786406993866
175,collector_v13.tlsf,0.6271791458129883,1.259695053100586
176,collector_v15.tlsf,0.7551324367523193,1.4444026947021484
177,collector_v17.tlsf,0.9908607006072998,1.7855267524719238
178,collector_v19.tlsf,2.2874503135681152,3.202687740325928
179,collector_v210.tlsf,3.6949944496154794,19.826025009155277
180,collector_v211.tlsf,9.741639375686646,62.92843627929688
181,collector_v212.tlsf,27.667455434799194,207.29514479637143
182,collector_v213.tlsf,83.1056752204895,683.1925954818726
183,collector_v215.tlsf,782.8494622707367,3600.0
184,collector_v23.tlsf,0.6507167816162109,1.325664520263672
185,collector_v25.tlsf,0.7566697597503662,1.5311057567596436
186,collector_v27.tlsf,0.9655594825744628,2.1726794242858887
187,collector_v29.tlsf,1.9441039562225344,7.525159120559692
188,collector_v310.tlsf,8.563538312911987,3.977994680404663
189,collector_v311.tlsf,24.59550309181213,10.550399541854858
190,collector_v312.tlsf,139.07898664474487,36.18269443511963
191,collector_v313.tlsf,334.2038834095001,136.35400295257568
193,collector_v33.tlsf,0.6599867343902588,1.2723581790924072
194,collector_v35.tlsf,0.778963565826416,1.328120470046997
195,collector_v37.tlsf,1.1798317432403564,1.546400547027588
196,collector_v39.tlsf,3.0917561054229736,2.200905561447144
197,Core_4b5a2bad.tlsf,0.9423329830169678,1.6292195320129397
198,Core_66f450a4.tlsf,0.6605217456817627,1.167726993560791
199,Core_fa4d4ce3.tlsf,1.1050326824188232,1.8007121086120603
200,Core_solved_974f4a68.tlsf,0.8874475955963135,1.5312676429748535
201,detector_unreal10.tlsf,0.9142892360687256,1.5395002365112305
202,detector_unreal11.tlsf,0.964343786239624,1.5833992958068848
203,detector_unreal12.tlsf,1.1078450679779053,1.7896897792816162
204,detector_unreal13.tlsf,1.3140909671783447,1.9134325981140137
205,detector_unreal14.tlsf,1.7831525802612305,2.356428384780884
206,detector_unreal15.tlsf,2.6533381938934326,3.2941510677337646
207,detector_unreal16.tlsf,6.1201159954071045,7.046953678131104
209,detector_unreal2.tlsf,0.6072244644165039,1.2582263946533203
210,detector_unreal3.tlsf,0.6278574466705322,1.2626280784606934
211,detector_unreal4.tlsf,0.6824839115142822,1.3106327056884766
213,detector_unreal5.tlsf,0.7309298515319824,1.334585428237915
215,detector_unreal6.tlsf,0.758812665939331,1.3468689918518066
217,detector_unreal7.tlsf,0.7580552101135254,1.36203932762146
219,detector_unreal8.tlsf,0.7866685390472412,1.3133416175842283
220,detector_unreal9.tlsf,0.8294203281402588,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.7900831699371338,1.4815871715545654
222,Door_2d1010f8.tlsf,0.666393518447876,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.6981210708618164,1.3598880767822266
224,EnemeyModule.tlsf,0.6345090866088867,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.7922964096069336,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.768136739730835,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.7163686752319336,1.2033016681671145
228,EscalatorCounting.tlsf,0.6650686264038086,1.207888126373291
229,EscalatorNonCounting.tlsf,0.5967929363250732,1.159968376159668
230,EscalatorNonReactive.tlsf,0.581660270690918,1.0993118286132812
231,EscalatorSmart.tlsf,0.7202281951904297,1.4214556217193604
232,example101.tlsf,0.5854930877685547,1.099067211151123
233,example102.tlsf,0.6067671775817871,1.1999130249023438
234,example10a1.tlsf,0.673170804977417,1.355703830718994
235,example10a2.tlsf,0.7091045379638672,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.6321525573730469,1.1648082733154297
237,example71.tlsf,0.5521118640899658,1.0688490867614746
238,example72.tlsf,0.5989158153533936,1.211909294128418
239,example7a1.tlsf,0.5604405403137207,1.110603094100952
240,example7a2.tlsf,0.6152036190032959,1.2012989521026611
241,example81.tlsf,0.6049261093139648,1.106062650680542
242,example82.tlsf,0.6202359199523926,1.250044584274292
243,example91.tlsf,0.5882937908172607,1.1896755695343018
244,example92.tlsf,0.6336312294006348,1.2133917808532717
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.7586722373962402,1.3967483043670654
246,FelixSpecFixed_2418b67e.tlsf,1.266515016555786,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.362440586090088,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,1.3514466285705566,1.9372920989990237
249,FelixSpecFixed3.core_b209ff21.tlsf,2.249767541885376,3.059117078781128
250,FelixSpecFixed4_3916ec59.tlsf,1.3123564720153809,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,1.2851698398590088,1.834508180618286
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.7083747386932373,1.2005794048309326
254,finding_nemo_1.tlsf,0.9532959461212158,1.6753637790679932
255,finding_nemo_2.tlsf,1.505781888961792,2.270284652709961
256,finding_nemo_3.tlsf,2.9489638805389404,3.251413106918335
257,finding_nemo_4.tlsf,11.669732332229614,12.186866283416748
258,finding_nemo_5.tlsf,80.0276665687561,55.372708797454834
260,full_arbiter_enc10.tlsf,1240.578922510147,650.6748809814453
262,full_arbiter_enc8.tlsf,86.93804216384888,77.25459218025208
263,full_arbiter_unreal12_10.tlsf,1.823758125305176,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,2.9127655029296875,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,3.570975542068481,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,6.390206336975098,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,10.439248085021973,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,25.36030888557434,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,38.04958844184876,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,180.5500922203064,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.7038888931274414,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,809.296957731247,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,3600.0,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,3600.0,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,3600.0,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,3600.0,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.6883509159088135,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.7425129413604736,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.7506890296936035,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.8137295246124268,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.8610982894897461,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,1.000877857208252,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,1.1480751037597656,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,1.4642770290374756,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,73.97811102867126,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,69.61285448074341,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,264.2703502178192,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,111.95032000541688,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,243.0242726802826,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.7815535068511963,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.8038792610168457,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,1.0695598125457764,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,1.5480523109436035,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.9619388580322266,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,8.818067789077759,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,22.26374626159668,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,32.44295263290405,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,45.081358432769775,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.9157085418701172,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,1.060140609741211,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,2.702414035797119,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,16.45107674598694,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,109.6751160621643,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,258.5051407814026,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,520.2946166992188,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,659.4956221580505,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.8825984001159668,1.3689768314361572
319,full_arbiter_unreal23.tlsf,1.3329310417175293,1.8538520336151123
320,full_arbiter_unreal24.tlsf,9.699201822280884,8.475827693939209
321,full_arbiter_unreal25.tlsf,28.73091959953308,61.750935792922974
322,full_arbiter_unreal26.tlsf,94.8375527858734,379.7518014907837
323,full_arbiter_unreal27.tlsf,254.45875239372253,3600.0
324,full_arbiter_unreal28.tlsf,1092.1725795269012,3600.0
326,Gamelogic.tlsf,0.9330716133117676,1.36254620552063
327,GamemodeChooser.tlsf,0.8158972263336182,1.282764911651611
328,Gamemodule.tlsf,0.6793045997619629,1.1564230918884275
329,generalized_buffer2.tlsf,17.250911951065063,20.223138332366943
330,generalized_buffer3.tlsf,302.51333713531494,267.04844999313354
334,Heating_235467da.tlsf,0.6932263374328613,1.329106330871582
335,Heating_974f4a68.tlsf,0.7534313201904297,1.317781925201416
336,Heating_b02056d6.tlsf,0.6798093318939209,1.2962656021118164
337,Heating_b209ff21.tlsf,0.6804988384246826,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.6686604022979736,1.295189380645752
339,Increment.tlsf,0.5866580009460449,1.0604934692382812
340,IntendDemo_42dc4fff.tlsf,0.7769560813903809,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,1.040724754333496,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.7589354515075684,1.2806761264801023
343,KitchenTimerV0.tlsf,0.605391263961792,1.1007709503173828
344,KitchenTimerV10.tlsf,1.26871919631958,1.853827714920044
345,KitchenTimerV1.tlsf,0.7020134925842285,1.17030668258667
346,KitchenTimerV2.tlsf,0.7778117656707764,1.3339824676513672
347,KitchenTimerV3.tlsf,0.8693981170654297,1.4803016185760498
348,KitchenTimerV4.tlsf,0.903296947479248,1.4570538997650146
349,KitchenTimerV5.tlsf,1.0030031204223633,1.5874252319335938
350,KitchenTimerV6.tlsf,1.0928099155426023,1.7803955078125
351,KitchenTimerV7.tlsf,1.1507039070129397,1.7669432163238523
352,KitchenTimerV8.tlsf,1.3863778114318848,1.8628602027893064
353,KitchenTimerV9.tlsf,1.3718860149383545,1.9333610534667969
354,LampController_974f4a68.tlsf,0.8410537242889404,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.7730715274810791,1.505812168121338
356,LedMatrix.tlsf,176.13124442100525,178.00779843330383
357,lift2.tlsf,0.8112125396728516,1.3943793773651123
358,lift3.tlsf,1.0120205879211426,1.6811883449554443
360,lift_gr1+2.tlsf,0.9260692596435548,1.7474071979522705
361,lift_gr12.tlsf,0.8152258396148682,1.587155818939209
362,lift_gr1+3.tlsf,1.4958322048187256,2.352034568786621
363,lift_gr13.tlsf,1.2484734058380127,2.043879270553589
364,lift_gr1+6.tlsf,33.91512846946716,30.72111654281616
365,lift_gr1+7.tlsf,185.51494240760803,222.82865118980408
366,lift_gr17.tlsf,48.58587145805359,42.89997386932373
368,lift_gr18.tlsf,345.5310363769531,382.8980779647827
371,lift_unary_enc2.tlsf,0.8186209201812744,1.515742540359497
372,lift_unary_enc3.tlsf,1.027149677276611,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.8292269706726074,1.519590139389038
374,lift_wrong_physics_unreal3.tlsf,0.8978543281555176,1.6970374584197998
375,Light_a50cadd7.tlsf,0.6663873195648193,1.1884779930114746
376,Light_aeb1d897.tlsf,0.9315502643585204,1.5950398445129397
377,Light_d65ed84e.tlsf,0.8152186870574951,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.8448095321655273,1.5802559852600098
379,Lights2_06e9cad4.tlsf,2.809419870376587,3.4893453121185303
380,Lights2_0f5381e9.tlsf,3.769119262695313,3.059673309326172
381,Lights2_2c5b09da.tlsf,1.0847530364990234,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.5454843044281006,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.2507169246673584,3.678154945373535
384,Lights_2c5b09da.tlsf,0.7586820125579834,1.3655078411102295
385,Lights2_f1477cc5.tlsf,2.475135564804077,3.6583428382873535
386,Lights2_f3987563.tlsf,3.6116127967834473,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.7689273357391357,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.8402602672576904,1.5539100170135498
389,Lights3_235467da.tlsf,0.811443567276001,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.7698056697845459,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.8732616901397705,1.375896692276001
392,Lights_3461125b.tlsf,0.8489365577697754,1.431185245513916
393,Lights3_6bea956e.tlsf,0.8130624294281006,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.859403133392334,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.6910436153411865,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.8379290103912354,1.5781948566436768
397,Lights_b0840146.tlsf,0.8684844970703125,1.4116826057434082
398,Lights_f3987563.tlsf,0.8650851249694824,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.693321943283081,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,6.27190899848938,7.120263338088989
401,LightsTotal_2c5b09da.tlsf,1.8703017234802248,2.742356300354004
402,LightsTotal_9cbf2546.tlsf,6.905886650085449,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,3.540182113647461,7.429296493530273
404,lilydemo01.tlsf,0.5686624050140381,1.0860679149627686
405,lilydemo02.tlsf,0.5573155879974365,1.1637723445892334
406,lilydemo03.tlsf,0.6565227508544922,1.3212966918945312
407,lilydemo04.tlsf,0.6784236431121826,1.2980976104736328
408,lilydemo05.tlsf,0.6696641445159912,1.3121066093444824
409,lilydemo06.tlsf,0.6691782474517822,1.2298614978790283
410,lilydemo07.tlsf,0.6771483421325684,1.2002363204956057
411,lilydemo08.tlsf,0.5598280429840088,1.066849708557129
412,lilydemo09.tlsf,0.6163473129272461,1.2679367065429688
413,lilydemo10.tlsf,0.5508637428283691,1.0557565689086914
414,lilydemo11.tlsf,0.5420031547546387,1.0313045978546145
415,lilydemo12.tlsf,0.5550355911254883,1.048114538192749
416,lilydemo13.tlsf,0.5923833847045898,1.1486437320709229
417,lilydemo14.tlsf,0.6035044193267822,1.1975915431976318
418,lilydemo15.tlsf,0.6298997402191162,1.184457540512085
419,lilydemo16.tlsf,0.6350142955780029,1.2361388206481934
420,lilydemo17.tlsf,0.6162571907043457,1.2031705379486084
421,lilydemo18.tlsf,0.6544396877288818,1.2341108322143557
422,lilydemo19.tlsf,0.6477463245391846,1.2856664657592771
423,lilydemo20.tlsf,0.7033874988555908,1.2957725524902344
424,lilydemo21.tlsf,0.8648831844329834,1.5153632164001465
425,lilydemo22.tlsf,0.7142581939697266,1.3757288455963137
426,lilydemo23.tlsf,0.6186313629150391,1.262955904006958
427,lilydemo24.tlsf,0.663264274597168,1.3738715648651123
428,load_balancer10.tlsf,617.1739933490753,920.1730010509492
429,load_balancer2.tlsf,0.729816198348999,1.3557419776916504
430,load_balancer3.tlsf,0.8150882720947266,1.4441115856170654
431,load_balancer4.tlsf,0.9639313220977784,1.5733587741851809
432,load_balancer5.tlsf,1.233330011367798,2.293796300888061
433,load_balancer6.tlsf,2.1941964626312256,3.594963788986206
434,load_balancer7.tlsf,6.527783393859863,7.922900676727295
435,load_balancer8.tlsf,28.20917248725891,37.54050064086914
436,load_balancer9.tlsf,107.91741180419922,148.13470339775083
437,load_balancer_unreal12_10.tlsf,0.8308613300323486,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.8144958019256592,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.857511043548584,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.8231184482574463,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8639400005340576,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8891942501068115,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.838538408279419,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.7380590438842773,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.7713770866394043,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.760873556137085,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.799330472946167,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.8181419372558594,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.8017442226409912,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.8222324848175049,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.8383400440216064,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.8342053890228271,1.458158016204834
453,load_balancer_unreal13_10.tlsf,1.2521607875823977,3.325417995452881
454,load_balancer_unreal13_11.tlsf,1.3120596408843994,2.249307870864868
455,load_balancer_unreal13_12.tlsf,1.2785840034484863,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.8532772064208984,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.8135151863098145,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.8316769599914551,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.8992059230804443,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.9864623546600342,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,1.0607924461364746,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,1.0484559535980225,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,1.1340079307556152,2.295332670211792
464,load_balancer_unreal13_9.tlsf,1.3347086906433103,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,7.271238565444946,30.948031663894653
466,load_balancer_unreal14_11.tlsf,5.946252822875977,37.897422313690186
467,load_balancer_unreal14_12.tlsf,6.215135812759399,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.9269278049468994,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.9443624019622804,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,1.1599509716033936,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.5213263034820557,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.745274305343628,4.37740969657898
473,load_balancer_unreal14_6.tlsf,1.720400333404541,5.244028806686401
474,load_balancer_unreal14_7.tlsf,3.303926467895508,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.6084578037261963,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,6.534773111343384,32.62392473220825
477,load_balancer_unreal15_2.tlsf,1.2116546630859375,1.790916919708252
478,load_balancer_unreal15_3.tlsf,1.828617811203003,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,8.913854122161865,12.40084719657898
480,load_balancer_unreal15_5.tlsf,14.912353038787842,94.3695878982544
481,load_balancer_unreal15_6.tlsf,45.98764991760254,96.43806481361388
482,load_balancer_unreal15_7.tlsf,49.17220067977905,258.8300850391388
483,load_balancer_unreal16_1.tlsf,1.3203608989715576,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.9845285415649412,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,7.223427772521973,15.978660345077516
486,load_balancer_unreal16_4.tlsf,174.87978529930115,251.4474456310272
487,load_balancer_unreal16_5.tlsf,310.68383026123047,3600.0
488,load_balancer_unreal22.tlsf,0.7317731380462646,1.457075595855713
489,load_balancer_unreal23.tlsf,0.8726711273193359,1.5428962707519531
490,load_balancer_unreal24.tlsf,2.334855079650879,1.9581222534179688
491,load_balancer_unreal25.tlsf,16.37623167037964,3.6724462509155273
492,load_balancer_unreal26.tlsf,72.03850364685059,16.940827131271362
493,load_balancer_unreal27.tlsf,164.72275400161743,61.51004910469055
494,load_balancer_unreal28.tlsf,392.6330583095551,837.7792990207672
495,ltl2dba01.tlsf,0.5830183029174805,1.1610450744628906
496,ltl2dba02.tlsf,0.644287109375,1.188530206680298
497,ltl2dba03.tlsf,0.6051592826843262,1.1722509860992432
498,ltl2dba04.tlsf,0.5973000526428223,1.1614923477172852
499,ltl2dba05.tlsf,0.6004903316497803,1.1495349407196045
500,ltl2dba06.tlsf,0.6022045612335205,1.1545634269714355
501,ltl2dba07.tlsf,0.6447262763977051,1.2082946300506592
502,ltl2dba08.tlsf,0.6253550052642822,1.1880018711090088
503,ltl2dba09.tlsf,0.5996236801147461,1.0773162841796875
504,ltl2dba10.tlsf,0.588681697845459,1.1231229305267334
505,ltl2dba11.tlsf,0.6153030395507812,1.1667616367340088
506,ltl2dba12.tlsf,0.5983066558837891,1.0531799793243408
507,ltl2dba13.tlsf,0.620868444442749,1.1400525569915771
508,ltl2dba14.tlsf,0.6109349727630615,1.1555278301239014
509,ltl2dba15.tlsf,0.5773725509643555,1.0728659629821775
510,ltl2dba16.tlsf,0.6344215869903564,1.2143733501434326
511,ltl2dba17.tlsf,0.635199785232544,1.2032623291015625
512,ltl2dba18.tlsf,0.6233899593353271,1.153129816055298
513,ltl2dba19.tlsf,0.5987167358398438,1.142348051071167
514,ltl2dba20.tlsf,0.6216461658477783,1.180673122406006
515,ltl2dba21.tlsf,0.6589956283569336,1.2256643772125244
516,ltl2dba22.tlsf,0.5765619277954102,1.0762450695037842
517,ltl2dba23.tlsf,0.6023578643798828,1.1710832118988037
518,ltl2dba24.tlsf,0.5878634452819824,1.0522503852844238
519,ltl2dba25.tlsf,0.6204700469970703,1.163048267364502
520,ltl2dba26.tlsf,0.5961263179779053,1.148453712463379
521,ltl2dba27.tlsf,0.5777790546417236,1.1411402225494385
522,ltl2dba_alpha100.tlsf,3.9454267024993896,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.7048139572143555,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.7119817733764648,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.7144889831542969,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.7287933826446533,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.7400763034820557,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.7283766269683838,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.5971009731292725,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.7568104267120361,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.8039588928222656,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.6058714389801025,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.628192663192749,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.6131157875061035,1.2316982746124268
535,ltl2dba_alpha50.tlsf,1.0247280597686768,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.6457352638244629,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.624758243560791,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.6704142093658447,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.6703581809997559,1.3310999870300293
541,ltl2dba_beta10.tlsf,1.0559897422790527,1.644254207611084
542,ltl2dba_beta15.tlsf,1.991841554641724,3.173888921737671
543,ltl2dba_beta18.tlsf,3600.0,3.17484974861145
544,ltl2dba_beta1.tlsf,0.5791583061218262,1.2470881938934326
545,ltl2dba_beta20.tlsf,3600.0,3.280225276947021
547,ltl2dba_beta2.tlsf,0.6111726760864258,1.182112693786621
549,ltl2dba_beta3.tlsf,0.6697585582733154,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.6982650756835938,1.387004852294922
551,ltl2dba_beta5.tlsf,0.7839512825012207,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.8397388458251953,1.462446928024292
553,ltl2dba_beta7.tlsf,0.996821403503418,1.828096389770508
554,ltl2dba_beta8.tlsf,0.9470539093017578,1.7134873867034912
556,ltl2dba_C210.tlsf,0.6985301971435547,1.3044404983520508
557,ltl2dba_C212.tlsf,0.8141257762908936,1.413111448287964
558,ltl2dba_C214.tlsf,1.0218541622161863,1.710254430770874
559,ltl2dba_C216.tlsf,2.026106119155884,2.6117660999298096
560,ltl2dba_C21.tlsf,0.5740513801574707,1.151179313659668
562,ltl2dba_C22.tlsf,0.6167619228363037,1.637911319732666
563,ltl2dba_C23.tlsf,0.6407589912414551,1.2852869033813477
564,ltl2dba_C24.tlsf,0.6268911361694336,1.2318601608276367
566,ltl2dba_C25.tlsf,0.631399393081665,1.292426824569702
568,ltl2dba_C26.tlsf,0.6565604209899902,1.2655572891235352
570,ltl2dba_C27.tlsf,0.6489856243133545,1.2369976043701172
572,ltl2dba_C28.tlsf,0.6657075881958008,1.312710523605347
573,ltl2dba_C29.tlsf,0.6814141273498535,1.3637571334838867
574,ltl2dba_E10.tlsf,2.360640048980713,3.0944173336029053
575,ltl2dba_E12.tlsf,13.632550954818726,15.37189793586731
576,ltl2dba_E14.tlsf,99.01577019691469,112.31402373313904
577,ltl2dba_E15.tlsf,298.3466801643372,283.03296089172363
579,ltl2dba_E1.tlsf,0.5808262825012207,1.0786948204040527
580,ltl2dba_E2.tlsf,0.5925114154815674,1.2029361724853516
581,ltl2dba_E3.tlsf,0.5894989967346191,1.2387633323669434
582,ltl2dba_E4.tlsf,0.6385061740875244,1.2492759227752686
583,ltl2dba_E5.tlsf,0.674386739730835,1.270073175430298
584,ltl2dba_E6.tlsf,0.7168481349945068,1.332554578781128
585,ltl2dba_E7.tlsf,0.8463847637176514,1.4542670249938965
586,ltl2dba_E8.tlsf,1.0208992958068848,1.6943142414093018
587,ltl2dba_E9.tlsf,1.4350438117980957,2.24953031539917
588,ltl2dba_Q10.tlsf,17.739035606384277,19.23159146308899
589,ltl2dba_Q12.tlsf,213.8172333240509,187.42586469650269
591,ltl2dba_Q1.tlsf,0.5936143398284912,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.6080589294433594,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.654667854309082,1.318899631500244
594,ltl2dba_Q4.tlsf,0.7227921485900879,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.7685983180999756,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.9533071517944336,1.6384713649749756
597,ltl2dba_Q7.tlsf,1.28904390335083,2.063327550888061
598,ltl2dba_Q8.tlsf,2.337390422821045,2.9180729389190674
599,ltl2dba_R10.tlsf,398.3719654083252,349.51635789871216
602,ltl2dba_R1.tlsf,0.5833027362823486,1.1639432907104492
603,ltl2dba_R2.tlsf,0.6514358520507812,1.2515270709991455
604,ltl2dba_R3.tlsf,0.687211275100708,1.336907148361206
605,ltl2dba_R4.tlsf,0.7400155067443848,1.4426565170288086
606,ltl2dba_R5.tlsf,0.8484163284301758,1.667131423950195
607,ltl2dba_R6.tlsf,1.0840351581573486,1.724517822265625
608,ltl2dba_R7.tlsf,1.9272658824920652,2.989931106567383
609,ltl2dba_R8.tlsf,7.180510997772217,8.672194242477417
611,ltl2dba_theta10.tlsf,0.8200397491455078,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.9810402393341064,1.618166208267212
613,ltl2dba_theta14.tlsf,1.470165491104126,2.2340426445007324
614,ltl2dba_theta16.tlsf,3.5690135955810547,4.960325002670288
615,ltl2dba_theta1.tlsf,0.6096072196960449,1.217444658279419
617,ltl2dba_theta2.tlsf,0.6611242294311523,1.228477954864502
619,ltl2dba_theta3.tlsf,0.6501202583312988,1.326279878616333
620,ltl2dba_theta4.tlsf,0.6818132400512695,1.2982409000396729
623,ltl2dba_theta5.tlsf,0.6888196468353271,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.6937685012817383,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.7294576168060303,1.376020908355713
626,ltl2dba_theta8.tlsf,0.7788517475128174,1.356853723526001
628,ltl2dba_U110.tlsf,3.165415048599243,3.1178653240203857
629,ltl2dba_U112.tlsf,16.895888328552246,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.5623648166656494,1.0726890563964844
632,ltl2dba_U12.tlsf,0.5878267288208008,1.1377897262573242
633,ltl2dba_U13.tlsf,0.5808899402618408,1.1597821712493896
634,ltl2dba_U14.tlsf,0.6171400547027588,1.2016377449035645
635,ltl2dba_U15.tlsf,0.6576521396636963,1.250199794769287
636,ltl2dba_U16.tlsf,0.6699817180633545,1.3638026714324951
637,ltl2dba_U17.tlsf,0.7795171737670898,1.424297571182251
638,ltl2dba_U18.tlsf,1.0094473361968994,1.6731688976287842
639,ltl2dba_U19.tlsf,1.4390637874603271,2.0161075592041016
640,ltl2dpa01.tlsf,0.6319010257720947,1.231637716293335
641,ltl2dpa02.tlsf,0.5898137092590332,1.175971746444702
642,ltl2dpa03.tlsf,0.7107846736907959,1.3535597324371338
643,ltl2dpa04.tlsf,0.5991067886352539,1.1284518241882324
644,ltl2dpa05.tlsf,0.6002483367919922,1.14703631401062
645,ltl2dpa06.tlsf,0.5987632274627686,1.1260907649993896
646,ltl2dpa07.tlsf,0.6125216484069824,1.227907419204712
647,ltl2dpa08.tlsf,0.596306324005127,1.1372132301330566
648,ltl2dpa09.tlsf,0.5956659317016602,1.2309486865997314
649,ltl2dpa10.tlsf,0.67397141456604,1.2315940856933594
650,ltl2dpa11.tlsf,0.6337268352508545,1.208693504333496
651,ltl2dpa12.tlsf,0.6985738277435303,1.3119962215423584
652,ltl2dpa13.tlsf,0.6602640151977539,1.2872109413146973
653,ltl2dpa14.tlsf,0.6392724514007568,1.255241632461548
654,ltl2dpa15.tlsf,0.6025879383087158,1.2268693447113037
655,ltl2dpa16.tlsf,0.6131887435913086,1.2116436958312988
656,ltl2dpa17.tlsf,0.6414024829864502,1.2169692516326904
657,ltl2dpa18.tlsf,0.6338150501251221,1.2225756645202637
658,ltl2dpa19.tlsf,0.6767690181732178,1.249439716339111
659,ltl2dpa20.tlsf,0.6372330188751221,1.2498786449432373
660,ltl2dpa21.tlsf,0.6733512878417969,1.270524501800537
661,ltl2dpa22.tlsf,0.7370302677154541,1.4401121139526367
662,ltl2dpa23.tlsf,0.6198742389678955,1.1322150230407717
663,ltl2dpa24.tlsf,0.6569676399230957,1.1832537651062012
664,ModdifiedLedMatrix4X.tlsf,0.9894545078277588,1.6142442226409912
665,ModdifiedLedMatrix5X.tlsf,1.2087817192077637,2.074670553207397
668,Morning2_1cf58fc1.tlsf,267.4243578910828,407.0840792655945
671,Morning2_4d4ca5c4.tlsf,0.749476432800293,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.7505769729614258,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.6249163150787354,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,1392.1252074241638,1054.095065832138
679,Morning_88c5c1c3.tlsf,5.95758056640625,25.33792471885681
680,Morning_9cac58d3.tlsf,4.989008665084839,24.054515600204468
682,Morning_f1477cc5.tlsf,1623.1391639709473,3600.0
684,MorningMin_d6c5ac79.tlsf,0.876140832901001,1.5248022079467771
685,MusicAppFeedback.tlsf,0.7701106071472168,1.43318510055542
686,MusicAppMotivating.tlsf,0.8165416717529297,1.4736948013305664
687,MusicAppSimple.tlsf,0.7502293586730957,1.430874586105347
688,mux10.tlsf,0.7218420505523682,1.2563188076019287
689,mux12.tlsf,0.725590705871582,1.23521089553833
690,mux16.tlsf,1.263141632080078,1.3285362720489502
691,mux32.tlsf,0.8279552459716797,48.91459965705872
693,mux8.tlsf,0.6886663436889648,1.1922969818115234
694,narylatch10.tlsf,34.79443573951721,32.58760380744934
695,narylatch11.tlsf,187.18671464920044,131.32593178749084
696,narylatch12.tlsf,588.723757982254,684.0593883991241
698,narylatch8.tlsf,3.033409118652344,3.110765218734741
699,OneCounterGuiA0.tlsf,0.7237982749938965,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.771507978439331,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.8133702278137207,1.5570197105407717
702,OneCounterGuiA3.tlsf,1.0191481113433838,1.7112641334533691
703,OneCounterGuiA4.tlsf,1.0073678493499756,1.7960104942321775
704,OneCounterGuiA5.tlsf,1.0422005653381348,1.7072365283966064
705,OneCounterGuiA6.tlsf,1.197756052017212,2.187766790390014
706,OneCounterGuiA7.tlsf,1.3837110996246338,2.391787052154541
707,OneCounterGuiA8.tlsf,2.2563798427581787,2.9725821018218994
708,OneCounterGuiA9.tlsf,1.8540797233581543,2.967979907989502
709,OneCounterGui.tlsf,0.7391865253448486,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.6484878063201904,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.6520049571990967,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.6643335819244385,1.2906365394592283
713,OneCounterInRangeA3.tlsf,0.650501012802124,1.189681053161621
714,OneCounterInRange.tlsf,0.6547834873199463,1.2214455604553225
715,OneCounter.tlsf,2.3175625801086426,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.7561213970184326,1.36153244972229
718,prioritized_arbiter10.tlsf,0.9727935791015624,1.6193904876708984
719,prioritized_arbiter12.tlsf,1.085737943649292,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.6122615337371826,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.6724040508270264,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.7048988342285156,1.358489751815796
723,prioritized_arbiter4.tlsf,0.7704448699951172,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.7811973094940186,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.8127000331878662,1.427971363067627
726,prioritized_arbiter7.tlsf,0.838280200958252,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.8686106204986572,1.490495681762695
728,prioritized_arbiter9.tlsf,0.9042325019836426,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,117.51975679397584,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,700.85076379776,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,1353.4929275512695,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,14.951825380325316,15.205368995666504
734,prioritized_arbiter_unreal12_10.tlsf,0.6496407985687256,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.6259348392486572,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.6226608753204346,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.61600661277771,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.6198184490203857,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.6213288307189941,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.6220300197601318,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.5934834480285645,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.6038675308227539,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.6117963790893555,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.6115257740020752,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.6332516670227051,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.6041383743286133,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.6303133964538574,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.5910494327545166,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.6128718852996826,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.7548158168792725,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.7762348651885986,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.8122196197509766,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.8126876354217529,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.8225536346435547,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.8111045360565186,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.7850856781005859,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.7500927448272705,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.752748966217041,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.7348771095275879,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.7627513408660889,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.7259848117828369,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.7842988967895508,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.7856297492980957,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.7751834392547607,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.7797482013702393,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.8270792961120605,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.8305785655975342,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.8540401458740234,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.8621103763580322,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.8492183685302734,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.8679344654083252,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.8932409286499023,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.7730808258056641,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.7836246490478516,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.7798902988433838,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.7884426116943359,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.8156733512878418,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.7656419277191162,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.7817232608795166,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.8081915378570557,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.7919402122497559,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.9182229042053224,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.8033695220947266,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,1.027259111404419,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.8712782859802246,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,1.0630741119384766,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.93495774269104,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,1.3290109634399414,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.9332141876220704,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,1.7453289031982422,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.6082937717437744,1.0912177562713623
793,prioritized_arbiter_unreal23.tlsf,0.7905914783477783,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.8261318206787109,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.9291696548461914,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.976170539855957,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,1.1020898818969729,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,1.3355598449707031,1.808109760284424
800,Radarboard.tlsf,0.862246036529541,1.3105864524841309
801,RegManager.tlsf,0.7037298679351807,1.1682989597320557
802,robot_grid16_1.tlsf,4.815617322921753,5.753599882125855
803,robot_grid2_2.tlsf,0.8867120742797852,1.6354424953460691
804,robot_grid3_3.tlsf,1.810786485671997,2.8771793842315674
805,robot_grid4_4.tlsf,2.8866729736328125,3.7482330799102783
806,robot_grid4_5.tlsf,4.271338939666748,6.064188718795776
807,robot_grid5_1.tlsf,1.4752111434936523,2.181438446044922
808,robot_grid6_1.tlsf,1.651968479156494,2.337336778640747
809,robot_grid8_2.tlsf,2.951387643814087,3.883206367492676
810,Room_a50cadd7.tlsf,0.6075441837310791,1.077751398086548
811,RotationCalculator.tlsf,0.7184410095214844,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.7044053077697754,1.298893690109253
814,round_robin_arbiter3.tlsf,0.8634390830993652,1.448371171951294
815,round_robin_arbiter4.tlsf,1.2129502296447754,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.4967103004455566,3.3450069427490234
817,round_robin_arbiter6.tlsf,12.1343035697937,11.579507112503052
818,round_robin_arbiter7.tlsf,80.85078072547913,89.46143674850464
819,round_robin_arbiter8.tlsf,671.212343454361,742.2794365882874
820,round_robin_arbiter_unreal12_10.tlsf,1.1871299743652344,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,1.3618779182434082,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,1.5039536952972412,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,2.050945997238159,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,2.895189046859741,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,2.5295073986053467,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,2.925856351852417,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.7365334033966064,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.7489800453186035,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.7581250667572021,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.8016467094421387,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.8177299499511719,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.8463187217712402,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.920159101486206,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.9611289501190186,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,1.028620719909668,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,13.80639147758484,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,25.333820104599,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,67.16216611862183,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,166.96392583847046,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,613.8126294612885,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,3600.0,99.865802526474
843,round_robin_arbiter_unreal13_1.tlsf,0.8664016723632812,1.52378511428833
846,round_robin_arbiter_unreal13_2.tlsf,0.8240070343017578,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.8936047554016113,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,1.017399787902832,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,1.218900203704834,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.5667858123779297,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,2.261495590209961,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,3.030796766281128,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,6.156452178955078,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,53.302186250686646,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,132.23720788955688,362.338264465332
857,round_robin_arbiter_unreal14_12.tlsf,253.8091218471527,3600.0
858,round_robin_arbiter_unreal14_13.tlsf,122.41470980644226,3600.0
862,round_robin_arbiter_unreal14_1.tlsf,1.1051404476165771,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,1.1352109909057615,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.4788451194763184,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,2.2691543102264404,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,4.051049709320068,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,8.451784372329712,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,24.89905166625977,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,23.814313173294067,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,46.22482490539551,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.7951943874359131,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.9919850826263428,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,2.233309268951416,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,6.334710121154785,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,43.13949489593506,570.0592777729034
876,round_robin_arbiter_unreal27.tlsf,207.90147614479065,3600.0
878,Scoreboard.tlsf,0.7191197872161865,1.2423946857452393
879,SensorInit.tlsf,0.887413740158081,1.4239206314086914
880,SensorPart.tlsf,0.9275851249694824,1.5354149341583252
881,SensorRegister.tlsf,0.5993189811706543,1.0781910419464111
882,SensorSelector.tlsf,2.092475175857544,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.90679669380188,1.4859349727630615
884,Sensor.tlsf,1.0045971870422363,1.6962502002716064
885,Shades2_235467da.tlsf,0.7146444320678711,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.74857497215271,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.7089769840240479,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.7160377502441406,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.6545999050140381,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.7134060859680176,1.3628156185150146
891,Shades_974f4a68.tlsf,0.819683313369751,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.7079875469207764,1.2568235397338867
893,Shades_a02758ea.tlsf,0.7227520942687988,1.3008811473846436
894,Shades_b209ff21.tlsf,0.7438414096832275,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.6628057956695557,1.2414569854736328
896,shift10.tlsf,0.8574750423431396,1.4238879680633545
897,shift12.tlsf,1.2197151184082031,1.7705392837524414
898,shift16.tlsf,7.721170425415039,8.705073118209839
900,shift8.tlsf,0.6873080730438232,1.220850944519043
901,simple_arbiter_enc10.tlsf,81.98786783218384,112.24390625953674
902,simple_arbiter_enc11.tlsf,162.96361374855042,240.40697765350345
903,simple_arbiter_enc12.tlsf,342.2286903858185,542.6255717277527
904,simple_arbiter_enc13.tlsf,841.457133769989,1249.081290960312
906,simple_arbiter_enc8.tlsf,4.597643136978149,7.127055168151856
907,simple_arbiter_unreal116_1.tlsf,3.444633960723877,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,3.671808958053589,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,3.7342567443847656,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,3.826881170272827,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.082946538925171,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.5819540023803711,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.5759406089782715,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.5688920021057129,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.5547888278961182,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.5705945491790771,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.5578722953796387,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.57358717918396,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.5800585746765137,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.5745151042938232,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.5811681747436523,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.5794022083282471,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.7011110782623291,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.6418039798736572,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.6364090442657471,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.6392066478729248,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.6607391834259033,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.6552846431732178,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.6752505302429199,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.6965601444244385,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.6789233684539795,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.6881637573242188,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.7284984588623047,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.7534477710723877,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.6910371780395508,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.7155437469482422,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.7028262615203857,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.7210710048675537,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.7344722747802734,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.730311393737793,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.7426116466522217,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.7767460346221924,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.7406368255615234,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.7972729206085205,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.727586030960083,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.735175371170044,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.7453486919403076,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.7685751914978027,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.7711532115936279,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.7962298393249512,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.7814652919769287,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.7786853313446045,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.7858262062072754,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.7617135047912598,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.804389476776123,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.8242535591125488,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.8438856601715088,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.8485326766967773,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,1.1213948726654053,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,1.4968183040618896,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.5502076148986816,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.6403148174285889,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.6863448619842529,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.754448652267456,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.8122458457946777,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.9131650924682616,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,1.0401811599731443,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,1.169022798538208,1.6996378898620603
969,SliderDefault.tlsf,0.6632993221282959,1.4433157444000244
970,SliderDelayed.tlsf,1.0157532691955566,1.6856040954589844
971,SliderScored.tlsf,0.9532456398010254,2.0514166355133057
972,SPIPureNext.tlsf,1.942103385925293,3.6220757961273193
973,SPIReadClk.tlsf,0.6214358806610107,1.3595011234283447
974,SPIReadManag.tlsf,1.5469071865081787,2.6183040142059326
975,SPIReadSdi.tlsf,0.6269361972808838,1.3984179496765137
976,SPI.tlsf,0.9621131420135498,1.9214246273040767
977,SPIWriteClk.tlsf,0.6385786533355713,1.3288536071777344
978,SPIWriteManag.tlsf,0.9394161701202391,1.8006103038787842
979,SPIWriteSdi.tlsf,0.6614017486572266,1.451732873916626
980,System_b0840146.tlsf,0.658942461013794,1.5191645622253418
981,test2_f2774e0b.tlsf,0.747154951095581,1.265922784805298
982,test3_efe2feaf.tlsf,0.7490503787994385,1.2059946060180664
983,test4_4b82b1f4.tlsf,0.7028052806854248,1.1969108581542969
984,test5_6cbc6174.tlsf,0.6897351741790771,1.2933454513549805
985,test6_0f5381e9.tlsf,0.6937041282653809,1.4600465297698977
986,test7_2c5b09da.tlsf,0.7031784057617188,1.4209163188934326
987,test8_88f351a6.tlsf,0.6821775436401367,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.7223296165466309,1.6927533149719238
989,test_f3987563.tlsf,0.6360478401184082,1.398618459701538
990,Time_a50cadd7.tlsf,0.6086454391479492,1.3199117183685305
991,Timer_a50cadd7.tlsf,0.6164274215698242,1.3471651077270508
992,tmp_13cfc6f2.tlsf,1.357754468917847,2.148040294647217
993,TorcsAccelerating.tlsf,0.6273798942565918,1.317460060119629
994,TorcsGearing.tlsf,0.6237189769744873,1.2710468769073486
995,TorcsSimple.tlsf,0.6593210697174072,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.7533636093139648,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.6463205814361572,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.7242000102996826,1.3540422916412354
999,TwoCounters2.tlsf,0.7717931270599365,1.471593141555786
1000,TwoCounters3.tlsf,0.8605601787567139,1.6228599548339844
1001,TwoCounters4.tlsf,0.8969783782958984,1.755681037902832
1002,TwoCounters5.tlsf,2.0915701389312744,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.8734734058380127,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.9942741394042968,1.823089838027954
1005,TwoCountersDisButA2.tlsf,1.1234910488128662,2.041424036026001
1006,TwoCountersDisButA3.tlsf,1.6314268112182615,2.326288938522339
1007,TwoCountersDisButA4.tlsf,1.44252347946167,2.293788433074951
1008,TwoCountersDisButA5.tlsf,1.5846476554870603,3.034004211425781
1009,TwoCountersDisButA6.tlsf,1.7552549839019775,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.6608853340148926,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.686353921890259,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,4.596653938293457,6.465341091156006
1013,TwoCountersDisButAC.tlsf,5.024735450744629,6.7478392124176025
1014,TwoCountersGui.tlsf,0.949974775314331,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.7658872604370117,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.7654824256896973,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.8591623306274414,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.8807511329650879,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.9218227863311768,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,1.0424861907958984,1.9841325283050537
1021,TwoCountersInRangeA6.tlsf,0.8932650089263916,1.5424597263336182
1022,TwoCountersInRangeM0.tlsf,1.1449129581451416,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,1.1226303577423096,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,1.0725703239440918,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,1.022693157196045,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,1.0219709873199463,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,1.0377624034881592,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.7912211418151855,1.7711143493652344
1029,TwoCountersRefinedRefined.tlsf,0.7822575569152832,1.613661766052246
1030,TwoCountersRefined.tlsf,0.8035855293273926,1.5681440830230713
1031,TwoCounters.tlsf,0.7770915031433105,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.5413470268249512,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.5853192806243896,1.1632845401763916
1034,UnderapproxStrengthenedDemo.tlsf,0.5452044010162354,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.7148146629333496,1.5978014469146729
1036,Warnlight_a50cadd7.tlsf,0.5873329639434814,1.3878841400146484
1037,Window_235467da.tlsf,0.7520425319671631,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.7438561916351318,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.7706699371337891,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.736109733581543,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.8470323085784912,2.069787740707397
1042,Window2_f1477cc5.tlsf,0.7227494716644287,1.9000585079193115
1043,Window2Min_88c5c1c3.tlsf,0.6702892780303955,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.7535536289215088,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.7322161197662354,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.661592960357666,1.488123893737793
1047,workstation_resupply_1.tlsf,0.9163987636566162,1.7288451194763184
1048,workstation_resupply_2.tlsf,1.719541072845459,2.7170865535736084
1049,workstation_resupply_3.tlsf,5.985580205917358,7.753826141357422
1050,workstation_resupply_4.tlsf,60.4514536857605,85.83440780639648
1051,workstation_resupply_5.tlsf,409.7924151420593,609.9916722774506
1053,Zoo0.tlsf,0.7370164394378662,2.090338706970215
1054,Zoo10.tlsf,0.7351775169372559,1.9517698287963867
1055,Zoo5.tlsf,0.7203764915466309,1.759113311767578
1058,arbiter_on_inpchange1.tlsf,0.7175226211547852,1.3296122550964355
1059,arbiter_on_inpchange2.tlsf,0.906928777694702,1.5064430236816406
1060,arbiter_on_inpchange3.tlsf,1.1270999908447266,1.9061803817749023
1061,arbiter_on_inpchange4.tlsf,2.8195693492889404,3.2918636798858643
1062,arbiter_on_inpchange5.tlsf,20.104328632354736,26.19119024276733
1063,arbiter_on_inpchange6.tlsf,315.68470788002014,392.29135823249817
1068,lift4.tlsf,1.412111520767212,2.5132148265838623
1069,lift5.tlsf,2.7293460369110107,3.616082429885864
1070,lift6.tlsf,5.068872451782227,7.643841743469238
1071,lift7.tlsf,23.713452339172363,28.237886667251587
1072,lift8.tlsf,192.96765542030332,145.9803020954132
1073,lift9.tlsf,1796.073478460312,1628.6707832813263
1075,lift_unary_enc4.tlsf,2.6188886165618896,4.833054065704346
1076,lift_unary_enc5.tlsf,11.663909435272217,17.746951818466187
1077,lift_unary_enc6.tlsf,129.55724692344666,191.11783051490784
1081,lift_wrong_physics_unreal10.tlsf,33.83862376213074,40.08942770957947
1082,lift_wrong_physics_unreal4.tlsf,1.0730414390563965,1.842119216918945
1083,lift_wrong_physics_unreal5.tlsf,1.450371503829956,2.3731651306152344
1084,lift_wrong_physics_unreal6.tlsf,2.0998198986053467,3.0154519081115723
1085,lift_wrong_physics_unreal7.tlsf,3.1349775791168213,4.358887434005737
1086,lift_wrong_physics_unreal8.tlsf,4.944754362106323,7.54736852645874
1087,lift_wrong_physics_unreal9.tlsf,11.35135817527771,15.4740629196167
1090,robot_grid5_5.tlsf,7.259496688842773,9.115431308746338
1091,robot_grid6_6.tlsf,13.316638946533203,16.263903856277466
1092,robot_grid7_7.tlsf,28.395111322402958,34.25144290924072
1093,robot_grid8_8.tlsf,43.80759406089783,41.27773070335388
1095,rw_arbiter1.tlsf,0.7279889583587646,1.4014465808868408
1096,rw_arbiter2.tlsf,1.1981253623962402,2.1604745388031006
1097,rw_arbiter3.tlsf,16.385741472244263,22.924933433532715
1104,simple_arbiter_with_hints10.tlsf,45.805071115493774,56.32117533683777
1105,simple_arbiter_with_hints12.tlsf,964.9883236885072,1138.3056769371033
1107,simple_arbiter_with_hints2.tlsf,0.6796026229858398,1.3050401210784912
1108,simple_arbiter_with_hints4.tlsf,0.8842475414276123,1.5874884128570557
1109,simple_arbiter_with_hints6.tlsf,1.4857630729675293,2.261464357376098
1110,simple_arbiter_with_hints8.tlsf,5.564763069152832,5.817797422409058


==> data/time/SyntcompTF_SemmlA_Semml_real.csv <==
,name,time_SemmlA,time_Semml
0,01.tlsf,0.8122713565826416,1.4454646110534668
1,02.tlsf,1.0680854320526123,1.4474735260009766
2,03.tlsf,6.00546145439148,2.0155997276306152
3,05.tlsf,39.37299919128418,3.066654682159424
4,06.tlsf,59.69275808334351,3.228276014328003
5,07.tlsf,57.47680044174194,3.0286245346069336
6,08.tlsf,96.30319452285768,3.591876745223999
7,09.tlsf,49.680726766586304,3.147477626800537
8,10.tlsf,44.84678363800049,3.221299648284912
9,11.tlsf,41.679181814193726,3.1626484394073486
10,12.tlsf,45.0127637386322,3.909294843673706
11,13.tlsf,77.90371036529541,3.67681884765625
12,abcg_arbiter1.tlsf,0.749885082244873,1.3731772899627686
13,abcg_arbiter2.tlsf,1.1650607585906982,2.19907546043396
14,abcg_arbiter3.tlsf,5.491636514663696,6.143752574920654
15,abcg_arbiter4.tlsf,53.494646310806274,68.2802586555481
16,abcg_arbiter5.tlsf,1195.5871675014496,1518.7909507751465
18,ActionConverter.tlsf,0.6532924175262451,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.64963698387146,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.6891942024230957,1.257152795791626
21,Alarm_68c86764.tlsf,1.7843804359436035,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.3476893901824951,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.7338626384735107,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.7191381454467773,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,5.861871957778931,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.1714494228363037,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.6602225303649902,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.7634973526000977,1.3702852725982666
36,amba_case_study2.tlsf,6.647100925445557,11.769137382507324
37,amba_case_study3.tlsf,303.4020628929138,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,125.4654643535614,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,592.74307513237,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.7436807155609131,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.8644936084747314,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.9824278354644777,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,1.314957857131958,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,1.9448163509368896,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,3.259114980697632,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,8.588381290435791,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,31.3622727394104,31.12661814689636
50,amba_decomposed_decode.tlsf,0.6020815372467041,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.9075164794921876,1.565610408782959
52,amba_decomposed_encode11.tlsf,1.0100102424621582,1.6942341327667236
53,amba_decomposed_encode12.tlsf,1.1660640239715576,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.2434611320495603,1.8868658542633057
55,amba_decomposed_encode14.tlsf,1.8538131713867188,2.624626874923706
56,amba_decomposed_encode15.tlsf,2.940224885940552,3.087135076522827
57,amba_decomposed_encode16.tlsf,4.1468799114227295,5.203777074813843
58,amba_decomposed_encode20.tlsf,198.02486848831177,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.6183335781097412,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.6752059459686279,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.7119889259338379,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.7255868911743164,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.7182557582855225,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.7746202945709229,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.8005180358886719,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.839832067489624,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.8694305419921875,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.4923555850982666,1.7166457176208496
69,amba_decomposed_lock12.tlsf,1.5724339485168457,1.9364936351776123
70,amba_decomposed_lock13.tlsf,5.288306951522827,2.810361385345459
71,amba_decomposed_lock14.tlsf,3.59860634803772,4.057227611541748
72,amba_decomposed_lock15.tlsf,5.080444574356079,2.7322115898132324
73,amba_decomposed_lock16.tlsf,1.6434063911437988,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.6400396823883057,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.6723735332489014,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.678368091583252,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.7201375961303711,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.7755153179168701,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.7475395202636719,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.8437345027923584,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.827113151550293,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.5970127582550049,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.7649531364440918,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.70064377784729,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.6760170459747314,1.364680290222168
86,amba_gr+_2.tlsf,8.533207178115845,9.538057327270508
87,amba_gr_2.tlsf,4.928752660751343,6.28741717338562
88,amba_gr+_3.tlsf,118.3408784866333,144.7599322795868
89,amba_gr_3.tlsf,74.94476056098938,37.82948970794678
90,amba_gr+_4.tlsf,390.0679886341095,569.1445903778076
91,amba_gr_4.tlsf,266.2606449127197,140.63201475143433
95,arbiter1.tlsf,0.6186196804046631,1.2310130596160889
96,arbiter2.tlsf,0.6978847980499268,1.356713056564331
97,arbiter3.tlsf,0.8066291809082031,1.5339233875274658
98,arbiter4.tlsf,0.9525802135467528,1.7404603958129885
99,arbiter5.tlsf,1.7136385440826416,2.578723430633545
100,arbiter6.tlsf,4.607579708099365,4.7056145668029785
101,arbiter7.tlsf,17.27243971824646,19.844414949417114
102,arbiter8.tlsf,102.26996302604675,96.24703884124756
103,arbiter9.tlsf,518.9278020858765,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.5485548973083496,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.6815309524536133,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.8869316577911377,1.6532227993011477
107,arbiter_with_buffer4.tlsf,1.661559820175171,2.7453980445861816
108,arbiter_with_buffer5.tlsf,5.323576927185059,7.674860000610352
109,arbiter_with_buffer6.tlsf,33.84852385520935,53.72219800949097
110,arbiter_with_buffer7.tlsf,316.00238585472107,366.9489901065826
112,arbiter_with_cancel1.tlsf,0.6830053329467773,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.7811064720153809,1.4182014465332031
114,arbiter_with_cancel3.tlsf,1.2024774551391602,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.7133948802948,6.101004123687744
116,arbiter_with_cancel5.tlsf,55.277307987213135,73.67804527282715
117,arbiter_with_cancel6.tlsf,1572.4915566444397,1465.669992685318
120,Automata16S.tlsf,1.6112282276153564,2.224729537963867
122,Automata.tlsf,0.8499789237976074,1.4019150733947754
123,Button.tlsf,0.6179068088531494,1.1338484287261963
126,CheckAlarmBroken1_1a2942e3.tlsf,0.6067416667938232,1.1855831146240234
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.7178795337677002,1.2679128646850586
155,CheckWarnlightBroken1_70523fbe.tlsf,0.5973255634307861,1.0906341075897217
158,Cockpitboard_efe2feaf.tlsf,0.7519052028656006,1.3500094413757324
159,Cockpitboard.tlsf,0.7657113075256348,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.91273832321167,1.6370456218719482
161,Coffee_235467da.tlsf,0.8051886558532715,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.7870371341705322,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.984142541885376,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.9541513919830322,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.8219091892242432,1.4353511333465576
167,CoffeeMin_88f351a6.tlsf,0.6570041179656982,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.8712348937988281,1.603630781173706
170,collector_v111.tlsf,9.343120813369753,11.302647590637209
171,collector_v112.tlsf,25.84420132637024,30.637314796447757
172,collector_v113.tlsf,75.42183375358582,78.70416331291199
173,collector_v114.tlsf,222.1722273826599,282.4412331581116
174,collector_v115.tlsf,737.0188825130463,970.786406993866
175,collector_v13.tlsf,0.6271791458129883,1.259695053100586
176,collector_v15.tlsf,0.7551324367523193,1.4444026947021484
177,collector_v17.tlsf,0.9908607006072998,1.7855267524719238
178,collector_v19.tlsf,2.2874503135681152,3.202687740325928
179,collector_v210.tlsf,3.6949944496154794,19.826025009155277
180,collector_v211.tlsf,9.741639375686646,62.92843627929688
181,collector_v212.tlsf,27.667455434799194,207.29514479637143
182,collector_v213.tlsf,83.1056752204895,683.1925954818726
183,collector_v215.tlsf,782.8494622707367,3600.0
184,collector_v23.tlsf,0.6507167816162109,1.325664520263672
185,collector_v25.tlsf,0.7566697597503662,1.5311057567596436
186,collector_v27.tlsf,0.9655594825744628,2.1726794242858887
187,collector_v29.tlsf,1.9441039562225344,7.525159120559692
188,collector_v310.tlsf,8.563538312911987,3.977994680404663
189,collector_v311.tlsf,24.59550309181213,10.550399541854858
190,collector_v312.tlsf,139.07898664474487,36.18269443511963
191,collector_v313.tlsf,334.2038834095001,136.35400295257568
193,collector_v33.tlsf,0.6599867343902588,1.2723581790924072
194,collector_v35.tlsf,0.778963565826416,1.328120470046997
195,collector_v37.tlsf,1.1798317432403564,1.546400547027588
196,collector_v39.tlsf,3.0917561054229736,2.200905561447144
200,Core_solved_974f4a68.tlsf,0.8874475955963135,1.5312676429748535
222,Door_2d1010f8.tlsf,0.666393518447876,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.6981210708618164,1.3598880767822266
224,EnemeyModule.tlsf,0.6345090866088867,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.7922964096069336,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.768136739730835,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.7163686752319336,1.2033016681671145
228,EscalatorCounting.tlsf,0.6650686264038086,1.207888126373291
229,EscalatorNonCounting.tlsf,0.5967929363250732,1.159968376159668
230,EscalatorNonReactive.tlsf,0.581660270690918,1.0993118286132812
231,EscalatorSmart.tlsf,0.7202281951904297,1.4214556217193604
232,example101.tlsf,0.5854930877685547,1.099067211151123
233,example102.tlsf,0.6067671775817871,1.1999130249023438
234,example10a1.tlsf,0.673170804977417,1.355703830718994
235,example10a2.tlsf,0.7091045379638672,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.6321525573730469,1.1648082733154297
237,example71.tlsf,0.5521118640899658,1.0688490867614746
238,example72.tlsf,0.5989158153533936,1.211909294128418
239,example7a1.tlsf,0.5604405403137207,1.110603094100952
240,example7a2.tlsf,0.6152036190032959,1.2012989521026611
241,example81.tlsf,0.6049261093139648,1.106062650680542
242,example82.tlsf,0.6202359199523926,1.250044584274292
243,example91.tlsf,0.5882937908172607,1.1896755695343018
244,example92.tlsf,0.6336312294006348,1.2133917808532717
246,FelixSpecFixed_2418b67e.tlsf,1.266515016555786,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.362440586090088,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,1.3514466285705566,1.9372920989990237
250,FelixSpecFixed4_3916ec59.tlsf,1.3123564720153809,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,1.2851698398590088,1.834508180618286
254,finding_nemo_1.tlsf,0.9532959461212158,1.6753637790679932
255,finding_nemo_2.tlsf,1.505781888961792,2.270284652709961
256,finding_nemo_3.tlsf,2.9489638805389404,3.251413106918335
257,finding_nemo_4.tlsf,11.669732332229614,12.186866283416748
258,finding_nemo_5.tlsf,80.0276665687561,55.372708797454834
260,full_arbiter_enc10.tlsf,1240.578922510147,650.6748809814453
262,full_arbiter_enc8.tlsf,86.93804216384888,77.25459218025208
326,Gamelogic.tlsf,0.9330716133117676,1.36254620552063
327,GamemodeChooser.tlsf,0.8158972263336182,1.282764911651611
328,Gamemodule.tlsf,0.6793045997619629,1.1564230918884275
329,generalized_buffer2.tlsf,17.250911951065063,20.223138332366943
330,generalized_buffer3.tlsf,302.51333713531494,267.04844999313354
334,Heating_235467da.tlsf,0.6932263374328613,1.329106330871582
335,Heating_974f4a68.tlsf,0.7534313201904297,1.317781925201416
336,Heating_b02056d6.tlsf,0.6798093318939209,1.2962656021118164
337,Heating_b209ff21.tlsf,0.6804988384246826,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.6686604022979736,1.295189380645752
339,Increment.tlsf,0.5866580009460449,1.0604934692382812
343,KitchenTimerV0.tlsf,0.605391263961792,1.1007709503173828
344,KitchenTimerV10.tlsf,1.26871919631958,1.853827714920044
345,KitchenTimerV1.tlsf,0.7020134925842285,1.17030668258667
346,KitchenTimerV2.tlsf,0.7778117656707764,1.3339824676513672
347,KitchenTimerV3.tlsf,0.8693981170654297,1.4803016185760498
348,KitchenTimerV4.tlsf,0.903296947479248,1.4570538997650146
349,KitchenTimerV5.tlsf,1.0030031204223633,1.5874252319335938
350,KitchenTimerV6.tlsf,1.0928099155426023,1.7803955078125
351,KitchenTimerV7.tlsf,1.1507039070129397,1.7669432163238523
352,KitchenTimerV8.tlsf,1.3863778114318848,1.8628602027893064
353,KitchenTimerV9.tlsf,1.3718860149383545,1.9333610534667969
354,LampController_974f4a68.tlsf,0.8410537242889404,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.7730715274810791,1.505812168121338
356,LedMatrix.tlsf,176.13124442100525,178.00779843330383
357,lift2.tlsf,0.8112125396728516,1.3943793773651123
358,lift3.tlsf,1.0120205879211426,1.6811883449554443
360,lift_gr1+2.tlsf,0.9260692596435548,1.7474071979522705
361,lift_gr12.tlsf,0.8152258396148682,1.587155818939209
362,lift_gr1+3.tlsf,1.4958322048187256,2.352034568786621
363,lift_gr13.tlsf,1.2484734058380127,2.043879270553589
364,lift_gr1+6.tlsf,33.91512846946716,30.72111654281616
365,lift_gr1+7.tlsf,185.51494240760803,222.82865118980408
366,lift_gr17.tlsf,48.58587145805359,42.89997386932373
368,lift_gr18.tlsf,345.5310363769531,382.8980779647827
371,lift_unary_enc2.tlsf,0.8186209201812744,1.515742540359497
372,lift_unary_enc3.tlsf,1.027149677276611,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.8292269706726074,1.519590139389038
377,Light_d65ed84e.tlsf,0.8152186870574951,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.8448095321655273,1.5802559852600098
379,Lights2_06e9cad4.tlsf,2.809419870376587,3.4893453121185303
380,Lights2_0f5381e9.tlsf,3.769119262695313,3.059673309326172
381,Lights2_2c5b09da.tlsf,1.0847530364990234,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.5454843044281006,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.2507169246673584,3.678154945373535
384,Lights_2c5b09da.tlsf,0.7586820125579834,1.3655078411102295
386,Lights2_f3987563.tlsf,3.6116127967834473,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.7689273357391357,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.8402602672576904,1.5539100170135498
389,Lights3_235467da.tlsf,0.811443567276001,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.7698056697845459,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.8732616901397705,1.375896692276001
392,Lights_3461125b.tlsf,0.8489365577697754,1.431185245513916
393,Lights3_6bea956e.tlsf,0.8130624294281006,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.859403133392334,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.6910436153411865,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.8379290103912354,1.5781948566436768
397,Lights_b0840146.tlsf,0.8684844970703125,1.4116826057434082
398,Lights_f3987563.tlsf,0.8650851249694824,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.693321943283081,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,6.27190899848938,7.120263338088989
402,LightsTotal_9cbf2546.tlsf,6.905886650085449,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,3.540182113647461,7.429296493530273
406,lilydemo03.tlsf,0.6565227508544922,1.3212966918945312
407,lilydemo04.tlsf,0.6784236431121826,1.2980976104736328
408,lilydemo05.tlsf,0.6696641445159912,1.3121066093444824
409,lilydemo06.tlsf,0.6691782474517822,1.2298614978790283
410,lilydemo07.tlsf,0.6771483421325684,1.2002363204956057
411,lilydemo08.tlsf,0.5598280429840088,1.066849708557129
412,lilydemo09.tlsf,0.6163473129272461,1.2679367065429688
413,lilydemo10.tlsf,0.5508637428283691,1.0557565689086914
415,lilydemo12.tlsf,0.5550355911254883,1.048114538192749
416,lilydemo13.tlsf,0.5923833847045898,1.1486437320709229
417,lilydemo14.tlsf,0.6035044193267822,1.1975915431976318
420,lilydemo17.tlsf,0.6162571907043457,1.2031705379486084
421,lilydemo18.tlsf,0.6544396877288818,1.2341108322143557
422,lilydemo19.tlsf,0.6477463245391846,1.2856664657592771
423,lilydemo20.tlsf,0.7033874988555908,1.2957725524902344
424,lilydemo21.tlsf,0.8648831844329834,1.5153632164001465
425,lilydemo22.tlsf,0.7142581939697266,1.3757288455963137
426,lilydemo23.tlsf,0.6186313629150391,1.262955904006958
427,lilydemo24.tlsf,0.663264274597168,1.3738715648651123
428,load_balancer10.tlsf,617.1739933490753,920.1730010509492
429,load_balancer2.tlsf,0.729816198348999,1.3557419776916504
430,load_balancer3.tlsf,0.8150882720947266,1.4441115856170654
431,load_balancer4.tlsf,0.9639313220977784,1.5733587741851809
432,load_balancer5.tlsf,1.233330011367798,2.293796300888061
433,load_balancer6.tlsf,2.1941964626312256,3.594963788986206
434,load_balancer7.tlsf,6.527783393859863,7.922900676727295
435,load_balancer8.tlsf,28.20917248725891,37.54050064086914
436,load_balancer9.tlsf,107.91741180419922,148.13470339775083
488,load_balancer_unreal22.tlsf,0.7317731380462646,1.457075595855713
495,ltl2dba01.tlsf,0.5830183029174805,1.1610450744628906
496,ltl2dba02.tlsf,0.644287109375,1.188530206680298
497,ltl2dba03.tlsf,0.6051592826843262,1.1722509860992432
498,ltl2dba04.tlsf,0.5973000526428223,1.1614923477172852
499,ltl2dba05.tlsf,0.6004903316497803,1.1495349407196045
500,ltl2dba06.tlsf,0.6022045612335205,1.1545634269714355
501,ltl2dba07.tlsf,0.6447262763977051,1.2082946300506592
502,ltl2dba08.tlsf,0.6253550052642822,1.1880018711090088
503,ltl2dba09.tlsf,0.5996236801147461,1.0773162841796875
504,ltl2dba10.tlsf,0.588681697845459,1.1231229305267334
505,ltl2dba11.tlsf,0.6153030395507812,1.1667616367340088
506,ltl2dba12.tlsf,0.5983066558837891,1.0531799793243408
507,ltl2dba13.tlsf,0.620868444442749,1.1400525569915771
508,ltl2dba14.tlsf,0.6109349727630615,1.1555278301239014
509,ltl2dba15.tlsf,0.5773725509643555,1.0728659629821775
510,ltl2dba16.tlsf,0.6344215869903564,1.2143733501434326
511,ltl2dba17.tlsf,0.635199785232544,1.2032623291015625
512,ltl2dba18.tlsf,0.6233899593353271,1.153129816055298
513,ltl2dba19.tlsf,0.5987167358398438,1.142348051071167
514,ltl2dba20.tlsf,0.6216461658477783,1.180673122406006
515,ltl2dba21.tlsf,0.6589956283569336,1.2256643772125244
516,ltl2dba22.tlsf,0.5765619277954102,1.0762450695037842
517,ltl2dba23.tlsf,0.6023578643798828,1.1710832118988037
518,ltl2dba24.tlsf,0.5878634452819824,1.0522503852844238
519,ltl2dba25.tlsf,0.6204700469970703,1.163048267364502
520,ltl2dba26.tlsf,0.5961263179779053,1.148453712463379
522,ltl2dba_alpha100.tlsf,3.9454267024993896,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.7048139572143555,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.7119817733764648,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.7144889831542969,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.7287933826446533,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.7400763034820557,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.7283766269683838,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.5971009731292725,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.7568104267120361,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.8039588928222656,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.6058714389801025,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.628192663192749,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.6131157875061035,1.2316982746124268
535,ltl2dba_alpha50.tlsf,1.0247280597686768,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.6457352638244629,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.624758243560791,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.6704142093658447,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.6703581809997559,1.3310999870300293
541,ltl2dba_beta10.tlsf,1.0559897422790527,1.644254207611084
542,ltl2dba_beta15.tlsf,1.991841554641724,3.173888921737671
543,ltl2dba_beta18.tlsf,3600.0,3.17484974861145
544,ltl2dba_beta1.tlsf,0.5791583061218262,1.2470881938934326
545,ltl2dba_beta20.tlsf,3600.0,3.280225276947021
547,ltl2dba_beta2.tlsf,0.6111726760864258,1.182112693786621
549,ltl2dba_beta3.tlsf,0.6697585582733154,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.6982650756835938,1.387004852294922
551,ltl2dba_beta5.tlsf,0.7839512825012207,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.8397388458251953,1.462446928024292
553,ltl2dba_beta7.tlsf,0.996821403503418,1.828096389770508
554,ltl2dba_beta8.tlsf,0.9470539093017578,1.7134873867034912
556,ltl2dba_C210.tlsf,0.6985301971435547,1.3044404983520508
557,ltl2dba_C212.tlsf,0.8141257762908936,1.413111448287964
558,ltl2dba_C214.tlsf,1.0218541622161863,1.710254430770874
559,ltl2dba_C216.tlsf,2.026106119155884,2.6117660999298096
560,ltl2dba_C21.tlsf,0.5740513801574707,1.151179313659668
562,ltl2dba_C22.tlsf,0.6167619228363037,1.637911319732666
563,ltl2dba_C23.tlsf,0.6407589912414551,1.2852869033813477
564,ltl2dba_C24.tlsf,0.6268911361694336,1.2318601608276367
566,ltl2dba_C25.tlsf,0.631399393081665,1.292426824569702
568,ltl2dba_C26.tlsf,0.6565604209899902,1.2655572891235352
570,ltl2dba_C27.tlsf,0.6489856243133545,1.2369976043701172
572,ltl2dba_C28.tlsf,0.6657075881958008,1.312710523605347
573,ltl2dba_C29.tlsf,0.6814141273498535,1.3637571334838867
574,ltl2dba_E10.tlsf,2.360640048980713,3.0944173336029053
575,ltl2dba_E12.tlsf,13.632550954818726,15.37189793586731
576,ltl2dba_E14.tlsf,99.01577019691469,112.31402373313904
577,ltl2dba_E15.tlsf,298.3466801643372,283.03296089172363
579,ltl2dba_E1.tlsf,0.5808262825012207,1.0786948204040527
580,ltl2dba_E2.tlsf,0.5925114154815674,1.2029361724853516
581,ltl2dba_E3.tlsf,0.5894989967346191,1.2387633323669434
582,ltl2dba_E4.tlsf,0.6385061740875244,1.2492759227752686
583,ltl2dba_E5.tlsf,0.674386739730835,1.270073175430298
584,ltl2dba_E6.tlsf,0.7168481349945068,1.332554578781128
585,ltl2dba_E7.tlsf,0.8463847637176514,1.4542670249938965
586,ltl2dba_E8.tlsf,1.0208992958068848,1.6943142414093018
587,ltl2dba_E9.tlsf,1.4350438117980957,2.24953031539917
588,ltl2dba_Q10.tlsf,17.739035606384277,19.23159146308899
589,ltl2dba_Q12.tlsf,213.8172333240509,187.42586469650269
591,ltl2dba_Q1.tlsf,0.5936143398284912,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.6080589294433594,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.654667854309082,1.318899631500244
594,ltl2dba_Q4.tlsf,0.7227921485900879,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.7685983180999756,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.9533071517944336,1.6384713649749756
597,ltl2dba_Q7.tlsf,1.28904390335083,2.063327550888061
598,ltl2dba_Q8.tlsf,2.337390422821045,2.9180729389190674
602,ltl2dba_R1.tlsf,0.5833027362823486,1.1639432907104492
628,ltl2dba_U110.tlsf,3.165415048599243,3.1178653240203857
629,ltl2dba_U112.tlsf,16.895888328552246,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.5623648166656494,1.0726890563964844
632,ltl2dba_U12.tlsf,0.5878267288208008,1.1377897262573242
633,ltl2dba_U13.tlsf,0.5808899402618408,1.1597821712493896
634,ltl2dba_U14.tlsf,0.6171400547027588,1.2016377449035645
635,ltl2dba_U15.tlsf,0.6576521396636963,1.250199794769287
636,ltl2dba_U16.tlsf,0.6699817180633545,1.3638026714324951
637,ltl2dba_U17.tlsf,0.7795171737670898,1.424297571182251
638,ltl2dba_U18.tlsf,1.0094473361968994,1.6731688976287842
639,ltl2dba_U19.tlsf,1.4390637874603271,2.0161075592041016
640,ltl2dpa01.tlsf,0.6319010257720947,1.231637716293335
641,ltl2dpa02.tlsf,0.5898137092590332,1.175971746444702
642,ltl2dpa03.tlsf,0.7107846736907959,1.3535597324371338
643,ltl2dpa04.tlsf,0.5991067886352539,1.1284518241882324
644,ltl2dpa05.tlsf,0.6002483367919922,1.14703631401062
645,ltl2dpa06.tlsf,0.5987632274627686,1.1260907649993896
646,ltl2dpa07.tlsf,0.6125216484069824,1.227907419204712
647,ltl2dpa08.tlsf,0.596306324005127,1.1372132301330566
648,ltl2dpa09.tlsf,0.5956659317016602,1.2309486865997314
649,ltl2dpa10.tlsf,0.67397141456604,1.2315940856933594
650,ltl2dpa11.tlsf,0.6337268352508545,1.208693504333496
651,ltl2dpa12.tlsf,0.6985738277435303,1.3119962215423584
652,ltl2dpa13.tlsf,0.6602640151977539,1.2872109413146973
653,ltl2dpa14.tlsf,0.6392724514007568,1.255241632461548
654,ltl2dpa15.tlsf,0.6025879383087158,1.2268693447113037
655,ltl2dpa16.tlsf,0.6131887435913086,1.2116436958312988
656,ltl2dpa17.tlsf,0.6414024829864502,1.2169692516326904
657,ltl2dpa18.tlsf,0.6338150501251221,1.2225756645202637
658,ltl2dpa19.tlsf,0.6767690181732178,1.249439716339111
659,ltl2dpa20.tlsf,0.6372330188751221,1.2498786449432373
660,ltl2dpa21.tlsf,0.6733512878417969,1.270524501800537
661,ltl2dpa22.tlsf,0.7370302677154541,1.4401121139526367
662,ltl2dpa23.tlsf,0.6198742389678955,1.1322150230407717
663,ltl2dpa24.tlsf,0.6569676399230957,1.1832537651062012
665,ModdifiedLedMatrix5X.tlsf,1.2087817192077637,2.074670553207397
671,Morning2_4d4ca5c4.tlsf,0.749476432800293,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.7505769729614258,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.6249163150787354,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,1392.1252074241638,1054.095065832138
679,Morning_88c5c1c3.tlsf,5.95758056640625,25.33792471885681
680,Morning_9cac58d3.tlsf,4.989008665084839,24.054515600204468
684,MorningMin_d6c5ac79.tlsf,0.876140832901001,1.5248022079467771
685,MusicAppFeedback.tlsf,0.7701106071472168,1.43318510055542
686,MusicAppMotivating.tlsf,0.8165416717529297,1.4736948013305664
687,MusicAppSimple.tlsf,0.7502293586730957,1.430874586105347
688,mux10.tlsf,0.7218420505523682,1.2563188076019287
689,mux12.tlsf,0.725590705871582,1.23521089553833
690,mux16.tlsf,1.263141632080078,1.3285362720489502
691,mux32.tlsf,0.8279552459716797,48.91459965705872
693,mux8.tlsf,0.6886663436889648,1.1922969818115234
694,narylatch10.tlsf,34.79443573951721,32.58760380744934
695,narylatch11.tlsf,187.18671464920044,131.32593178749084
696,narylatch12.tlsf,588.723757982254,684.0593883991241
698,narylatch8.tlsf,3.033409118652344,3.110765218734741
708,OneCounterGuiA9.tlsf,1.8540797233581543,2.967979907989502
713,OneCounterInRangeA3.tlsf,0.650501012802124,1.189681053161621
715,OneCounter.tlsf,2.3175625801086426,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.7561213970184326,1.36153244972229
718,prioritized_arbiter10.tlsf,0.9727935791015624,1.6193904876708984
719,prioritized_arbiter12.tlsf,1.085737943649292,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.6122615337371826,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.6724040508270264,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.7048988342285156,1.358489751815796
723,prioritized_arbiter4.tlsf,0.7704448699951172,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.7811973094940186,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.8127000331878662,1.427971363067627
726,prioritized_arbiter7.tlsf,0.838280200958252,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.8686106204986572,1.490495681762695
728,prioritized_arbiter9.tlsf,0.9042325019836426,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,117.51975679397584,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,700.85076379776,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,1353.4929275512695,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,14.951825380325316,15.205368995666504
800,Radarboard.tlsf,0.862246036529541,1.3105864524841309
801,RegManager.tlsf,0.7037298679351807,1.1682989597320557
802,robot_grid16_1.tlsf,4.815617322921753,5.753599882125855
803,robot_grid2_2.tlsf,0.8867120742797852,1.6354424953460691
804,robot_grid3_3.tlsf,1.810786485671997,2.8771793842315674
805,robot_grid4_4.tlsf,2.8866729736328125,3.7482330799102783
806,robot_grid4_5.tlsf,4.271338939666748,6.064188718795776
807,robot_grid5_1.tlsf,1.4752111434936523,2.181438446044922
808,robot_grid6_1.tlsf,1.651968479156494,2.337336778640747
809,robot_grid8_2.tlsf,2.951387643814087,3.883206367492676
811,RotationCalculator.tlsf,0.7184410095214844,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.7044053077697754,1.298893690109253
814,round_robin_arbiter3.tlsf,0.8634390830993652,1.448371171951294
815,round_robin_arbiter4.tlsf,1.2129502296447754,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.4967103004455566,3.3450069427490234
817,round_robin_arbiter6.tlsf,12.1343035697937,11.579507112503052
818,round_robin_arbiter7.tlsf,80.85078072547913,89.46143674850464
819,round_robin_arbiter8.tlsf,671.212343454361,742.2794365882874
878,Scoreboard.tlsf,0.7191197872161865,1.2423946857452393
879,SensorInit.tlsf,0.887413740158081,1.4239206314086914
880,SensorPart.tlsf,0.9275851249694824,1.5354149341583252
881,SensorRegister.tlsf,0.5993189811706543,1.0781910419464111
882,SensorSelector.tlsf,2.092475175857544,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.90679669380188,1.4859349727630615
884,Sensor.tlsf,1.0045971870422363,1.6962502002716064
885,Shades2_235467da.tlsf,0.7146444320678711,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.74857497215271,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.7089769840240479,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.7160377502441406,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.6545999050140381,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.7134060859680176,1.3628156185150146
891,Shades_974f4a68.tlsf,0.819683313369751,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.7079875469207764,1.2568235397338867
893,Shades_a02758ea.tlsf,0.7227520942687988,1.3008811473846436
894,Shades_b209ff21.tlsf,0.7438414096832275,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.6628057956695557,1.2414569854736328
896,shift10.tlsf,0.8574750423431396,1.4238879680633545
897,shift12.tlsf,1.2197151184082031,1.7705392837524414
898,shift16.tlsf,7.721170425415039,8.705073118209839
900,shift8.tlsf,0.6873080730438232,1.220850944519043
901,simple_arbiter_enc10.tlsf,81.98786783218384,112.24390625953674
902,simple_arbiter_enc11.tlsf,162.96361374855042,240.40697765350345
903,simple_arbiter_enc12.tlsf,342.2286903858185,542.6255717277527
904,simple_arbiter_enc13.tlsf,841.457133769989,1249.081290960312
906,simple_arbiter_enc8.tlsf,4.597643136978149,7.127055168151856
969,SliderDefault.tlsf,0.6632993221282959,1.4433157444000244
970,SliderDelayed.tlsf,1.0157532691955566,1.6856040954589844
971,SliderScored.tlsf,0.9532456398010254,2.0514166355133057
972,SPIPureNext.tlsf,1.942103385925293,3.6220757961273193
973,SPIReadClk.tlsf,0.6214358806610107,1.3595011234283447
974,SPIReadManag.tlsf,1.5469071865081787,2.6183040142059326
975,SPIReadSdi.tlsf,0.6269361972808838,1.3984179496765137
976,SPI.tlsf,0.9621131420135498,1.9214246273040767
977,SPIWriteClk.tlsf,0.6385786533355713,1.3288536071777344
978,SPIWriteManag.tlsf,0.9394161701202391,1.8006103038787842
979,SPIWriteSdi.tlsf,0.6614017486572266,1.451732873916626
981,test2_f2774e0b.tlsf,0.747154951095581,1.265922784805298
982,test3_efe2feaf.tlsf,0.7490503787994385,1.2059946060180664
984,test5_6cbc6174.tlsf,0.6897351741790771,1.2933454513549805
985,test6_0f5381e9.tlsf,0.6937041282653809,1.4600465297698977
986,test7_2c5b09da.tlsf,0.7031784057617188,1.4209163188934326
989,test_f3987563.tlsf,0.6360478401184082,1.398618459701538
991,Timer_a50cadd7.tlsf,0.6164274215698242,1.3471651077270508
992,tmp_13cfc6f2.tlsf,1.357754468917847,2.148040294647217
993,TorcsAccelerating.tlsf,0.6273798942565918,1.317460060119629
994,TorcsGearing.tlsf,0.6237189769744873,1.2710468769073486
995,TorcsSimple.tlsf,0.6593210697174072,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.7533636093139648,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.6463205814361572,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.7242000102996826,1.3540422916412354
1000,TwoCounters3.tlsf,0.8605601787567139,1.6228599548339844
1001,TwoCounters4.tlsf,0.8969783782958984,1.755681037902832
1021,TwoCountersInRangeA6.tlsf,0.8932650089263916,1.5424597263336182
1029,TwoCountersRefinedRefined.tlsf,0.7822575569152832,1.613661766052246
1034,UnderapproxStrengthenedDemo.tlsf,0.5452044010162354,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.7148146629333496,1.5978014469146729
1037,Window_235467da.tlsf,0.7520425319671631,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.7438561916351318,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.7706699371337891,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.736109733581543,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.8470323085784912,2.069787740707397
1043,Window2Min_88c5c1c3.tlsf,0.6702892780303955,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.7535536289215088,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.7322161197662354,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.661592960357666,1.488123893737793
1047,workstation_resupply_1.tlsf,0.9163987636566162,1.7288451194763184
1048,workstation_resupply_2.tlsf,1.719541072845459,2.7170865535736084
1049,workstation_resupply_3.tlsf,5.985580205917358,7.753826141357422
1050,workstation_resupply_4.tlsf,60.4514536857605,85.83440780639648
1051,workstation_resupply_5.tlsf,409.7924151420593,609.9916722774506
1053,Zoo0.tlsf,0.7370164394378662,2.090338706970215
1054,Zoo10.tlsf,0.7351775169372559,1.9517698287963867
1055,Zoo5.tlsf,0.7203764915466309,1.759113311767578
1058,arbiter_on_inpchange1.tlsf,0.7175226211547852,1.3296122550964355
1059,arbiter_on_inpchange2.tlsf,0.906928777694702,1.5064430236816406
1060,arbiter_on_inpchange3.tlsf,1.1270999908447266,1.9061803817749023
1061,arbiter_on_inpchange4.tlsf,2.8195693492889404,3.2918636798858643
1062,arbiter_on_inpchange5.tlsf,20.104328632354736,26.19119024276733
1063,arbiter_on_inpchange6.tlsf,315.68470788002014,392.29135823249817
1068,lift4.tlsf,1.412111520767212,2.5132148265838623
1069,lift5.tlsf,2.7293460369110107,3.616082429885864
1070,lift6.tlsf,5.068872451782227,7.643841743469238
1071,lift7.tlsf,23.713452339172363,28.237886667251587
1072,lift8.tlsf,192.96765542030332,145.9803020954132
1073,lift9.tlsf,1796.073478460312,1628.6707832813263
1075,lift_unary_enc4.tlsf,2.6188886165618896,4.833054065704346
1076,lift_unary_enc5.tlsf,11.663909435272217,17.746951818466187
1077,lift_unary_enc6.tlsf,129.55724692344666,191.11783051490784
1090,robot_grid5_5.tlsf,7.259496688842773,9.115431308746338
1091,robot_grid6_6.tlsf,13.316638946533203,16.263903856277466
1092,robot_grid7_7.tlsf,28.395111322402958,34.25144290924072
1093,robot_grid8_8.tlsf,43.80759406089783,41.27773070335388
1095,rw_arbiter1.tlsf,0.7279889583587646,1.4014465808868408
1096,rw_arbiter2.tlsf,1.1981253623962402,2.1604745388031006
1097,rw_arbiter3.tlsf,16.385741472244263,22.924933433532715
1104,simple_arbiter_with_hints10.tlsf,45.805071115493774,56.32117533683777
1105,simple_arbiter_with_hints12.tlsf,964.9883236885072,1138.3056769371033
1107,simple_arbiter_with_hints2.tlsf,0.6796026229858398,1.3050401210784912
1108,simple_arbiter_with_hints4.tlsf,0.8842475414276123,1.5874884128570557
1109,simple_arbiter_with_hints6.tlsf,1.4857630729675293,2.261464357376098
1110,simple_arbiter_with_hints8.tlsf,5.564763069152832,5.817797422409058


==> data/time/SyntcompTF_SemmlA_Semml_unreal.csv <==
,name,time_SemmlA,time_Semml
29,AllLights_06e9cad4.tlsf,337.50147581100464,415.5346636772156
30,AllLights_2c5b09da.tlsf,218.7105014324188,170.70298862457275
31,AllLights_63831f8c.tlsf,385.3565483093262,457.9501130580902
32,AllLights_aeb1d897.tlsf,680.5603196620941,326.4877004623413
33,AllLights_b209ff21.tlsf,432.7830286026001,274.319589138031
34,AllLights_d6c5ac79.tlsf,778.5382225513458,417.2041141986847
35,AllShades_66f450a4.tlsf,56.29679036140442,59.35162925720215
119,Assumptions_a50cadd7.tlsf,0.9950058460235596,1.561699390411377
124,CheckAlarm_6bea956e.tlsf,0.6498982906341553,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.6219830513000488,1.2510392665863037
127,CheckCoffeMachine_1cf58fc1.tlsf,0.760124683380127,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.7460718154907227,1.2644860744476318
130,CheckCoffeMachine_f3987563.tlsf,0.8088178634643555,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.6359286308288574,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.6815061569213867,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.6785523891448975,1.3265361785888672
134,CheckLight_007df645.tlsf,0.6969494819641113,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.6932392120361328,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.6171295642852783,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.5658628940582275,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.6168029308319092,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.5960097312927246,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.5897371768951416,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.682293176651001,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.6566519737243652,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.5720365047454834,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.6920311450958252,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.6250638961791992,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.6325204372406006,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.6168334484100342,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.6549134254455566,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.5770103931427002,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.6062872409820557,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.6213760375976562,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.634768009185791,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.624981164932251,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.6096842288970947,1.2498302459716797
156,CheckWindows_2418b67e.tlsf,0.5472185611724854,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.5446455478668213,1.0792477130889893
166,Coffee_f1477cc5.tlsf,0.887549877166748,1.422335147857666
169,CoffeMachine_a50cadd7.tlsf,0.6171534061431885,1.1601264476776123
197,Core_4b5a2bad.tlsf,0.9423329830169678,1.6292195320129397
198,Core_66f450a4.tlsf,0.6605217456817627,1.167726993560791
199,Core_fa4d4ce3.tlsf,1.1050326824188232,1.8007121086120603
201,detector_unreal10.tlsf,0.9142892360687256,1.5395002365112305
202,detector_unreal11.tlsf,0.964343786239624,1.5833992958068848
203,detector_unreal12.tlsf,1.1078450679779053,1.7896897792816162
204,detector_unreal13.tlsf,1.3140909671783447,1.9134325981140137
205,detector_unreal14.tlsf,1.7831525802612305,2.356428384780884
206,detector_unreal15.tlsf,2.6533381938934326,3.2941510677337646
207,detector_unreal16.tlsf,6.1201159954071045,7.046953678131104
209,detector_unreal2.tlsf,0.6072244644165039,1.2582263946533203
210,detector_unreal3.tlsf,0.6278574466705322,1.2626280784606934
211,detector_unreal4.tlsf,0.6824839115142822,1.3106327056884766
213,detector_unreal5.tlsf,0.7309298515319824,1.334585428237915
215,detector_unreal6.tlsf,0.758812665939331,1.3468689918518066
217,detector_unreal7.tlsf,0.7580552101135254,1.36203932762146
219,detector_unreal8.tlsf,0.7866685390472412,1.3133416175842283
220,detector_unreal9.tlsf,0.8294203281402588,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.7900831699371338,1.4815871715545654
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.7586722373962402,1.3967483043670654
249,FelixSpecFixed3.core_b209ff21.tlsf,2.249767541885376,3.059117078781128
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.7083747386932373,1.2005794048309326
263,full_arbiter_unreal12_10.tlsf,1.823758125305176,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,2.9127655029296875,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,3.570975542068481,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,6.390206336975098,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,10.439248085021973,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,25.36030888557434,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,38.04958844184876,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,180.5500922203064,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.7038888931274414,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,809.296957731247,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,3600.0,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,3600.0,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,3600.0,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,3600.0,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.6883509159088135,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.7425129413604736,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.7506890296936035,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.8137295246124268,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.8610982894897461,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,1.000877857208252,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,1.1480751037597656,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,1.4642770290374756,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,73.97811102867126,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,69.61285448074341,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,264.2703502178192,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,111.95032000541688,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,243.0242726802826,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.7815535068511963,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.8038792610168457,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,1.0695598125457764,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,1.5480523109436035,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.9619388580322266,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,8.818067789077759,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,22.26374626159668,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,32.44295263290405,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,45.081358432769775,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.9157085418701172,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,1.060140609741211,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,2.702414035797119,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,16.45107674598694,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,109.6751160621643,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,258.5051407814026,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,520.2946166992188,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,659.4956221580505,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.8825984001159668,1.3689768314361572
319,full_arbiter_unreal23.tlsf,1.3329310417175293,1.8538520336151123
320,full_arbiter_unreal24.tlsf,9.699201822280884,8.475827693939209
321,full_arbiter_unreal25.tlsf,28.73091959953308,61.750935792922974
322,full_arbiter_unreal26.tlsf,94.8375527858734,379.7518014907837
323,full_arbiter_unreal27.tlsf,254.45875239372253,3600.0
324,full_arbiter_unreal28.tlsf,1092.1725795269012,3600.0
340,IntendDemo_42dc4fff.tlsf,0.7769560813903809,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,1.040724754333496,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.7589354515075684,1.2806761264801023
374,lift_wrong_physics_unreal3.tlsf,0.8978543281555176,1.6970374584197998
375,Light_a50cadd7.tlsf,0.6663873195648193,1.1884779930114746
376,Light_aeb1d897.tlsf,0.9315502643585204,1.5950398445129397
385,Lights2_f1477cc5.tlsf,2.475135564804077,3.6583428382873535
401,LightsTotal_2c5b09da.tlsf,1.8703017234802248,2.742356300354004
404,lilydemo01.tlsf,0.5686624050140381,1.0860679149627686
405,lilydemo02.tlsf,0.5573155879974365,1.1637723445892334
414,lilydemo11.tlsf,0.5420031547546387,1.0313045978546145
418,lilydemo15.tlsf,0.6298997402191162,1.184457540512085
419,lilydemo16.tlsf,0.6350142955780029,1.2361388206481934
437,load_balancer_unreal12_10.tlsf,0.8308613300323486,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.8144958019256592,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.857511043548584,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.8231184482574463,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8639400005340576,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8891942501068115,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.838538408279419,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.7380590438842773,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.7713770866394043,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.760873556137085,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.799330472946167,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.8181419372558594,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.8017442226409912,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.8222324848175049,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.8383400440216064,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.8342053890228271,1.458158016204834
453,load_balancer_unreal13_10.tlsf,1.2521607875823977,3.325417995452881
454,load_balancer_unreal13_11.tlsf,1.3120596408843994,2.249307870864868
455,load_balancer_unreal13_12.tlsf,1.2785840034484863,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.8532772064208984,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.8135151863098145,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.8316769599914551,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.8992059230804443,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.9864623546600342,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,1.0607924461364746,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,1.0484559535980225,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,1.1340079307556152,2.295332670211792
464,load_balancer_unreal13_9.tlsf,1.3347086906433103,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,7.271238565444946,30.948031663894653
466,load_balancer_unreal14_11.tlsf,5.946252822875977,37.897422313690186
467,load_balancer_unreal14_12.tlsf,6.215135812759399,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.9269278049468994,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.9443624019622804,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,1.1599509716033936,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.5213263034820557,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.745274305343628,4.37740969657898
473,load_balancer_unreal14_6.tlsf,1.720400333404541,5.244028806686401
474,load_balancer_unreal14_7.tlsf,3.303926467895508,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.6084578037261963,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,6.534773111343384,32.62392473220825
477,load_balancer_unreal15_2.tlsf,1.2116546630859375,1.790916919708252
478,load_balancer_unreal15_3.tlsf,1.828617811203003,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,8.913854122161865,12.40084719657898
480,load_balancer_unreal15_5.tlsf,14.912353038787842,94.3695878982544
481,load_balancer_unreal15_6.tlsf,45.98764991760254,96.43806481361388
482,load_balancer_unreal15_7.tlsf,49.17220067977905,258.8300850391388
483,load_balancer_unreal16_1.tlsf,1.3203608989715576,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.9845285415649412,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,7.223427772521973,15.978660345077516
486,load_balancer_unreal16_4.tlsf,174.87978529930115,251.4474456310272
487,load_balancer_unreal16_5.tlsf,310.68383026123047,3600.0
489,load_balancer_unreal23.tlsf,0.8726711273193359,1.5428962707519531
490,load_balancer_unreal24.tlsf,2.334855079650879,1.9581222534179688
491,load_balancer_unreal25.tlsf,16.37623167037964,3.6724462509155273
492,load_balancer_unreal26.tlsf,72.03850364685059,16.940827131271362
493,load_balancer_unreal27.tlsf,164.72275400161743,61.51004910469055
494,load_balancer_unreal28.tlsf,392.6330583095551,837.7792990207672
521,ltl2dba27.tlsf,0.5777790546417236,1.1411402225494385
599,ltl2dba_R10.tlsf,398.3719654083252,349.51635789871216
603,ltl2dba_R2.tlsf,0.6514358520507812,1.2515270709991455
604,ltl2dba_R3.tlsf,0.687211275100708,1.336907148361206
605,ltl2dba_R4.tlsf,0.7400155067443848,1.4426565170288086
606,ltl2dba_R5.tlsf,0.8484163284301758,1.667131423950195
607,ltl2dba_R6.tlsf,1.0840351581573486,1.724517822265625
608,ltl2dba_R7.tlsf,1.9272658824920652,2.989931106567383
609,ltl2dba_R8.tlsf,7.180510997772217,8.672194242477417
611,ltl2dba_theta10.tlsf,0.8200397491455078,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.9810402393341064,1.618166208267212
613,ltl2dba_theta14.tlsf,1.470165491104126,2.2340426445007324
614,ltl2dba_theta16.tlsf,3.5690135955810547,4.960325002670288
615,ltl2dba_theta1.tlsf,0.6096072196960449,1.217444658279419
617,ltl2dba_theta2.tlsf,0.6611242294311523,1.228477954864502
619,ltl2dba_theta3.tlsf,0.6501202583312988,1.326279878616333
620,ltl2dba_theta4.tlsf,0.6818132400512695,1.2982409000396729
623,ltl2dba_theta5.tlsf,0.6888196468353271,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.6937685012817383,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.7294576168060303,1.376020908355713
626,ltl2dba_theta8.tlsf,0.7788517475128174,1.356853723526001
664,ModdifiedLedMatrix4X.tlsf,0.9894545078277588,1.6142442226409912
668,Morning2_1cf58fc1.tlsf,267.4243578910828,407.0840792655945
682,Morning_f1477cc5.tlsf,1623.1391639709473,3600.0
699,OneCounterGuiA0.tlsf,0.7237982749938965,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.771507978439331,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.8133702278137207,1.5570197105407717
702,OneCounterGuiA3.tlsf,1.0191481113433838,1.7112641334533691
703,OneCounterGuiA4.tlsf,1.0073678493499756,1.7960104942321775
704,OneCounterGuiA5.tlsf,1.0422005653381348,1.7072365283966064
705,OneCounterGuiA6.tlsf,1.197756052017212,2.187766790390014
706,OneCounterGuiA7.tlsf,1.3837110996246338,2.391787052154541
707,OneCounterGuiA8.tlsf,2.2563798427581787,2.9725821018218994
709,OneCounterGui.tlsf,0.7391865253448486,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.6484878063201904,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.6520049571990967,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.6643335819244385,1.2906365394592283
714,OneCounterInRange.tlsf,0.6547834873199463,1.2214455604553225
734,prioritized_arbiter_unreal12_10.tlsf,0.6496407985687256,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.6259348392486572,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.6226608753204346,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.61600661277771,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.6198184490203857,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.6213288307189941,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.6220300197601318,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.5934834480285645,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.6038675308227539,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.6117963790893555,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.6115257740020752,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.6332516670227051,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.6041383743286133,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.6303133964538574,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.5910494327545166,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.6128718852996826,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.7548158168792725,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.7762348651885986,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.8122196197509766,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.8126876354217529,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.8225536346435547,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.8111045360565186,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.7850856781005859,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.7500927448272705,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.752748966217041,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.7348771095275879,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.7627513408660889,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.7259848117828369,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.7842988967895508,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.7856297492980957,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.7751834392547607,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.7797482013702393,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.8270792961120605,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.8305785655975342,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.8540401458740234,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.8621103763580322,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.8492183685302734,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.8679344654083252,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.8932409286499023,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.7730808258056641,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.7836246490478516,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.7798902988433838,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.7884426116943359,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.8156733512878418,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.7656419277191162,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.7817232608795166,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.8081915378570557,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.7919402122497559,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.9182229042053224,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.8033695220947266,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,1.027259111404419,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.8712782859802246,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,1.0630741119384766,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.93495774269104,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,1.3290109634399414,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.9332141876220704,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,1.7453289031982422,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.6082937717437744,1.0912177562713623
793,prioritized_arbiter_unreal23.tlsf,0.7905914783477783,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.8261318206787109,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.9291696548461914,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.976170539855957,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,1.1020898818969729,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,1.3355598449707031,1.808109760284424
810,Room_a50cadd7.tlsf,0.6075441837310791,1.077751398086548
820,round_robin_arbiter_unreal12_10.tlsf,1.1871299743652344,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,1.3618779182434082,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,1.5039536952972412,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,2.050945997238159,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,2.895189046859741,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,2.5295073986053467,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,2.925856351852417,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.7365334033966064,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.7489800453186035,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.7581250667572021,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.8016467094421387,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.8177299499511719,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.8463187217712402,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.920159101486206,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.9611289501190186,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,1.028620719909668,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,13.80639147758484,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,25.333820104599,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,67.16216611862183,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,166.96392583847046,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,613.8126294612885,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,3600.0,99.865802526474
843,round_robin_arbiter_unreal13_1.tlsf,0.8664016723632812,1.52378511428833
846,round_robin_arbiter_unreal13_2.tlsf,0.8240070343017578,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.8936047554016113,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,1.017399787902832,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,1.218900203704834,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.5667858123779297,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,2.261495590209961,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,3.030796766281128,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,6.156452178955078,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,53.302186250686646,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,132.23720788955688,362.338264465332
857,round_robin_arbiter_unreal14_12.tlsf,253.8091218471527,3600.0
858,round_robin_arbiter_unreal14_13.tlsf,122.41470980644226,3600.0
862,round_robin_arbiter_unreal14_1.tlsf,1.1051404476165771,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,1.1352109909057615,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.4788451194763184,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,2.2691543102264404,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,4.051049709320068,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,8.451784372329712,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,24.89905166625977,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,23.814313173294067,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,46.22482490539551,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.7951943874359131,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.9919850826263428,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,2.233309268951416,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,6.334710121154785,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,43.13949489593506,570.0592777729034
876,round_robin_arbiter_unreal27.tlsf,207.90147614479065,3600.0
907,simple_arbiter_unreal116_1.tlsf,3.444633960723877,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,3.671808958053589,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,3.7342567443847656,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,3.826881170272827,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.082946538925171,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.5819540023803711,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.5759406089782715,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.5688920021057129,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.5547888278961182,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.5705945491790771,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.5578722953796387,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.57358717918396,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.5800585746765137,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.5745151042938232,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.5811681747436523,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.5794022083282471,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.7011110782623291,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.6418039798736572,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.6364090442657471,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.6392066478729248,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.6607391834259033,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.6552846431732178,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.6752505302429199,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.6965601444244385,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.6789233684539795,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.6881637573242188,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.7284984588623047,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.7534477710723877,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.6910371780395508,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.7155437469482422,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.7028262615203857,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.7210710048675537,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.7344722747802734,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.730311393737793,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.7426116466522217,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.7767460346221924,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.7406368255615234,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.7972729206085205,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.727586030960083,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.735175371170044,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.7453486919403076,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.7685751914978027,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.7711532115936279,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.7962298393249512,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.7814652919769287,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.7786853313446045,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.7858262062072754,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.7617135047912598,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.804389476776123,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.8242535591125488,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.8438856601715088,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.8485326766967773,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,1.1213948726654053,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,1.4968183040618896,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.5502076148986816,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.6403148174285889,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.6863448619842529,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.754448652267456,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.8122458457946777,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.9131650924682616,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,1.0401811599731443,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,1.169022798538208,1.6996378898620603
980,System_b0840146.tlsf,0.658942461013794,1.5191645622253418
983,test4_4b82b1f4.tlsf,0.7028052806854248,1.1969108581542969
987,test8_88f351a6.tlsf,0.6821775436401367,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.7223296165466309,1.6927533149719238
990,Time_a50cadd7.tlsf,0.6086454391479492,1.3199117183685305
999,TwoCounters2.tlsf,0.7717931270599365,1.471593141555786
1002,TwoCounters5.tlsf,2.0915701389312744,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.8734734058380127,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.9942741394042968,1.823089838027954
1005,TwoCountersDisButA2.tlsf,1.1234910488128662,2.041424036026001
1006,TwoCountersDisButA3.tlsf,1.6314268112182615,2.326288938522339
1007,TwoCountersDisButA4.tlsf,1.44252347946167,2.293788433074951
1008,TwoCountersDisButA5.tlsf,1.5846476554870603,3.034004211425781
1009,TwoCountersDisButA6.tlsf,1.7552549839019775,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.6608853340148926,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.686353921890259,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,4.596653938293457,6.465341091156006
1013,TwoCountersDisButAC.tlsf,5.024735450744629,6.7478392124176025
1014,TwoCountersGui.tlsf,0.949974775314331,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.7658872604370117,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.7654824256896973,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.8591623306274414,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.8807511329650879,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.9218227863311768,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,1.0424861907958984,1.9841325283050537
1022,TwoCountersInRangeM0.tlsf,1.1449129581451416,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,1.1226303577423096,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,1.0725703239440918,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,1.022693157196045,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,1.0219709873199463,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,1.0377624034881592,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.7912211418151855,1.7711143493652344
1030,TwoCountersRefined.tlsf,0.8035855293273926,1.5681440830230713
1031,TwoCounters.tlsf,0.7770915031433105,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.5413470268249512,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.5853192806243896,1.1632845401763916
1036,Warnlight_a50cadd7.tlsf,0.5873329639434814,1.3878841400146484
1042,Window2_f1477cc5.tlsf,0.7227494716644287,1.9000585079193115
1081,lift_wrong_physics_unreal10.tlsf,33.83862376213074,40.08942770957947
1082,lift_wrong_physics_unreal4.tlsf,1.0730414390563965,1.842119216918945
1083,lift_wrong_physics_unreal5.tlsf,1.450371503829956,2.3731651306152344
1084,lift_wrong_physics_unreal6.tlsf,2.0998198986053467,3.0154519081115723
1085,lift_wrong_physics_unreal7.tlsf,3.1349775791168213,4.358887434005737
1086,lift_wrong_physics_unreal8.tlsf,4.944754362106323,7.54736852645874
1087,lift_wrong_physics_unreal9.tlsf,11.35135817527771,15.4740629196167


==> data/time/SyntcompTF_Strix_SemmlA_all.csv <==
,name,time_Strix,time_SemmlA
0,01.tlsf,0.1091706752777099,0.8122713565826416
1,02.tlsf,0.2339041233062744,1.0680854320526123
2,03.tlsf,0.7587506771087646,6.00546145439148
3,05.tlsf,1.5880260467529297,39.37299919128418
4,06.tlsf,2.198746681213379,59.69275808334351
5,07.tlsf,1.7949445247650146,57.47680044174194
6,08.tlsf,3.0368847846984863,96.30319452285768
7,09.tlsf,2.371605634689331,49.680726766586304
8,10.tlsf,2.290053367614746,44.84678363800049
9,11.tlsf,2.234652042388916,41.679181814193726
10,12.tlsf,3.3623945713043213,45.0127637386322
11,13.tlsf,3.040303468704224,77.90371036529541
12,abcg_arbiter1.tlsf,0.0278370380401611,0.749885082244873
13,abcg_arbiter2.tlsf,0.2072107791900634,1.1650607585906982
14,abcg_arbiter3.tlsf,6.479928731918335,5.491636514663696
15,abcg_arbiter4.tlsf,133.04147052764893,53.494646310806274
16,abcg_arbiter5.tlsf,3600.0,1195.5871675014496
18,ActionConverter.tlsf,0.0328996181488037,0.6532924175262451
19,Alarm_06e9cad4.tlsf,1.660395622253418,1.64963698387146
20,Alarm_2d1010f8.tlsf,0.0345878601074218,0.6891942024230957
21,Alarm_68c86764.tlsf,1.741227388381958,1.7843804359436035
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.3476893901824951
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,0.7338626384735107
24,Alarm_9cac58d3.tlsf,0.0600779056549072,0.7191381454467773
25,Alarm_a5f99bc6.tlsf,10.184724807739258,5.861871957778931
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.1714494228363037
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,0.6602225303649902
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,0.7634973526000977
29,AllLights_06e9cad4.tlsf,3600.0,337.50147581100464
30,AllLights_2c5b09da.tlsf,1634.862771987915,218.7105014324188
31,AllLights_63831f8c.tlsf,3600.0,385.3565483093262
32,AllLights_aeb1d897.tlsf,3600.0,680.5603196620941
33,AllLights_b209ff21.tlsf,3600.0,432.7830286026001
34,AllLights_d6c5ac79.tlsf,3600.0,778.5382225513458
35,AllShades_66f450a4.tlsf,690.2173788547516,56.29679036140442
36,amba_case_study2.tlsf,5.802298545837402,6.647100925445557
37,amba_case_study3.tlsf,274.4659595489502,303.4020628929138
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,125.4654643535614
39,amba_decomposed_arbiter11.tlsf,3600.0,592.74307513237
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,0.7436807155609131
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,0.8644936084747314
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,0.9824278354644777
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,1.314957857131958
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,1.9448163509368896
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,3.259114980697632
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,8.588381290435791
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.3622727394104
50,amba_decomposed_decode.tlsf,0.0196175575256347,0.6020815372467041
51,amba_decomposed_encode10.tlsf,0.3193137645721435,0.9075164794921876
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.0100102424621582
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.1660640239715576
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.2434611320495603
55,amba_decomposed_encode14.tlsf,4.362505197525024,1.8538131713867188
56,amba_decomposed_encode15.tlsf,10.604021072387695,2.940224885940552
57,amba_decomposed_encode16.tlsf,30.293662309646606,4.1468799114227295
58,amba_decomposed_encode20.tlsf,3600.0,198.02486848831177
59,amba_decomposed_encode2.tlsf,0.0235548019409179,0.6183335781097412
60,amba_decomposed_encode3.tlsf,0.0378308296203613,0.6752059459686279
61,amba_decomposed_encode4.tlsf,0.0460915565490722,0.7119889259338379
62,amba_decomposed_encode5.tlsf,0.0705997943878173,0.7255868911743164
63,amba_decomposed_encode6.tlsf,0.0837476253509521,0.7182557582855225
64,amba_decomposed_encode7.tlsf,0.1000585556030273,0.7746202945709229
65,amba_decomposed_encode8.tlsf,0.1186366081237793,0.8005180358886719
66,amba_decomposed_encode9.tlsf,0.2198748588562011,0.839832067489624
67,amba_decomposed_lock10.tlsf,0.5978524684906006,0.8694305419921875
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.4923555850982666
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.5724339485168457
70,amba_decomposed_lock13.tlsf,23.904422521591187,5.288306951522827
71,amba_decomposed_lock14.tlsf,3600.0,3.59860634803772
72,amba_decomposed_lock15.tlsf,3600.0,5.080444574356079
73,amba_decomposed_lock16.tlsf,3600.0,1.6434063911437988
74,amba_decomposed_lock2.tlsf,0.0248258113861084,0.6400396823883057
75,amba_decomposed_lock3.tlsf,0.0341105461120605,0.6723735332489014
76,amba_decomposed_lock4.tlsf,0.0404417514801025,0.678368091583252
77,amba_decomposed_lock5.tlsf,0.0516848564147949,0.7201375961303711
78,amba_decomposed_lock6.tlsf,0.0681028366088867,0.7755153179168701
79,amba_decomposed_lock7.tlsf,0.0931136608123779,0.7475395202636719
80,amba_decomposed_lock8.tlsf,0.7348761558532715,0.8437345027923584
81,amba_decomposed_lock9.tlsf,0.2878637313842773,0.827113151550293
82,amba_decomposed_shift.tlsf,0.0132770538330078,0.5970127582550049
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,0.7649531364440918
84,amba_decomposed_tincr.tlsf,0.0396630764007568,0.70064377784729
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,0.6760170459747314
86,amba_gr+_2.tlsf,369.38745498657227,8.533207178115845
87,amba_gr_2.tlsf,162.6522252559662,4.928752660751343
88,amba_gr+_3.tlsf,3600.0,118.3408784866333
89,amba_gr_3.tlsf,3600.0,74.94476056098938
90,amba_gr+_4.tlsf,3600.0,390.0679886341095
91,amba_gr_4.tlsf,3600.0,266.2606449127197
95,arbiter1.tlsf,0.0190048217773437,0.6186196804046631
96,arbiter2.tlsf,0.033801794052124,0.6978847980499268
97,arbiter3.tlsf,0.0788555145263671,0.8066291809082031
98,arbiter4.tlsf,0.2688195705413818,0.9525802135467528
99,arbiter5.tlsf,0.9628121852874756,1.7136385440826416
100,arbiter6.tlsf,4.65526819229126,4.607579708099365
101,arbiter7.tlsf,28.862589359283447,17.27243971824646
102,arbiter8.tlsf,257.13006949424744,102.26996302604675
103,arbiter9.tlsf,1543.5871360301971,518.9278020858765
104,arbiter_with_buffer1.tlsf,0.0122880935668945,0.5485548973083496
105,arbiter_with_buffer2.tlsf,0.0211195945739746,0.6815309524536133
106,arbiter_with_buffer3.tlsf,0.0616159439086914,0.8869316577911377
107,arbiter_with_buffer4.tlsf,0.3990688323974609,1.661559820175171
108,arbiter_with_buffer5.tlsf,2.155914306640625,5.323576927185059
109,arbiter_with_buffer6.tlsf,22.8721137046814,33.84852385520935
110,arbiter_with_buffer7.tlsf,215.0227439403534,316.00238585472107
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,0.6830053329467773
113,arbiter_with_cancel2.tlsf,0.0852901935577392,0.7811064720153809
114,arbiter_with_cancel3.tlsf,0.436992883682251,1.2024774551391602
115,arbiter_with_cancel4.tlsf,4.961149215698242,4.7133948802948
116,arbiter_with_cancel5.tlsf,139.16816067695618,55.277307987213135
117,arbiter_with_cancel6.tlsf,3600.0,1572.4915566444397
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,0.9950058460235596
120,Automata16S.tlsf,0.4915821552276611,1.6112282276153564
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,0.8499789237976074
123,Button.tlsf,0.0169501304626464,0.6179068088531494
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,0.6498982906341553
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,0.6219830513000488
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,0.6067416667938232
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,0.760124683380127
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,0.7460718154907227
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,0.7178795337677002
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,0.8088178634643555
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,0.6359286308288574
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,0.6815061569213867
133,CheckHeating_3461125b.tlsf,0.0291385650634765,0.6785523891448975
134,CheckLight_007df645.tlsf,0.0374701023101806,0.6969494819641113
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,0.6932392120361328
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,0.6171295642852783
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,0.5658628940582275
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,0.6168029308319092
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,0.5960097312927246
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,0.5897371768951416
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,0.682293176651001
142,CheckShades_3461125b.tlsf,0.0303125381469726,0.6566519737243652
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,0.5720365047454834
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,0.6920311450958252
145,CheckTime_3916ec59.tlsf,0.0201518535614013,0.6250638961791992
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,0.6325204372406006
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,0.6168334484100342
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,0.6549134254455566
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,0.5770103931427002
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,0.6062872409820557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,0.6213760375976562
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,0.634768009185791
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,0.624981164932251
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,0.6096842288970947
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,0.5973255634307861
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,0.5472185611724854
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,0.5446455478668213
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,0.7519052028656006
159,Cockpitboard.tlsf,0.147191047668457,0.7657113075256348
160,Coffee_06e9cad4.tlsf,0.5181846618652344,0.91273832321167
161,Coffee_235467da.tlsf,0.094106912612915,0.8051886558532715
162,Coffee_2c5b09da.tlsf,0.1090097427368164,0.7870371341705322
163,Coffee_6479ef9a.tlsf,0.5190114974975586,0.984142541885376
164,Coffee_d6376bf9.tlsf,0.5013608932495117,0.9541513919830322
165,Coffee_efe2feaf.tlsf,0.0990846157073974,0.8219091892242432
166,Coffee_f1477cc5.tlsf,0.3166069984436035,0.887549877166748
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,0.6570041179656982
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,0.8712348937988281
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,0.6171534061431885
170,collector_v111.tlsf,14.989043712615969,9.343120813369753
171,collector_v112.tlsf,64.31583786010742,25.84420132637024
172,collector_v113.tlsf,244.6888837814331,75.42183375358582
173,collector_v114.tlsf,1508.2687220573423,222.1722273826599
174,collector_v115.tlsf,3600.0,737.0188825130463
175,collector_v13.tlsf,0.0256328582763671,0.6271791458129883
176,collector_v15.tlsf,0.0537025928497314,0.7551324367523193
177,collector_v17.tlsf,0.2933671474456787,0.9908607006072998
178,collector_v19.tlsf,1.4106550216674805,2.2874503135681152
179,collector_v210.tlsf,39.02241444587708,3.6949944496154794
180,collector_v211.tlsf,160.1494333744049,9.741639375686646
181,collector_v212.tlsf,629.7190737724304,27.667455434799194
182,collector_v213.tlsf,3600.0,83.1056752204895
183,collector_v215.tlsf,3600.0,782.8494622707367
184,collector_v23.tlsf,0.0246617794036865,0.6507167816162109
185,collector_v25.tlsf,0.0847396850585937,0.7566697597503662
186,collector_v27.tlsf,0.6725852489471436,0.9655594825744628
187,collector_v29.tlsf,7.688870668411255,1.9441039562225344
188,collector_v310.tlsf,79.51314568519592,8.563538312911987
189,collector_v311.tlsf,408.5728495121002,24.59550309181213
190,collector_v312.tlsf,3600.0,139.07898664474487
191,collector_v313.tlsf,3600.0,334.2038834095001
193,collector_v33.tlsf,0.0298528671264648,0.6599867343902588
194,collector_v35.tlsf,0.1319112777709961,0.778963565826416
195,collector_v37.tlsf,0.9327199459075928,1.1798317432403564
196,collector_v39.tlsf,17.337950468063354,3.0917561054229736
197,Core_4b5a2bad.tlsf,0.3950700759887695,0.9423329830169678
198,Core_66f450a4.tlsf,0.0379731655120849,0.6605217456817627
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.1050326824188232
200,Core_solved_974f4a68.tlsf,0.3102555274963379,0.8874475955963135
201,detector_unreal10.tlsf,0.1653807163238525,0.9142892360687256
202,detector_unreal11.tlsf,0.2143914699554443,0.964343786239624
203,detector_unreal12.tlsf,0.2471346855163574,1.1078450679779053
204,detector_unreal13.tlsf,0.3426117897033691,1.3140909671783447
205,detector_unreal14.tlsf,0.3624241352081299,1.7831525802612305
206,detector_unreal15.tlsf,0.3973920345306396,2.6533381938934326
207,detector_unreal16.tlsf,0.4305164813995361,6.1201159954071045
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,0.6072244644165039
210,detector_unreal3.tlsf,0.0209078788757324,0.6278574466705322
211,detector_unreal4.tlsf,0.029597520828247,0.6824839115142822
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,0.7309298515319824
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,0.758812665939331
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,0.7580552101135254
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,0.7866685390472412
220,detector_unreal9.tlsf,0.1214971542358398,0.8294203281402588
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,0.7900831699371338
222,Door_2d1010f8.tlsf,0.0349402427673339,0.666393518447876
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,0.6981210708618164
224,EnemeyModule.tlsf,0.0327506065368652,0.6345090866088867
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,0.7922964096069336
226,EscalatorBidirectional.tlsf,0.0829620361328125,0.768136739730835
227,EscalatorCountingInit.tlsf,0.0525064468383789,0.7163686752319336
228,EscalatorCounting.tlsf,0.036759614944458,0.6650686264038086
229,EscalatorNonCounting.tlsf,0.0208575725555419,0.5967929363250732
230,EscalatorNonReactive.tlsf,0.0124118328094482,0.581660270690918
231,EscalatorSmart.tlsf,0.0883944034576416,0.7202281951904297
232,example101.tlsf,0.0109720230102539,0.5854930877685547
233,example102.tlsf,0.011770486831665,0.6067671775817871
234,example10a1.tlsf,0.0313105583190918,0.673170804977417
235,example10a2.tlsf,0.0340137481689453,0.7091045379638672
236,Example1_d6376bf9.tlsf,0.0300815105438232,0.6321525573730469
237,example71.tlsf,0.0093729496002197,0.5521118640899658
238,example72.tlsf,0.0130038261413574,0.5989158153533936
239,example7a1.tlsf,0.0108964443206787,0.5604405403137207
240,example7a2.tlsf,0.0174427032470703,0.6152036190032959
241,example81.tlsf,0.0126214027404785,0.6049261093139648
242,example82.tlsf,0.0173897743225097,0.6202359199523926
243,example91.tlsf,0.0120401382446289,0.5882937908172607
244,example92.tlsf,0.0139532089233398,0.6336312294006348
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,0.7586722373962402
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.266515016555786
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.362440586090088
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.3514466285705566
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,2.249767541885376
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.3123564720153809
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.2851698398590088
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,0.7083747386932373
254,finding_nemo_1.tlsf,0.2900633811950683,0.9532959461212158
255,finding_nemo_2.tlsf,0.531151533126831,1.505781888961792
256,finding_nemo_3.tlsf,1.0663321018218994,2.9489638805389404
257,finding_nemo_4.tlsf,24.1784508228302,11.669732332229614
258,finding_nemo_5.tlsf,3600.0,80.0276665687561
260,full_arbiter_enc10.tlsf,808.3744449615479,1240.578922510147
262,full_arbiter_enc8.tlsf,115.10389113426208,86.93804216384888
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,1.823758125305176
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,2.9127655029296875
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.570975542068481
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,6.390206336975098
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,10.439248085021973
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,25.36030888557434
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,38.04958844184876
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,180.5500922203064
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,0.7038888931274414
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,809.296957731247
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,3600.0
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,3600.0
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,3600.0
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,3600.0
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,0.6883509159088135
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,0.7425129413604736
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,0.7506890296936035
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,0.8137295246124268
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,0.8610982894897461
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.000877857208252
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.1480751037597656
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,1.4642770290374756
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,73.97811102867126
286,full_arbiter_unreal13_11.tlsf,3600.0,69.61285448074341
287,full_arbiter_unreal13_12.tlsf,3600.0,264.2703502178192
288,full_arbiter_unreal13_13.tlsf,3600.0,111.95032000541688
289,full_arbiter_unreal13_14.tlsf,3600.0,243.0242726802826
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,0.7815535068511963
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,0.8038792610168457
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.0695598125457764
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,1.5480523109436035
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,2.9619388580322266
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.818067789077759
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,22.26374626159668
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,32.44295263290405
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,45.081358432769775
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,0.9157085418701172
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.060140609741211
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,2.702414035797119
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,16.45107674598694
312,full_arbiter_unreal14_5.tlsf,3600.0,109.6751160621643
313,full_arbiter_unreal14_6.tlsf,3600.0,258.5051407814026
314,full_arbiter_unreal14_7.tlsf,3600.0,520.2946166992188
315,full_arbiter_unreal14_8.tlsf,3600.0,659.4956221580505
318,full_arbiter_unreal22.tlsf,0.0606467723846435,0.8825984001159668
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.3329310417175293
320,full_arbiter_unreal24.tlsf,41.58961725234985,9.699201822280884
321,full_arbiter_unreal25.tlsf,3600.0,28.73091959953308
322,full_arbiter_unreal26.tlsf,3600.0,94.8375527858734
323,full_arbiter_unreal27.tlsf,3600.0,254.45875239372253
324,full_arbiter_unreal28.tlsf,3600.0,1092.1725795269012
326,Gamelogic.tlsf,0.3467311859130859,0.9330716133117676
327,GamemodeChooser.tlsf,0.0790283679962158,0.8158972263336182
328,Gamemodule.tlsf,0.0357601642608642,0.6793045997619629
329,generalized_buffer2.tlsf,90.0820243358612,17.250911951065063
330,generalized_buffer3.tlsf,3600.0,302.51333713531494
334,Heating_235467da.tlsf,0.0344734191894531,0.6932263374328613
335,Heating_974f4a68.tlsf,0.0464944839477539,0.7534313201904297
336,Heating_b02056d6.tlsf,0.0291180610656738,0.6798093318939209
337,Heating_b209ff21.tlsf,0.0268764495849609,0.6804988384246826
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,0.6686604022979736
339,Increment.tlsf,0.0119044780731201,0.5866580009460449
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,0.7769560813903809
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.040724754333496
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,0.7589354515075684
343,KitchenTimerV0.tlsf,0.0135045051574707,0.605391263961792
344,KitchenTimerV10.tlsf,0.6378805637359619,1.26871919631958
345,KitchenTimerV1.tlsf,0.052901268005371,0.7020134925842285
346,KitchenTimerV2.tlsf,0.1003949642181396,0.7778117656707764
347,KitchenTimerV3.tlsf,0.144676923751831,0.8693981170654297
348,KitchenTimerV4.tlsf,0.1922202110290527,0.903296947479248
349,KitchenTimerV5.tlsf,0.2710468769073486,1.0030031204223633
350,KitchenTimerV6.tlsf,0.4149081707000732,1.0928099155426023
351,KitchenTimerV7.tlsf,0.464390754699707,1.1507039070129397
352,KitchenTimerV8.tlsf,0.5594468116760254,1.3863778114318848
353,KitchenTimerV9.tlsf,0.7144136428833008,1.3718860149383545
354,LampController_974f4a68.tlsf,0.0839824676513671,0.8410537242889404
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,0.7730715274810791
356,LedMatrix.tlsf,231.49284291267395,176.13124442100525
357,lift2.tlsf,0.1007213592529296,0.8112125396728516
358,lift3.tlsf,0.3436486721038818,1.0120205879211426
360,lift_gr1+2.tlsf,0.1757376194000244,0.9260692596435548
361,lift_gr12.tlsf,0.135852575302124,0.8152258396148682
362,lift_gr1+3.tlsf,0.4723634719848633,1.4958322048187256
363,lift_gr13.tlsf,0.389596939086914,1.2484734058380127
364,lift_gr1+6.tlsf,25.99446940422058,33.91512846946716
365,lift_gr1+7.tlsf,114.64584922790527,185.51494240760803
366,lift_gr17.tlsf,40.366148233413696,48.58587145805359
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,345.5310363769531
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,0.8186209201812744
372,lift_unary_enc3.tlsf,0.2319529056549072,1.027149677276611
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,0.8292269706726074
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,0.8978543281555176
375,Light_a50cadd7.tlsf,0.0360002517700195,0.6663873195648193
376,Light_aeb1d897.tlsf,0.1576507091522216,0.9315502643585204
377,Light_d65ed84e.tlsf,0.0935235023498535,0.8152186870574951
378,Lights_06e9cad4.tlsf,0.1277735233306884,0.8448095321655273
379,Lights2_06e9cad4.tlsf,3.7401394844055176,2.809419870376587
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.769119262695313
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.0847530364990234
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.5454843044281006
383,Lights2_b02056d6.tlsf,3.614938974380493,3.2507169246673584
384,Lights_2c5b09da.tlsf,0.0625314712524414,0.7586820125579834
385,Lights2_f1477cc5.tlsf,2.0056371688842773,2.475135564804077
386,Lights2_f3987563.tlsf,3.706496477127075,3.6116127967834473
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,0.7689273357391357
388,Lights3_06e9cad4.tlsf,0.1389303207397461,0.8402602672576904
389,Lights3_235467da.tlsf,0.1220667362213134,0.811443567276001
390,Lights3_2c5b09da.tlsf,0.0661182403564453,0.7698056697845459
391,Lights3_3916ec59.tlsf,0.1468656063079834,0.8732616901397705
392,Lights_3461125b.tlsf,0.1164414882659912,0.8489365577697754
393,Lights3_6bea956e.tlsf,0.1225991249084472,0.8130624294281006
394,Lights3_f1477cc5.tlsf,0.131317138671875,0.859403133392334
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,0.6910436153411865
396,Lights_9cac58d3.tlsf,0.1137363910675048,0.8379290103912354
397,Lights_b0840146.tlsf,0.1412780284881591,0.8684844970703125
398,Lights_f3987563.tlsf,0.1270899772644043,0.8650851249694824
399,LightsMin_6bea956e.tlsf,0.042964220046997,0.693321943283081
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,6.27190899848938
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,1.8703017234802248
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,6.905886650085449
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,3.540182113647461
404,lilydemo01.tlsf,0.0155181884765625,0.5686624050140381
405,lilydemo02.tlsf,0.0173163414001464,0.5573155879974365
406,lilydemo03.tlsf,0.0216264724731445,0.6565227508544922
407,lilydemo04.tlsf,0.0212078094482421,0.6784236431121826
408,lilydemo05.tlsf,0.0236928462982177,0.6696641445159912
409,lilydemo06.tlsf,0.0257074832916259,0.6691782474517822
410,lilydemo07.tlsf,0.0262222290039062,0.6771483421325684
411,lilydemo08.tlsf,0.0096478462219238,0.5598280429840088
412,lilydemo09.tlsf,0.0169837474822998,0.6163473129272461
413,lilydemo10.tlsf,0.0088307857513427,0.5508637428283691
414,lilydemo11.tlsf,0.0091199874877929,0.5420031547546387
415,lilydemo12.tlsf,0.0091936588287353,0.5550355911254883
416,lilydemo13.tlsf,0.0088529586791992,0.5923833847045898
417,lilydemo14.tlsf,0.0104734897613525,0.6035044193267822
418,lilydemo15.tlsf,0.0136303901672363,0.6298997402191162
419,lilydemo16.tlsf,0.0226569175720214,0.6350142955780029
420,lilydemo17.tlsf,0.0159738063812255,0.6162571907043457
421,lilydemo18.tlsf,0.0228736400604248,0.6544396877288818
422,lilydemo19.tlsf,0.0199470520019531,0.6477463245391846
423,lilydemo20.tlsf,0.0402905941009521,0.7033874988555908
424,lilydemo21.tlsf,0.1791701316833496,0.8648831844329834
425,lilydemo22.tlsf,0.0325214862823486,0.7142581939697266
426,lilydemo23.tlsf,0.0156829357147216,0.6186313629150391
427,lilydemo24.tlsf,0.0339341163635253,0.663264274597168
428,load_balancer10.tlsf,1702.033964395523,617.1739933490753
429,load_balancer2.tlsf,0.1216473579406738,0.729816198348999
430,load_balancer3.tlsf,0.0747098922729492,0.8150882720947266
431,load_balancer4.tlsf,0.1437833309173584,0.9639313220977784
432,load_balancer5.tlsf,0.3880317211151123,1.233330011367798
433,load_balancer6.tlsf,1.0595343112945557,2.1941964626312256
434,load_balancer7.tlsf,4.96125602722168,6.527783393859863
435,load_balancer8.tlsf,38.6641571521759,28.20917248725891
436,load_balancer9.tlsf,266.06880164146423,107.91741180419922
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,0.8308613300323486
438,load_balancer_unreal12_11.tlsf,0.30818772315979,0.8144958019256592
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,0.857511043548584
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,0.8231184482574463
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,0.8639400005340576
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,0.8891942501068115
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,0.838538408279419
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,0.7380590438842773
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,0.7713770866394043
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,0.760873556137085
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,0.799330472946167
448,load_balancer_unreal12_5.tlsf,0.066533088684082,0.8181419372558594
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,0.8017442226409912
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,0.8222324848175049
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,0.8383400440216064
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,0.8342053890228271
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,1.2521607875823977
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,1.3120596408843994
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,1.2785840034484863
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,0.8532772064208984
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,0.8135151863098145
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,0.8316769599914551
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,0.8992059230804443
460,load_balancer_unreal13_5.tlsf,0.165682315826416,0.9864623546600342
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.0607924461364746
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.0484559535980225
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,1.1340079307556152
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,1.3347086906433103
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,7.271238565444946
466,load_balancer_unreal14_11.tlsf,3.073491334915161,5.946252822875977
467,load_balancer_unreal14_12.tlsf,12.318718433380129,6.215135812759399
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,0.9269278049468994
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,0.9443624019622804
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.1599509716033936
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,1.5213263034820557
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,1.745274305343628
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,1.720400333404541
474,load_balancer_unreal14_7.tlsf,2.500802755355835,3.303926467895508
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.6084578037261963
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,6.534773111343384
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.2116546630859375
478,load_balancer_unreal15_3.tlsf,3.271766662597656,1.828617811203003
479,load_balancer_unreal15_4.tlsf,44.21121597290039,8.913854122161865
480,load_balancer_unreal15_5.tlsf,91.71310567855836,14.912353038787842
481,load_balancer_unreal15_6.tlsf,129.24816846847534,45.98764991760254
482,load_balancer_unreal15_7.tlsf,127.02522611618042,49.17220067977905
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.3203608989715576
484,load_balancer_unreal16_2.tlsf,1.830450296401977,1.9845285415649412
485,load_balancer_unreal16_3.tlsf,88.66477656364441,7.223427772521973
486,load_balancer_unreal16_4.tlsf,3600.0,174.87978529930115
487,load_balancer_unreal16_5.tlsf,3600.0,310.68383026123047
488,load_balancer_unreal22.tlsf,0.0579333305358886,0.7317731380462646
489,load_balancer_unreal23.tlsf,0.1391315460205078,0.8726711273193359
490,load_balancer_unreal24.tlsf,0.6847331523895264,2.334855079650879
491,load_balancer_unreal25.tlsf,10.65329623222351,16.37623167037964
492,load_balancer_unreal26.tlsf,489.53861784935,72.03850364685059
493,load_balancer_unreal27.tlsf,3600.0,164.72275400161743
494,load_balancer_unreal28.tlsf,3600.0,392.6330583095551
495,ltl2dba01.tlsf,0.0130763053894042,0.5830183029174805
496,ltl2dba02.tlsf,0.0134706497192382,0.644287109375
497,ltl2dba03.tlsf,0.013979434967041,0.6051592826843262
498,ltl2dba04.tlsf,0.0129361152648925,0.5973000526428223
499,ltl2dba05.tlsf,0.0110840797424316,0.6004903316497803
500,ltl2dba06.tlsf,0.0149755477905273,0.6022045612335205
501,ltl2dba07.tlsf,0.0229442119598388,0.6447262763977051
502,ltl2dba08.tlsf,0.0141875743865966,0.6253550052642822
503,ltl2dba09.tlsf,0.0113632678985595,0.5996236801147461
504,ltl2dba10.tlsf,0.012239933013916,0.588681697845459
505,ltl2dba11.tlsf,0.0143187046051025,0.6153030395507812
506,ltl2dba12.tlsf,0.0129871368408203,0.5983066558837891
507,ltl2dba13.tlsf,0.0142903327941894,0.620868444442749
508,ltl2dba14.tlsf,0.0118210315704345,0.6109349727630615
509,ltl2dba15.tlsf,0.0126373767852783,0.5773725509643555
510,ltl2dba16.tlsf,0.0125885009765625,0.6344215869903564
511,ltl2dba17.tlsf,0.0126922130584716,0.635199785232544
512,ltl2dba18.tlsf,0.0133311748504638,0.6233899593353271
513,ltl2dba19.tlsf,0.011167287826538,0.5987167358398438
514,ltl2dba20.tlsf,0.0136260986328125,0.6216461658477783
515,ltl2dba21.tlsf,0.0149180889129638,0.6589956283569336
516,ltl2dba22.tlsf,0.0082159042358398,0.5765619277954102
517,ltl2dba23.tlsf,0.0109128952026367,0.6023578643798828
518,ltl2dba24.tlsf,0.0090444087982177,0.5878634452819824
519,ltl2dba25.tlsf,0.0137314796447753,0.6204700469970703
520,ltl2dba26.tlsf,0.0115151405334472,0.5961263179779053
521,ltl2dba27.tlsf,0.0090653896331787,0.5777790546417236
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.9454267024993896
523,ltl2dba_alpha10.tlsf,0.0364589691162109,0.7048139572143555
524,ltl2dba_alpha12.tlsf,0.0447831153869628,0.7119817733764648
525,ltl2dba_alpha14.tlsf,0.0505454540252685,0.7144889831542969
526,ltl2dba_alpha16.tlsf,0.0578627586364746,0.7287933826446533
527,ltl2dba_alpha17.tlsf,0.0626742839813232,0.7400763034820557
528,ltl2dba_alpha18.tlsf,0.0676195621490478,0.7283766269683838
529,ltl2dba_alpha1.tlsf,0.0135552883148193,0.5971009731292725
530,ltl2dba_alpha20.tlsf,0.0775520801544189,0.7568104267120361
531,ltl2dba_alpha25.tlsf,0.1061544418334961,0.8039588928222656
532,ltl2dba_alpha2.tlsf,0.016054630279541,0.6058714389801025
533,ltl2dba_alpha3.tlsf,0.0179901123046875,0.628192663192749
534,ltl2dba_alpha4.tlsf,0.0202789306640625,0.6131157875061035
535,ltl2dba_alpha50.tlsf,0.3173463344573974,1.0247280597686768
536,ltl2dba_alpha5.tlsf,0.0221054553985595,0.6457352638244629
537,ltl2dba_alpha6.tlsf,0.0253646373748779,0.624758243560791
538,ltl2dba_alpha7.tlsf,0.0265991687774658,0.6704142093658447
539,ltl2dba_alpha8.tlsf,0.0296888351440429,0.6703581809997559
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.0559897422790527
542,ltl2dba_beta15.tlsf,0.5660274028778076,1.991841554641724
543,ltl2dba_beta18.tlsf,0.9763052463531494,3600.0
544,ltl2dba_beta1.tlsf,0.0113093852996826,0.5791583061218262
545,ltl2dba_beta20.tlsf,1.3826873302459717,3600.0
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,0.6111726760864258
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,0.6697585582733154
550,ltl2dba_beta4.tlsf,0.0210242271423339,0.6982650756835938
551,ltl2dba_beta5.tlsf,0.029599905014038,0.7839512825012207
552,ltl2dba_beta6.tlsf,0.0432972908020019,0.8397388458251953
553,ltl2dba_beta7.tlsf,0.0623304843902587,0.996821403503418
554,ltl2dba_beta8.tlsf,0.090099811553955,0.9470539093017578
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,0.6985301971435547
557,ltl2dba_C212.tlsf,0.0208878517150878,0.8141257762908936
558,ltl2dba_C214.tlsf,0.0234479904174804,1.0218541622161863
559,ltl2dba_C216.tlsf,0.0268735885620117,2.026106119155884
560,ltl2dba_C21.tlsf,0.0094528198242187,0.5740513801574707
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,0.6167619228363037
563,ltl2dba_C23.tlsf,0.0116260051727294,0.6407589912414551
564,ltl2dba_C24.tlsf,0.0114567279815673,0.6268911361694336
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,0.631399393081665
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,0.6565604209899902
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,0.6489856243133545
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,0.6657075881958008
573,ltl2dba_C29.tlsf,0.0173981189727783,0.6814141273498535
574,ltl2dba_E10.tlsf,1.2633750438690186,2.360640048980713
575,ltl2dba_E12.tlsf,17.549634218215942,13.632550954818726
576,ltl2dba_E14.tlsf,198.1776442527771,99.01577019691469
577,ltl2dba_E15.tlsf,657.6873958110809,298.3466801643372
579,ltl2dba_E1.tlsf,0.0092217922210693,0.5808262825012207
580,ltl2dba_E2.tlsf,0.0092608928680419,0.5925114154815674
581,ltl2dba_E3.tlsf,0.0098407268524169,0.5894989967346191
582,ltl2dba_E4.tlsf,0.0122015476226806,0.6385061740875244
583,ltl2dba_E5.tlsf,0.016913890838623,0.674386739730835
584,ltl2dba_E6.tlsf,0.0323338508605957,0.7168481349945068
585,ltl2dba_E7.tlsf,0.0752756595611572,0.8463847637176514
586,ltl2dba_E8.tlsf,0.2060282230377197,1.0208992958068848
587,ltl2dba_E9.tlsf,0.4964134693145752,1.4350438117980957
588,ltl2dba_Q10.tlsf,17.279733419418335,17.739035606384277
589,ltl2dba_Q12.tlsf,321.2487459182739,213.8172333240509
591,ltl2dba_Q1.tlsf,0.0111148357391357,0.5936143398284912
592,ltl2dba_Q2.tlsf,0.0134027004241943,0.6080589294433594
593,ltl2dba_Q3.tlsf,0.0159728527069091,0.654667854309082
594,ltl2dba_Q4.tlsf,0.0200433731079101,0.7227921485900879
595,ltl2dba_Q5.tlsf,0.0388402938842773,0.7685983180999756
596,ltl2dba_Q6.tlsf,0.093846321105957,0.9533071517944336
597,ltl2dba_Q7.tlsf,0.3231961727142334,1.28904390335083
598,ltl2dba_Q8.tlsf,0.860318660736084,2.337390422821045
599,ltl2dba_R10.tlsf,267.2717106342316,398.3719654083252
602,ltl2dba_R1.tlsf,0.0134088993072509,0.5833027362823486
603,ltl2dba_R2.tlsf,0.0166897773742675,0.6514358520507812
604,ltl2dba_R3.tlsf,0.0217175483703613,0.687211275100708
605,ltl2dba_R4.tlsf,0.0430085659027099,0.7400155067443848
606,ltl2dba_R5.tlsf,0.1095669269561767,0.8484163284301758
607,ltl2dba_R6.tlsf,0.3623032569885254,1.0840351581573486
608,ltl2dba_R7.tlsf,1.250349044799805,1.9272658824920652
609,ltl2dba_R8.tlsf,6.886675596237183,7.180510997772217
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,0.8200397491455078
612,ltl2dba_theta12.tlsf,0.049464464187622,0.9810402393341064
613,ltl2dba_theta14.tlsf,0.0575733184814453,1.470165491104126
614,ltl2dba_theta16.tlsf,0.0664303302764892,3.5690135955810547
615,ltl2dba_theta1.tlsf,0.01271653175354,0.6096072196960449
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,0.6611242294311523
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,0.6501202583312988
620,ltl2dba_theta4.tlsf,0.0192785263061523,0.6818132400512695
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,0.6888196468353271
624,ltl2dba_theta6.tlsf,0.024839162826538,0.6937685012817383
625,ltl2dba_theta7.tlsf,0.0281116962432861,0.7294576168060303
626,ltl2dba_theta8.tlsf,0.0313868522644043,0.7788517475128174
628,ltl2dba_U110.tlsf,2.2608938217163086,3.165415048599243
629,ltl2dba_U112.tlsf,54.19429302215576,16.895888328552246
631,ltl2dba_U11.tlsf,0.010674238204956,0.5623648166656494
632,ltl2dba_U12.tlsf,0.0090348720550537,0.5878267288208008
633,ltl2dba_U13.tlsf,0.0095100402832031,0.5808899402618408
634,ltl2dba_U14.tlsf,0.0108935832977294,0.6171400547027588
635,ltl2dba_U15.tlsf,0.0152432918548583,0.6576521396636963
636,ltl2dba_U16.tlsf,0.029029369354248,0.6699817180633545
637,ltl2dba_U17.tlsf,0.0756490230560302,0.7795171737670898
638,ltl2dba_U18.tlsf,0.2419536113739013,1.0094473361968994
639,ltl2dba_U19.tlsf,0.6866447925567627,1.4390637874603271
640,ltl2dpa01.tlsf,0.019493818283081,0.6319010257720947
641,ltl2dpa02.tlsf,0.0111939907073974,0.5898137092590332
642,ltl2dpa03.tlsf,0.0259320735931396,0.7107846736907959
643,ltl2dpa04.tlsf,0.0125617980957031,0.5991067886352539
644,ltl2dpa05.tlsf,0.0117607116699218,0.6002483367919922
645,ltl2dpa06.tlsf,0.0108449459075927,0.5987632274627686
646,ltl2dpa07.tlsf,0.0117268562316894,0.6125216484069824
647,ltl2dpa08.tlsf,0.0105218887329101,0.596306324005127
648,ltl2dpa09.tlsf,0.0117521286010742,0.5956659317016602
649,ltl2dpa10.tlsf,0.0232982635498046,0.67397141456604
650,ltl2dpa11.tlsf,0.0154104232788085,0.6337268352508545
651,ltl2dpa12.tlsf,0.0282237529754638,0.6985738277435303
652,ltl2dpa13.tlsf,0.0252249240875244,0.6602640151977539
653,ltl2dpa14.tlsf,0.0208299160003662,0.6392724514007568
654,ltl2dpa15.tlsf,0.0121626853942871,0.6025879383087158
655,ltl2dpa16.tlsf,0.0108287334442138,0.6131887435913086
656,ltl2dpa17.tlsf,0.0175404548645019,0.6414024829864502
657,ltl2dpa18.tlsf,0.0186007022857666,0.6338150501251221
658,ltl2dpa19.tlsf,0.0301663875579834,0.6767690181732178
659,ltl2dpa20.tlsf,0.0246398448944091,0.6372330188751221
660,ltl2dpa21.tlsf,0.0243980884552001,0.6733512878417969
661,ltl2dpa22.tlsf,0.0377063751220703,0.7370302677154541
662,ltl2dpa23.tlsf,0.0172626972198486,0.6198742389678955
663,ltl2dpa24.tlsf,0.0194463729858398,0.6569676399230957
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,0.9894545078277588
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,1.2087817192077637
668,Morning2_1cf58fc1.tlsf,1227.728406906128,267.4243578910828
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,0.749476432800293
674,Morning2_9cac58d3.tlsf,0.1038756370544433,0.7505769729614258
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,0.6249163150787354
677,Morning2s_2c5b09da.tlsf,3600.0,1392.1252074241638
679,Morning_88c5c1c3.tlsf,410.762957572937,5.95758056640625
680,Morning_9cac58d3.tlsf,420.8796427249909,4.989008665084839
682,Morning_f1477cc5.tlsf,3600.0,1623.1391639709473
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,0.876140832901001
685,MusicAppFeedback.tlsf,0.0664818286895752,0.7701106071472168
686,MusicAppMotivating.tlsf,0.0654137134552002,0.8165416717529297
687,MusicAppSimple.tlsf,0.0560052394866943,0.7502293586730957
688,mux10.tlsf,0.0945065021514892,0.7218420505523682
689,mux12.tlsf,0.2147042751312255,0.725590705871582
690,mux16.tlsf,1.6631855964660645,1.263141632080078
691,mux32.tlsf,3600.0,0.8279552459716797
693,mux8.tlsf,0.0394730567932128,0.6886663436889648
694,narylatch10.tlsf,59.73975348472595,34.79443573951721
695,narylatch11.tlsf,277.5002901554108,187.18671464920044
696,narylatch12.tlsf,3600.0,588.723757982254
698,narylatch8.tlsf,1.5624077320098877,3.033409118652344
699,OneCounterGuiA0.tlsf,0.0521929264068603,0.7237982749938965
700,OneCounterGuiA1.tlsf,0.0632243156433105,0.771507978439331
701,OneCounterGuiA2.tlsf,0.0935471057891845,0.8133702278137207
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.0191481113433838
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.0073678493499756
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.0422005653381348
705,OneCounterGuiA6.tlsf,0.3293895721435547,1.197756052017212
706,OneCounterGuiA7.tlsf,0.4471392631530761,1.3837110996246338
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.2563798427581787
708,OneCounterGuiA9.tlsf,2.532721281051636,1.8540797233581543
709,OneCounterGui.tlsf,0.0532753467559814,0.7391865253448486
710,OneCounterInRangeA0.tlsf,0.0249485969543457,0.6484878063201904
711,OneCounterInRangeA1.tlsf,0.0284483432769775,0.6520049571990967
712,OneCounterInRangeA2.tlsf,0.0296616554260253,0.6643335819244385
713,OneCounterInRangeA3.tlsf,0.0281929969787597,0.650501012802124
714,OneCounterInRange.tlsf,0.0241305828094482,0.6547834873199463
715,OneCounter.tlsf,2.622323751449585,2.3175625801086426
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,0.7561213970184326
718,prioritized_arbiter10.tlsf,0.33180832862854,0.9727935791015624
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.085737943649292
720,prioritized_arbiter1.tlsf,0.0178735256195068,0.6122615337371826
721,prioritized_arbiter2.tlsf,0.0240778923034667,0.6724040508270264
722,prioritized_arbiter3.tlsf,0.0353949069976806,0.7048988342285156
723,prioritized_arbiter4.tlsf,0.0581064224243164,0.7704448699951172
724,prioritized_arbiter5.tlsf,0.077700138092041,0.7811973094940186
725,prioritized_arbiter6.tlsf,0.1012005805969238,0.8127000331878662
726,prioritized_arbiter7.tlsf,0.1419739723205566,0.838280200958252
727,prioritized_arbiter8.tlsf,0.1662983894348144,0.8686106204986572
728,prioritized_arbiter9.tlsf,0.2010176181793213,0.9042325019836426
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,117.51975679397584
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,700.85076379776
731,prioritized_arbiter_enc13.tlsf,3600.0,1353.4929275512695
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,14.951825380325316
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,0.6496407985687256
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,0.6259348392486572
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,0.6226608753204346
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,0.61600661277771
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,0.6198184490203857
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,0.6213288307189941
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,0.6220300197601318
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,0.5934834480285645
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,0.6038675308227539
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,0.6117963790893555
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,0.6115257740020752
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,0.6332516670227051
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,0.6041383743286133
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,0.6303133964538574
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,0.5910494327545166
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,0.6128718852996826
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,0.7548158168792725
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,0.7762348651885986
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,0.8122196197509766
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,0.8126876354217529
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,0.8225536346435547
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,0.8111045360565186
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,0.7850856781005859
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,0.7500927448272705
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,0.752748966217041
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,0.7348771095275879
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,0.7627513408660889
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,0.7259848117828369
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,0.7842988967895508
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,0.7856297492980957
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,0.7751834392547607
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,0.7797482013702393
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,0.8270792961120605
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,0.8305785655975342
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,0.8540401458740234
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,0.8621103763580322
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,0.8492183685302734
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,0.8679344654083252
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,0.8932409286499023
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,0.7730808258056641
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,0.7836246490478516
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,0.7798902988433838
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,0.7884426116943359
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,0.8156733512878418
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,0.7656419277191162
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,0.7817232608795166
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,0.8081915378570557
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,0.7919402122497559
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,0.9182229042053224
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,0.8033695220947266
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.027259111404419
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,0.8712782859802246
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.0630741119384766
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,0.93495774269104
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.3290109634399414
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,0.9332141876220704
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,1.7453289031982422
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,0.6082937717437744
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,0.7905914783477783
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,0.8261318206787109
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,0.9291696548461914
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,0.976170539855957
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.1020898818969729
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.3355598449707031
800,Radarboard.tlsf,0.1648437976837158,0.862246036529541
801,RegManager.tlsf,0.0436365604400634,0.7037298679351807
802,robot_grid16_1.tlsf,7.164976119995117,4.815617322921753
803,robot_grid2_2.tlsf,0.3373479843139648,0.8867120742797852
804,robot_grid3_3.tlsf,0.8412055969238281,1.810786485671997
805,robot_grid4_4.tlsf,2.3842227458953857,2.8866729736328125
806,robot_grid4_5.tlsf,6.93569016456604,4.271338939666748
807,robot_grid5_1.tlsf,0.6162779331207275,1.4752111434936523
808,robot_grid6_1.tlsf,0.7444326877593994,1.651968479156494
809,robot_grid8_2.tlsf,2.3741564750671387,2.951387643814087
810,Room_a50cadd7.tlsf,0.0150918960571289,0.6075441837310791
811,RotationCalculator.tlsf,0.0440762042999267,0.7184410095214844
813,round_robin_arbiter2.tlsf,0.0399656295776367,0.7044053077697754
814,round_robin_arbiter3.tlsf,0.0900106430053711,0.8634390830993652
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.2129502296447754
816,round_robin_arbiter5.tlsf,2.827129364013672,2.4967103004455566
817,round_robin_arbiter6.tlsf,30.12566614151001,12.1343035697937
818,round_robin_arbiter7.tlsf,306.6264400482178,80.85078072547913
819,round_robin_arbiter8.tlsf,3600.0,671.212343454361
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,1.1871299743652344
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,1.3618779182434082
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,1.5039536952972412
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,2.050945997238159
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,2.895189046859741
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,2.5295073986053467
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,2.925856351852417
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,0.7365334033966064
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,0.7489800453186035
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,0.7581250667572021
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,0.8016467094421387
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,0.8177299499511719
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,0.8463187217712402
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,0.920159101486206
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,0.9611289501190186
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.028620719909668
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,13.80639147758484
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,25.333820104599
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,67.16216611862183
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,166.96392583847046
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,613.8126294612885
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,3600.0
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,0.8664016723632812
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,0.8240070343017578
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,0.8936047554016113
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.017399787902832
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.218900203704834
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,1.5667858123779297
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,2.261495590209961
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,3.030796766281128
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.156452178955078
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,53.302186250686646
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,132.23720788955688
857,round_robin_arbiter_unreal14_12.tlsf,3600.0,253.8091218471527
858,round_robin_arbiter_unreal14_13.tlsf,3600.0,122.41470980644226
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,1.1051404476165771
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,1.1352109909057615
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,1.4788451194763184
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.2691543102264404
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,4.051049709320068
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,8.451784372329712
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,24.89905166625977
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,23.814313173294067
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,46.22482490539551
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,0.7951943874359131
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,0.9919850826263428
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,2.233309268951416
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,6.334710121154785
875,round_robin_arbiter_unreal26.tlsf,3600.0,43.13949489593506
876,round_robin_arbiter_unreal27.tlsf,3600.0,207.90147614479065
878,Scoreboard.tlsf,0.0675933361053466,0.7191197872161865
879,SensorInit.tlsf,0.2502822875976562,0.887413740158081
880,SensorPart.tlsf,0.3768975734710693,0.9275851249694824
881,SensorRegister.tlsf,0.0121593475341796,0.5993189811706543
882,SensorSelector.tlsf,0.6087245941162109,2.092475175857544
883,SensorSubmodulChooser.tlsf,0.1612114906311035,0.90679669380188
884,Sensor.tlsf,0.272158145904541,1.0045971870422363
885,Shades2_235467da.tlsf,0.0316739082336425,0.7146444320678711
886,Shades2_42dc4fff.tlsf,0.0389251708984375,0.74857497215271
887,Shades2_70523fbe.tlsf,0.0307166576385498,0.7089769840240479
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,0.7160377502441406
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,0.6545999050140381
890,Shades_6479ef9a.tlsf,0.0308325290679931,0.7134060859680176
891,Shades_974f4a68.tlsf,0.0652427673339843,0.819683313369751
892,Shades_9cac58d3.tlsf,0.0318360328674316,0.7079875469207764
893,Shades_a02758ea.tlsf,0.0330104827880859,0.7227520942687988
894,Shades_b209ff21.tlsf,0.0375103950500488,0.7438414096832275
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,0.6628057956695557
896,shift10.tlsf,0.0395269393920898,0.8574750423431396
897,shift12.tlsf,0.1165769100189209,1.2197151184082031
898,shift16.tlsf,2.108809471130371,7.721170425415039
900,shift8.tlsf,0.0227749347686767,0.6873080730438232
901,simple_arbiter_enc10.tlsf,155.03347492218018,81.98786783218384
902,simple_arbiter_enc11.tlsf,384.06306886672974,162.96361374855042
903,simple_arbiter_enc12.tlsf,891.9769902229309,342.2286903858185
904,simple_arbiter_enc13.tlsf,3600.0,841.457133769989
906,simple_arbiter_enc8.tlsf,2.743644952774048,4.597643136978149
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,3.444633960723877
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,3.671808958053589
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,3.7342567443847656
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,3.826881170272827
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.082946538925171
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,0.5819540023803711
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,0.5759406089782715
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,0.5688920021057129
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,0.5547888278961182
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,0.5705945491790771
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,0.5578722953796387
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,0.57358717918396
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,0.5800585746765137
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,0.5745151042938232
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,0.5811681747436523
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,0.5794022083282471
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,0.7011110782623291
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,0.6418039798736572
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,0.6364090442657471
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,0.6392066478729248
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,0.6607391834259033
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,0.6552846431732178
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,0.6752505302429199
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,0.6965601444244385
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,0.6789233684539795
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,0.6881637573242188
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,0.7284984588623047
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,0.7534477710723877
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,0.6910371780395508
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,0.7155437469482422
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,0.7028262615203857
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,0.7210710048675537
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,0.7344722747802734
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,0.730311393737793
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,0.7426116466522217
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,0.7767460346221924
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,0.7406368255615234
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,0.7972729206085205
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,0.727586030960083
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,0.735175371170044
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,0.7453486919403076
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,0.7685751914978027
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,0.7711532115936279
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,0.7962298393249512
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,0.7814652919769287
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,0.7786853313446045
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,0.7858262062072754
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,0.7617135047912598
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,0.804389476776123
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,0.8242535591125488
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,0.8438856601715088
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,0.8485326766967773
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.1213948726654053
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,1.4968183040618896
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,0.5502076148986816
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,0.6403148174285889
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,0.6863448619842529
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,0.754448652267456
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,0.8122458457946777
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,0.9131650924682616
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.0401811599731443
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.169022798538208
969,SliderDefault.tlsf,0.05029296875,0.6632993221282959
970,SliderDelayed.tlsf,0.3338892459869385,1.0157532691955566
971,SliderScored.tlsf,0.2117919921875,0.9532456398010254
972,SPIPureNext.tlsf,1.0357823371887207,1.942103385925293
973,SPIReadClk.tlsf,0.0251016616821289,0.6214358806610107
974,SPIReadManag.tlsf,0.6601846218109131,1.5469071865081787
975,SPIReadSdi.tlsf,0.0248303413391113,0.6269361972808838
976,SPI.tlsf,0.1849110126495361,0.9621131420135498
977,SPIWriteClk.tlsf,0.027308702468872,0.6385786533355713
978,SPIWriteManag.tlsf,0.217994213104248,0.9394161701202391
979,SPIWriteSdi.tlsf,0.0351176261901855,0.6614017486572266
980,System_b0840146.tlsf,0.0305461883544921,0.658942461013794
981,test2_f2774e0b.tlsf,0.0895540714263916,0.747154951095581
982,test3_efe2feaf.tlsf,0.0600261688232421,0.7490503787994385
983,test4_4b82b1f4.tlsf,0.0449163913726806,0.7028052806854248
984,test5_6cbc6174.tlsf,0.0324892997741699,0.6897351741790771
985,test6_0f5381e9.tlsf,0.0413761138916015,0.6937041282653809
986,test7_2c5b09da.tlsf,0.0420451164245605,0.7031784057617188
987,test8_88f351a6.tlsf,0.0321795940399169,0.6821775436401367
988,test9_dd3a27e1.tlsf,0.0530593395233154,0.7223296165466309
989,test_f3987563.tlsf,0.0210089683532714,0.6360478401184082
990,Time_a50cadd7.tlsf,0.0135436058044433,0.6086454391479492
991,Timer_a50cadd7.tlsf,0.028782844543457,0.6164274215698242
992,tmp_13cfc6f2.tlsf,0.5671255588531494,1.357754468917847
993,TorcsAccelerating.tlsf,0.028839111328125,0.6273798942565918
994,TorcsGearing.tlsf,0.0231997966766357,0.6237189769744873
995,TorcsSimple.tlsf,0.0395326614379882,0.6593210697174072
996,TorcsSteeringImproved.tlsf,0.0734541416168212,0.7533636093139648
997,TorcsSteeringSimple.tlsf,0.0301182270050048,0.6463205814361572
998,TorcsSteeringSmart.tlsf,0.0699505805969238,0.7242000102996826
999,TwoCounters2.tlsf,0.083378791809082,0.7717931270599365
1000,TwoCounters3.tlsf,0.1506345272064209,0.8605601787567139
1001,TwoCounters4.tlsf,0.3168866634368896,0.8969783782958984
1002,TwoCounters5.tlsf,0.9899184703826904,2.0915701389312744
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,0.8734734058380127
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,0.9942741394042968
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,1.1234910488128662
1006,TwoCountersDisButA3.tlsf,0.520578145980835,1.6314268112182615
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,1.44252347946167
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,1.5846476554870603
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,1.7552549839019775
1010,TwoCountersDisButA7.tlsf,2.870694637298584,2.6608853340148926
1011,TwoCountersDisButA8.tlsf,2.834540605545044,2.686353921890259
1012,TwoCountersDisButA9.tlsf,5.155395269393921,4.596653938293457
1013,TwoCountersDisButAC.tlsf,4.763076305389404,5.024735450744629
1014,TwoCountersGui.tlsf,0.2296288013458252,0.949974775314331
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,0.7658872604370117
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,0.7654824256896973
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,0.8591623306274414
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,0.8807511329650879
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,0.9218227863311768
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.0424861907958984
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,0.8932650089263916
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,1.1449129581451416
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,1.1226303577423096
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,1.0725703239440918
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,1.022693157196045
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,1.0219709873199463
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,1.0377624034881592
1028,TwoCountersInRange.tlsf,0.0663309097290039,0.7912211418151855
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,0.7822575569152832
1030,TwoCountersRefined.tlsf,0.0641911029815673,0.8035855293273926
1031,TwoCounters.tlsf,0.0585122108459472,0.7770915031433105
1032,UnderapproxDemo2.tlsf,0.0142865180969238,0.5413470268249512
1033,UnderapproxDemo.tlsf,0.0102498531341552,0.5853192806243896
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,0.5452044010162354
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,0.7148146629333496
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,0.5873329639434814
1037,Window_235467da.tlsf,0.0438811779022216,0.7520425319671631
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,0.7438561916351318
1039,Window2_6479ef9a.tlsf,0.0648918151855468,0.7706699371337891
1040,Window2_9cac58d3.tlsf,0.077427864074707,0.736109733581543
1041,Window2_aeb1d897.tlsf,0.1443269252777099,0.8470323085784912
1042,Window2_f1477cc5.tlsf,0.0559313297271728,0.7227494716644287
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,0.6702892780303955
1044,Window_42dc4fff.tlsf,0.0442752838134765,0.7535536289215088
1045,Window_54e1f7d2.tlsf,0.0456597805023193,0.7322161197662354
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,0.661592960357666
1047,workstation_resupply_1.tlsf,0.1768276691436767,0.9163987636566162
1048,workstation_resupply_2.tlsf,0.526165246963501,1.719541072845459
1049,workstation_resupply_3.tlsf,2.4843270778656006,5.985580205917358
1050,workstation_resupply_4.tlsf,35.548893213272095,60.4514536857605
1051,workstation_resupply_5.tlsf,349.9989957809448,409.7924151420593
1053,Zoo0.tlsf,0.0596370697021484,0.7370164394378662
1054,Zoo10.tlsf,0.0516719818115234,0.7351775169372559
1055,Zoo5.tlsf,0.0505101680755615,0.7203764915466309
1058,arbiter_on_inpchange1.tlsf,0.0497357845306396,0.7175226211547852
1059,arbiter_on_inpchange2.tlsf,0.0903947353363037,0.906928777694702
1060,arbiter_on_inpchange3.tlsf,0.3657834529876709,1.1270999908447266
1061,arbiter_on_inpchange4.tlsf,1.839871883392334,2.8195693492889404
1062,arbiter_on_inpchange5.tlsf,19.185511589050293,20.104328632354736
1063,arbiter_on_inpchange6.tlsf,263.6323359012604,315.68470788002014
1068,lift4.tlsf,0.5724184513092041,1.412111520767212
1069,lift5.tlsf,1.4435045719146729,2.7293460369110107
1070,lift6.tlsf,4.060085535049439,5.068872451782227
1071,lift7.tlsf,21.2432599067688,23.713452339172363
1072,lift8.tlsf,95.5582356452942,192.96765542030332
1073,lift9.tlsf,462.7349328994751,1796.073478460312
1075,lift_unary_enc4.tlsf,1.1723191738128662,2.6188886165618896
1076,lift_unary_enc5.tlsf,11.898681163787842,11.663909435272217
1077,lift_unary_enc6.tlsf,175.29861783981323,129.55724692344666
1081,lift_wrong_physics_unreal10.tlsf,98.0479474067688,33.83862376213074
1082,lift_wrong_physics_unreal4.tlsf,0.3868098258972168,1.0730414390563965
1083,lift_wrong_physics_unreal5.tlsf,0.7882394790649414,1.450371503829956
1084,lift_wrong_physics_unreal6.tlsf,1.1770176887512207,2.0998198986053467
1085,lift_wrong_physics_unreal7.tlsf,2.088988304138184,3.1349775791168213
1086,lift_wrong_physics_unreal8.tlsf,6.328168630599976,4.944754362106323
1087,lift_wrong_physics_unreal9.tlsf,28.45999383926392,11.35135817527771
1090,robot_grid5_5.tlsf,20.193578481674194,7.259496688842773
1091,robot_grid6_6.tlsf,61.55302953720093,13.316638946533203
1092,robot_grid7_7.tlsf,205.4974889755249,28.395111322402958
1093,robot_grid8_8.tlsf,525.7019970417023,43.80759406089783
1095,rw_arbiter1.tlsf,0.0359406471252441,0.7279889583587646
1096,rw_arbiter2.tlsf,0.4616179466247558,1.1981253623962402
1097,rw_arbiter3.tlsf,22.33328628540039,16.385741472244263
1104,simple_arbiter_with_hints10.tlsf,78.7021336555481,45.805071115493774
1105,simple_arbiter_with_hints12.tlsf,1339.2528178691864,964.9883236885072
1107,simple_arbiter_with_hints2.tlsf,0.0307469367980957,0.6796026229858398
1108,simple_arbiter_with_hints4.tlsf,0.1263940334320068,0.8842475414276123
1109,simple_arbiter_with_hints6.tlsf,0.5197920799255371,1.4857630729675293
1110,simple_arbiter_with_hints8.tlsf,4.043829441070557,5.564763069152832


==> data/time/SyntcompTF_Strix_SemmlA_real.csv <==
,name,time_Strix,time_SemmlA
0,01.tlsf,0.1091706752777099,0.8122713565826416
1,02.tlsf,0.2339041233062744,1.0680854320526123
2,03.tlsf,0.7587506771087646,6.00546145439148
3,05.tlsf,1.5880260467529297,39.37299919128418
4,06.tlsf,2.198746681213379,59.69275808334351
5,07.tlsf,1.7949445247650146,57.47680044174194
6,08.tlsf,3.0368847846984863,96.30319452285768
7,09.tlsf,2.371605634689331,49.680726766586304
8,10.tlsf,2.290053367614746,44.84678363800049
9,11.tlsf,2.234652042388916,41.679181814193726
10,12.tlsf,3.3623945713043213,45.0127637386322
11,13.tlsf,3.040303468704224,77.90371036529541
12,abcg_arbiter1.tlsf,0.0278370380401611,0.749885082244873
13,abcg_arbiter2.tlsf,0.2072107791900634,1.1650607585906982
14,abcg_arbiter3.tlsf,6.479928731918335,5.491636514663696
15,abcg_arbiter4.tlsf,133.04147052764893,53.494646310806274
16,abcg_arbiter5.tlsf,3600.0,1195.5871675014496
18,ActionConverter.tlsf,0.0328996181488037,0.6532924175262451
19,Alarm_06e9cad4.tlsf,1.660395622253418,1.64963698387146
20,Alarm_2d1010f8.tlsf,0.0345878601074218,0.6891942024230957
21,Alarm_68c86764.tlsf,1.741227388381958,1.7843804359436035
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.3476893901824951
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,0.7338626384735107
24,Alarm_9cac58d3.tlsf,0.0600779056549072,0.7191381454467773
25,Alarm_a5f99bc6.tlsf,10.184724807739258,5.861871957778931
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.1714494228363037
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,0.6602225303649902
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,0.7634973526000977
36,amba_case_study2.tlsf,5.802298545837402,6.647100925445557
37,amba_case_study3.tlsf,274.4659595489502,303.4020628929138
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,125.4654643535614
39,amba_decomposed_arbiter11.tlsf,3600.0,592.74307513237
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,0.7436807155609131
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,0.8644936084747314
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,0.9824278354644777
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,1.314957857131958
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,1.9448163509368896
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,3.259114980697632
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,8.588381290435791
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.3622727394104
50,amba_decomposed_decode.tlsf,0.0196175575256347,0.6020815372467041
51,amba_decomposed_encode10.tlsf,0.3193137645721435,0.9075164794921876
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.0100102424621582
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.1660640239715576
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.2434611320495603
55,amba_decomposed_encode14.tlsf,4.362505197525024,1.8538131713867188
56,amba_decomposed_encode15.tlsf,10.604021072387695,2.940224885940552
57,amba_decomposed_encode16.tlsf,30.293662309646606,4.1468799114227295
58,amba_decomposed_encode20.tlsf,3600.0,198.02486848831177
59,amba_decomposed_encode2.tlsf,0.0235548019409179,0.6183335781097412
60,amba_decomposed_encode3.tlsf,0.0378308296203613,0.6752059459686279
61,amba_decomposed_encode4.tlsf,0.0460915565490722,0.7119889259338379
62,amba_decomposed_encode5.tlsf,0.0705997943878173,0.7255868911743164
63,amba_decomposed_encode6.tlsf,0.0837476253509521,0.7182557582855225
64,amba_decomposed_encode7.tlsf,0.1000585556030273,0.7746202945709229
65,amba_decomposed_encode8.tlsf,0.1186366081237793,0.8005180358886719
66,amba_decomposed_encode9.tlsf,0.2198748588562011,0.839832067489624
67,amba_decomposed_lock10.tlsf,0.5978524684906006,0.8694305419921875
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.4923555850982666
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.5724339485168457
70,amba_decomposed_lock13.tlsf,23.904422521591187,5.288306951522827
71,amba_decomposed_lock14.tlsf,3600.0,3.59860634803772
72,amba_decomposed_lock15.tlsf,3600.0,5.080444574356079
73,amba_decomposed_lock16.tlsf,3600.0,1.6434063911437988
74,amba_decomposed_lock2.tlsf,0.0248258113861084,0.6400396823883057
75,amba_decomposed_lock3.tlsf,0.0341105461120605,0.6723735332489014
76,amba_decomposed_lock4.tlsf,0.0404417514801025,0.678368091583252
77,amba_decomposed_lock5.tlsf,0.0516848564147949,0.7201375961303711
78,amba_decomposed_lock6.tlsf,0.0681028366088867,0.7755153179168701
79,amba_decomposed_lock7.tlsf,0.0931136608123779,0.7475395202636719
80,amba_decomposed_lock8.tlsf,0.7348761558532715,0.8437345027923584
81,amba_decomposed_lock9.tlsf,0.2878637313842773,0.827113151550293
82,amba_decomposed_shift.tlsf,0.0132770538330078,0.5970127582550049
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,0.7649531364440918
84,amba_decomposed_tincr.tlsf,0.0396630764007568,0.70064377784729
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,0.6760170459747314
86,amba_gr+_2.tlsf,369.38745498657227,8.533207178115845
87,amba_gr_2.tlsf,162.6522252559662,4.928752660751343
88,amba_gr+_3.tlsf,3600.0,118.3408784866333
89,amba_gr_3.tlsf,3600.0,74.94476056098938
90,amba_gr+_4.tlsf,3600.0,390.0679886341095
91,amba_gr_4.tlsf,3600.0,266.2606449127197
95,arbiter1.tlsf,0.0190048217773437,0.6186196804046631
96,arbiter2.tlsf,0.033801794052124,0.6978847980499268
97,arbiter3.tlsf,0.0788555145263671,0.8066291809082031
98,arbiter4.tlsf,0.2688195705413818,0.9525802135467528
99,arbiter5.tlsf,0.9628121852874756,1.7136385440826416
100,arbiter6.tlsf,4.65526819229126,4.607579708099365
101,arbiter7.tlsf,28.862589359283447,17.27243971824646
102,arbiter8.tlsf,257.13006949424744,102.26996302604675
103,arbiter9.tlsf,1543.5871360301971,518.9278020858765
104,arbiter_with_buffer1.tlsf,0.0122880935668945,0.5485548973083496
105,arbiter_with_buffer2.tlsf,0.0211195945739746,0.6815309524536133
106,arbiter_with_buffer3.tlsf,0.0616159439086914,0.8869316577911377
107,arbiter_with_buffer4.tlsf,0.3990688323974609,1.661559820175171
108,arbiter_with_buffer5.tlsf,2.155914306640625,5.323576927185059
109,arbiter_with_buffer6.tlsf,22.8721137046814,33.84852385520935
110,arbiter_with_buffer7.tlsf,215.0227439403534,316.00238585472107
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,0.6830053329467773
113,arbiter_with_cancel2.tlsf,0.0852901935577392,0.7811064720153809
114,arbiter_with_cancel3.tlsf,0.436992883682251,1.2024774551391602
115,arbiter_with_cancel4.tlsf,4.961149215698242,4.7133948802948
116,arbiter_with_cancel5.tlsf,139.16816067695618,55.277307987213135
117,arbiter_with_cancel6.tlsf,3600.0,1572.4915566444397
120,Automata16S.tlsf,0.4915821552276611,1.6112282276153564
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,0.8499789237976074
123,Button.tlsf,0.0169501304626464,0.6179068088531494
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,0.6067416667938232
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,0.7178795337677002
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,0.5973255634307861
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,0.7519052028656006
159,Cockpitboard.tlsf,0.147191047668457,0.7657113075256348
160,Coffee_06e9cad4.tlsf,0.5181846618652344,0.91273832321167
161,Coffee_235467da.tlsf,0.094106912612915,0.8051886558532715
162,Coffee_2c5b09da.tlsf,0.1090097427368164,0.7870371341705322
163,Coffee_6479ef9a.tlsf,0.5190114974975586,0.984142541885376
164,Coffee_d6376bf9.tlsf,0.5013608932495117,0.9541513919830322
165,Coffee_efe2feaf.tlsf,0.0990846157073974,0.8219091892242432
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,0.6570041179656982
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,0.8712348937988281
170,collector_v111.tlsf,14.989043712615969,9.343120813369753
171,collector_v112.tlsf,64.31583786010742,25.84420132637024
172,collector_v113.tlsf,244.6888837814331,75.42183375358582
173,collector_v114.tlsf,1508.2687220573423,222.1722273826599
174,collector_v115.tlsf,3600.0,737.0188825130463
175,collector_v13.tlsf,0.0256328582763671,0.6271791458129883
176,collector_v15.tlsf,0.0537025928497314,0.7551324367523193
177,collector_v17.tlsf,0.2933671474456787,0.9908607006072998
178,collector_v19.tlsf,1.4106550216674805,2.2874503135681152
179,collector_v210.tlsf,39.02241444587708,3.6949944496154794
180,collector_v211.tlsf,160.1494333744049,9.741639375686646
181,collector_v212.tlsf,629.7190737724304,27.667455434799194
182,collector_v213.tlsf,3600.0,83.1056752204895
183,collector_v215.tlsf,3600.0,782.8494622707367
184,collector_v23.tlsf,0.0246617794036865,0.6507167816162109
185,collector_v25.tlsf,0.0847396850585937,0.7566697597503662
186,collector_v27.tlsf,0.6725852489471436,0.9655594825744628
187,collector_v29.tlsf,7.688870668411255,1.9441039562225344
188,collector_v310.tlsf,79.51314568519592,8.563538312911987
189,collector_v311.tlsf,408.5728495121002,24.59550309181213
190,collector_v312.tlsf,3600.0,139.07898664474487
191,collector_v313.tlsf,3600.0,334.2038834095001
193,collector_v33.tlsf,0.0298528671264648,0.6599867343902588
194,collector_v35.tlsf,0.1319112777709961,0.778963565826416
195,collector_v37.tlsf,0.9327199459075928,1.1798317432403564
196,collector_v39.tlsf,17.337950468063354,3.0917561054229736
200,Core_solved_974f4a68.tlsf,0.3102555274963379,0.8874475955963135
222,Door_2d1010f8.tlsf,0.0349402427673339,0.666393518447876
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,0.6981210708618164
224,EnemeyModule.tlsf,0.0327506065368652,0.6345090866088867
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,0.7922964096069336
226,EscalatorBidirectional.tlsf,0.0829620361328125,0.768136739730835
227,EscalatorCountingInit.tlsf,0.0525064468383789,0.7163686752319336
228,EscalatorCounting.tlsf,0.036759614944458,0.6650686264038086
229,EscalatorNonCounting.tlsf,0.0208575725555419,0.5967929363250732
230,EscalatorNonReactive.tlsf,0.0124118328094482,0.581660270690918
231,EscalatorSmart.tlsf,0.0883944034576416,0.7202281951904297
232,example101.tlsf,0.0109720230102539,0.5854930877685547
233,example102.tlsf,0.011770486831665,0.6067671775817871
234,example10a1.tlsf,0.0313105583190918,0.673170804977417
235,example10a2.tlsf,0.0340137481689453,0.7091045379638672
236,Example1_d6376bf9.tlsf,0.0300815105438232,0.6321525573730469
237,example71.tlsf,0.0093729496002197,0.5521118640899658
238,example72.tlsf,0.0130038261413574,0.5989158153533936
239,example7a1.tlsf,0.0108964443206787,0.5604405403137207
240,example7a2.tlsf,0.0174427032470703,0.6152036190032959
241,example81.tlsf,0.0126214027404785,0.6049261093139648
242,example82.tlsf,0.0173897743225097,0.6202359199523926
243,example91.tlsf,0.0120401382446289,0.5882937908172607
244,example92.tlsf,0.0139532089233398,0.6336312294006348
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.266515016555786
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.362440586090088
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.3514466285705566
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.3123564720153809
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.2851698398590088
254,finding_nemo_1.tlsf,0.2900633811950683,0.9532959461212158
255,finding_nemo_2.tlsf,0.531151533126831,1.505781888961792
256,finding_nemo_3.tlsf,1.0663321018218994,2.9489638805389404
257,finding_nemo_4.tlsf,24.1784508228302,11.669732332229614
258,finding_nemo_5.tlsf,3600.0,80.0276665687561
260,full_arbiter_enc10.tlsf,808.3744449615479,1240.578922510147
262,full_arbiter_enc8.tlsf,115.10389113426208,86.93804216384888
326,Gamelogic.tlsf,0.3467311859130859,0.9330716133117676
327,GamemodeChooser.tlsf,0.0790283679962158,0.8158972263336182
328,Gamemodule.tlsf,0.0357601642608642,0.6793045997619629
329,generalized_buffer2.tlsf,90.0820243358612,17.250911951065063
330,generalized_buffer3.tlsf,3600.0,302.51333713531494
334,Heating_235467da.tlsf,0.0344734191894531,0.6932263374328613
335,Heating_974f4a68.tlsf,0.0464944839477539,0.7534313201904297
336,Heating_b02056d6.tlsf,0.0291180610656738,0.6798093318939209
337,Heating_b209ff21.tlsf,0.0268764495849609,0.6804988384246826
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,0.6686604022979736
339,Increment.tlsf,0.0119044780731201,0.5866580009460449
343,KitchenTimerV0.tlsf,0.0135045051574707,0.605391263961792
344,KitchenTimerV10.tlsf,0.6378805637359619,1.26871919631958
345,KitchenTimerV1.tlsf,0.052901268005371,0.7020134925842285
346,KitchenTimerV2.tlsf,0.1003949642181396,0.7778117656707764
347,KitchenTimerV3.tlsf,0.144676923751831,0.8693981170654297
348,KitchenTimerV4.tlsf,0.1922202110290527,0.903296947479248
349,KitchenTimerV5.tlsf,0.2710468769073486,1.0030031204223633
350,KitchenTimerV6.tlsf,0.4149081707000732,1.0928099155426023
351,KitchenTimerV7.tlsf,0.464390754699707,1.1507039070129397
352,KitchenTimerV8.tlsf,0.5594468116760254,1.3863778114318848
353,KitchenTimerV9.tlsf,0.7144136428833008,1.3718860149383545
354,LampController_974f4a68.tlsf,0.0839824676513671,0.8410537242889404
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,0.7730715274810791
356,LedMatrix.tlsf,231.49284291267395,176.13124442100525
357,lift2.tlsf,0.1007213592529296,0.8112125396728516
358,lift3.tlsf,0.3436486721038818,1.0120205879211426
360,lift_gr1+2.tlsf,0.1757376194000244,0.9260692596435548
361,lift_gr12.tlsf,0.135852575302124,0.8152258396148682
362,lift_gr1+3.tlsf,0.4723634719848633,1.4958322048187256
363,lift_gr13.tlsf,0.389596939086914,1.2484734058380127
364,lift_gr1+6.tlsf,25.99446940422058,33.91512846946716
365,lift_gr1+7.tlsf,114.64584922790527,185.51494240760803
366,lift_gr17.tlsf,40.366148233413696,48.58587145805359
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,345.5310363769531
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,0.8186209201812744
372,lift_unary_enc3.tlsf,0.2319529056549072,1.027149677276611
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,0.8292269706726074
377,Light_d65ed84e.tlsf,0.0935235023498535,0.8152186870574951
378,Lights_06e9cad4.tlsf,0.1277735233306884,0.8448095321655273
379,Lights2_06e9cad4.tlsf,3.7401394844055176,2.809419870376587
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.769119262695313
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.0847530364990234
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.5454843044281006
383,Lights2_b02056d6.tlsf,3.614938974380493,3.2507169246673584
384,Lights_2c5b09da.tlsf,0.0625314712524414,0.7586820125579834
386,Lights2_f3987563.tlsf,3.706496477127075,3.6116127967834473
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,0.7689273357391357
388,Lights3_06e9cad4.tlsf,0.1389303207397461,0.8402602672576904
389,Lights3_235467da.tlsf,0.1220667362213134,0.811443567276001
390,Lights3_2c5b09da.tlsf,0.0661182403564453,0.7698056697845459
391,Lights3_3916ec59.tlsf,0.1468656063079834,0.8732616901397705
392,Lights_3461125b.tlsf,0.1164414882659912,0.8489365577697754
393,Lights3_6bea956e.tlsf,0.1225991249084472,0.8130624294281006
394,Lights3_f1477cc5.tlsf,0.131317138671875,0.859403133392334
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,0.6910436153411865
396,Lights_9cac58d3.tlsf,0.1137363910675048,0.8379290103912354
397,Lights_b0840146.tlsf,0.1412780284881591,0.8684844970703125
398,Lights_f3987563.tlsf,0.1270899772644043,0.8650851249694824
399,LightsMin_6bea956e.tlsf,0.042964220046997,0.693321943283081
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,6.27190899848938
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,6.905886650085449
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,3.540182113647461
406,lilydemo03.tlsf,0.0216264724731445,0.6565227508544922
407,lilydemo04.tlsf,0.0212078094482421,0.6784236431121826
408,lilydemo05.tlsf,0.0236928462982177,0.6696641445159912
409,lilydemo06.tlsf,0.0257074832916259,0.6691782474517822
410,lilydemo07.tlsf,0.0262222290039062,0.6771483421325684
411,lilydemo08.tlsf,0.0096478462219238,0.5598280429840088
412,lilydemo09.tlsf,0.0169837474822998,0.6163473129272461
413,lilydemo10.tlsf,0.0088307857513427,0.5508637428283691
415,lilydemo12.tlsf,0.0091936588287353,0.5550355911254883
416,lilydemo13.tlsf,0.0088529586791992,0.5923833847045898
417,lilydemo14.tlsf,0.0104734897613525,0.6035044193267822
420,lilydemo17.tlsf,0.0159738063812255,0.6162571907043457
421,lilydemo18.tlsf,0.0228736400604248,0.6544396877288818
422,lilydemo19.tlsf,0.0199470520019531,0.6477463245391846
423,lilydemo20.tlsf,0.0402905941009521,0.7033874988555908
424,lilydemo21.tlsf,0.1791701316833496,0.8648831844329834
425,lilydemo22.tlsf,0.0325214862823486,0.7142581939697266
426,lilydemo23.tlsf,0.0156829357147216,0.6186313629150391
427,lilydemo24.tlsf,0.0339341163635253,0.663264274597168
428,load_balancer10.tlsf,1702.033964395523,617.1739933490753
429,load_balancer2.tlsf,0.1216473579406738,0.729816198348999
430,load_balancer3.tlsf,0.0747098922729492,0.8150882720947266
431,load_balancer4.tlsf,0.1437833309173584,0.9639313220977784
432,load_balancer5.tlsf,0.3880317211151123,1.233330011367798
433,load_balancer6.tlsf,1.0595343112945557,2.1941964626312256
434,load_balancer7.tlsf,4.96125602722168,6.527783393859863
435,load_balancer8.tlsf,38.6641571521759,28.20917248725891
436,load_balancer9.tlsf,266.06880164146423,107.91741180419922
488,load_balancer_unreal22.tlsf,0.0579333305358886,0.7317731380462646
495,ltl2dba01.tlsf,0.0130763053894042,0.5830183029174805
496,ltl2dba02.tlsf,0.0134706497192382,0.644287109375
497,ltl2dba03.tlsf,0.013979434967041,0.6051592826843262
498,ltl2dba04.tlsf,0.0129361152648925,0.5973000526428223
499,ltl2dba05.tlsf,0.0110840797424316,0.6004903316497803
500,ltl2dba06.tlsf,0.0149755477905273,0.6022045612335205
501,ltl2dba07.tlsf,0.0229442119598388,0.6447262763977051
502,ltl2dba08.tlsf,0.0141875743865966,0.6253550052642822
503,ltl2dba09.tlsf,0.0113632678985595,0.5996236801147461
504,ltl2dba10.tlsf,0.012239933013916,0.588681697845459
505,ltl2dba11.tlsf,0.0143187046051025,0.6153030395507812
506,ltl2dba12.tlsf,0.0129871368408203,0.5983066558837891
507,ltl2dba13.tlsf,0.0142903327941894,0.620868444442749
508,ltl2dba14.tlsf,0.0118210315704345,0.6109349727630615
509,ltl2dba15.tlsf,0.0126373767852783,0.5773725509643555
510,ltl2dba16.tlsf,0.0125885009765625,0.6344215869903564
511,ltl2dba17.tlsf,0.0126922130584716,0.635199785232544
512,ltl2dba18.tlsf,0.0133311748504638,0.6233899593353271
513,ltl2dba19.tlsf,0.011167287826538,0.5987167358398438
514,ltl2dba20.tlsf,0.0136260986328125,0.6216461658477783
515,ltl2dba21.tlsf,0.0149180889129638,0.6589956283569336
516,ltl2dba22.tlsf,0.0082159042358398,0.5765619277954102
517,ltl2dba23.tlsf,0.0109128952026367,0.6023578643798828
518,ltl2dba24.tlsf,0.0090444087982177,0.5878634452819824
519,ltl2dba25.tlsf,0.0137314796447753,0.6204700469970703
520,ltl2dba26.tlsf,0.0115151405334472,0.5961263179779053
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.9454267024993896
523,ltl2dba_alpha10.tlsf,0.0364589691162109,0.7048139572143555
524,ltl2dba_alpha12.tlsf,0.0447831153869628,0.7119817733764648
525,ltl2dba_alpha14.tlsf,0.0505454540252685,0.7144889831542969
526,ltl2dba_alpha16.tlsf,0.0578627586364746,0.7287933826446533
527,ltl2dba_alpha17.tlsf,0.0626742839813232,0.7400763034820557
528,ltl2dba_alpha18.tlsf,0.0676195621490478,0.7283766269683838
529,ltl2dba_alpha1.tlsf,0.0135552883148193,0.5971009731292725
530,ltl2dba_alpha20.tlsf,0.0775520801544189,0.7568104267120361
531,ltl2dba_alpha25.tlsf,0.1061544418334961,0.8039588928222656
532,ltl2dba_alpha2.tlsf,0.016054630279541,0.6058714389801025
533,ltl2dba_alpha3.tlsf,0.0179901123046875,0.628192663192749
534,ltl2dba_alpha4.tlsf,0.0202789306640625,0.6131157875061035
535,ltl2dba_alpha50.tlsf,0.3173463344573974,1.0247280597686768
536,ltl2dba_alpha5.tlsf,0.0221054553985595,0.6457352638244629
537,ltl2dba_alpha6.tlsf,0.0253646373748779,0.624758243560791
538,ltl2dba_alpha7.tlsf,0.0265991687774658,0.6704142093658447
539,ltl2dba_alpha8.tlsf,0.0296888351440429,0.6703581809997559
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.0559897422790527
542,ltl2dba_beta15.tlsf,0.5660274028778076,1.991841554641724
543,ltl2dba_beta18.tlsf,0.9763052463531494,3600.0
544,ltl2dba_beta1.tlsf,0.0113093852996826,0.5791583061218262
545,ltl2dba_beta20.tlsf,1.3826873302459717,3600.0
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,0.6111726760864258
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,0.6697585582733154
550,ltl2dba_beta4.tlsf,0.0210242271423339,0.6982650756835938
551,ltl2dba_beta5.tlsf,0.029599905014038,0.7839512825012207
552,ltl2dba_beta6.tlsf,0.0432972908020019,0.8397388458251953
553,ltl2dba_beta7.tlsf,0.0623304843902587,0.996821403503418
554,ltl2dba_beta8.tlsf,0.090099811553955,0.9470539093017578
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,0.6985301971435547
557,ltl2dba_C212.tlsf,0.0208878517150878,0.8141257762908936
558,ltl2dba_C214.tlsf,0.0234479904174804,1.0218541622161863
559,ltl2dba_C216.tlsf,0.0268735885620117,2.026106119155884
560,ltl2dba_C21.tlsf,0.0094528198242187,0.5740513801574707
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,0.6167619228363037
563,ltl2dba_C23.tlsf,0.0116260051727294,0.6407589912414551
564,ltl2dba_C24.tlsf,0.0114567279815673,0.6268911361694336
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,0.631399393081665
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,0.6565604209899902
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,0.6489856243133545
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,0.6657075881958008
573,ltl2dba_C29.tlsf,0.0173981189727783,0.6814141273498535
574,ltl2dba_E10.tlsf,1.2633750438690186,2.360640048980713
575,ltl2dba_E12.tlsf,17.549634218215942,13.632550954818726
576,ltl2dba_E14.tlsf,198.1776442527771,99.01577019691469
577,ltl2dba_E15.tlsf,657.6873958110809,298.3466801643372
579,ltl2dba_E1.tlsf,0.0092217922210693,0.5808262825012207
580,ltl2dba_E2.tlsf,0.0092608928680419,0.5925114154815674
581,ltl2dba_E3.tlsf,0.0098407268524169,0.5894989967346191
582,ltl2dba_E4.tlsf,0.0122015476226806,0.6385061740875244
583,ltl2dba_E5.tlsf,0.016913890838623,0.674386739730835
584,ltl2dba_E6.tlsf,0.0323338508605957,0.7168481349945068
585,ltl2dba_E7.tlsf,0.0752756595611572,0.8463847637176514
586,ltl2dba_E8.tlsf,0.2060282230377197,1.0208992958068848
587,ltl2dba_E9.tlsf,0.4964134693145752,1.4350438117980957
588,ltl2dba_Q10.tlsf,17.279733419418335,17.739035606384277
589,ltl2dba_Q12.tlsf,321.2487459182739,213.8172333240509
591,ltl2dba_Q1.tlsf,0.0111148357391357,0.5936143398284912
592,ltl2dba_Q2.tlsf,0.0134027004241943,0.6080589294433594
593,ltl2dba_Q3.tlsf,0.0159728527069091,0.654667854309082
594,ltl2dba_Q4.tlsf,0.0200433731079101,0.7227921485900879
595,ltl2dba_Q5.tlsf,0.0388402938842773,0.7685983180999756
596,ltl2dba_Q6.tlsf,0.093846321105957,0.9533071517944336
597,ltl2dba_Q7.tlsf,0.3231961727142334,1.28904390335083
598,ltl2dba_Q8.tlsf,0.860318660736084,2.337390422821045
602,ltl2dba_R1.tlsf,0.0134088993072509,0.5833027362823486
628,ltl2dba_U110.tlsf,2.2608938217163086,3.165415048599243
629,ltl2dba_U112.tlsf,54.19429302215576,16.895888328552246
631,ltl2dba_U11.tlsf,0.010674238204956,0.5623648166656494
632,ltl2dba_U12.tlsf,0.0090348720550537,0.5878267288208008
633,ltl2dba_U13.tlsf,0.0095100402832031,0.5808899402618408
634,ltl2dba_U14.tlsf,0.0108935832977294,0.6171400547027588
635,ltl2dba_U15.tlsf,0.0152432918548583,0.6576521396636963
636,ltl2dba_U16.tlsf,0.029029369354248,0.6699817180633545
637,ltl2dba_U17.tlsf,0.0756490230560302,0.7795171737670898
638,ltl2dba_U18.tlsf,0.2419536113739013,1.0094473361968994
639,ltl2dba_U19.tlsf,0.6866447925567627,1.4390637874603271
640,ltl2dpa01.tlsf,0.019493818283081,0.6319010257720947
641,ltl2dpa02.tlsf,0.0111939907073974,0.5898137092590332
642,ltl2dpa03.tlsf,0.0259320735931396,0.7107846736907959
643,ltl2dpa04.tlsf,0.0125617980957031,0.5991067886352539
644,ltl2dpa05.tlsf,0.0117607116699218,0.6002483367919922
645,ltl2dpa06.tlsf,0.0108449459075927,0.5987632274627686
646,ltl2dpa07.tlsf,0.0117268562316894,0.6125216484069824
647,ltl2dpa08.tlsf,0.0105218887329101,0.596306324005127
648,ltl2dpa09.tlsf,0.0117521286010742,0.5956659317016602
649,ltl2dpa10.tlsf,0.0232982635498046,0.67397141456604
650,ltl2dpa11.tlsf,0.0154104232788085,0.6337268352508545
651,ltl2dpa12.tlsf,0.0282237529754638,0.6985738277435303
652,ltl2dpa13.tlsf,0.0252249240875244,0.6602640151977539
653,ltl2dpa14.tlsf,0.0208299160003662,0.6392724514007568
654,ltl2dpa15.tlsf,0.0121626853942871,0.6025879383087158
655,ltl2dpa16.tlsf,0.0108287334442138,0.6131887435913086
656,ltl2dpa17.tlsf,0.0175404548645019,0.6414024829864502
657,ltl2dpa18.tlsf,0.0186007022857666,0.6338150501251221
658,ltl2dpa19.tlsf,0.0301663875579834,0.6767690181732178
659,ltl2dpa20.tlsf,0.0246398448944091,0.6372330188751221
660,ltl2dpa21.tlsf,0.0243980884552001,0.6733512878417969
661,ltl2dpa22.tlsf,0.0377063751220703,0.7370302677154541
662,ltl2dpa23.tlsf,0.0172626972198486,0.6198742389678955
663,ltl2dpa24.tlsf,0.0194463729858398,0.6569676399230957
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,1.2087817192077637
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,0.749476432800293
674,Morning2_9cac58d3.tlsf,0.1038756370544433,0.7505769729614258
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,0.6249163150787354
677,Morning2s_2c5b09da.tlsf,3600.0,1392.1252074241638
679,Morning_88c5c1c3.tlsf,410.762957572937,5.95758056640625
680,Morning_9cac58d3.tlsf,420.8796427249909,4.989008665084839
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,0.876140832901001
685,MusicAppFeedback.tlsf,0.0664818286895752,0.7701106071472168
686,MusicAppMotivating.tlsf,0.0654137134552002,0.8165416717529297
687,MusicAppSimple.tlsf,0.0560052394866943,0.7502293586730957
688,mux10.tlsf,0.0945065021514892,0.7218420505523682
689,mux12.tlsf,0.2147042751312255,0.725590705871582
690,mux16.tlsf,1.6631855964660645,1.263141632080078
691,mux32.tlsf,3600.0,0.8279552459716797
693,mux8.tlsf,0.0394730567932128,0.6886663436889648
694,narylatch10.tlsf,59.73975348472595,34.79443573951721
695,narylatch11.tlsf,277.5002901554108,187.18671464920044
696,narylatch12.tlsf,3600.0,588.723757982254
698,narylatch8.tlsf,1.5624077320098877,3.033409118652344
708,OneCounterGuiA9.tlsf,2.532721281051636,1.8540797233581543
713,OneCounterInRangeA3.tlsf,0.0281929969787597,0.650501012802124
715,OneCounter.tlsf,2.622323751449585,2.3175625801086426
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,0.7561213970184326
718,prioritized_arbiter10.tlsf,0.33180832862854,0.9727935791015624
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.085737943649292
720,prioritized_arbiter1.tlsf,0.0178735256195068,0.6122615337371826
721,prioritized_arbiter2.tlsf,0.0240778923034667,0.6724040508270264
722,prioritized_arbiter3.tlsf,0.0353949069976806,0.7048988342285156
723,prioritized_arbiter4.tlsf,0.0581064224243164,0.7704448699951172
724,prioritized_arbiter5.tlsf,0.077700138092041,0.7811973094940186
725,prioritized_arbiter6.tlsf,0.1012005805969238,0.8127000331878662
726,prioritized_arbiter7.tlsf,0.1419739723205566,0.838280200958252
727,prioritized_arbiter8.tlsf,0.1662983894348144,0.8686106204986572
728,prioritized_arbiter9.tlsf,0.2010176181793213,0.9042325019836426
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,117.51975679397584
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,700.85076379776
731,prioritized_arbiter_enc13.tlsf,3600.0,1353.4929275512695
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,14.951825380325316
800,Radarboard.tlsf,0.1648437976837158,0.862246036529541
801,RegManager.tlsf,0.0436365604400634,0.7037298679351807
802,robot_grid16_1.tlsf,7.164976119995117,4.815617322921753
803,robot_grid2_2.tlsf,0.3373479843139648,0.8867120742797852
804,robot_grid3_3.tlsf,0.8412055969238281,1.810786485671997
805,robot_grid4_4.tlsf,2.3842227458953857,2.8866729736328125
806,robot_grid4_5.tlsf,6.93569016456604,4.271338939666748
807,robot_grid5_1.tlsf,0.6162779331207275,1.4752111434936523
808,robot_grid6_1.tlsf,0.7444326877593994,1.651968479156494
809,robot_grid8_2.tlsf,2.3741564750671387,2.951387643814087
811,RotationCalculator.tlsf,0.0440762042999267,0.7184410095214844
813,round_robin_arbiter2.tlsf,0.0399656295776367,0.7044053077697754
814,round_robin_arbiter3.tlsf,0.0900106430053711,0.8634390830993652
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.2129502296447754
816,round_robin_arbiter5.tlsf,2.827129364013672,2.4967103004455566
817,round_robin_arbiter6.tlsf,30.12566614151001,12.1343035697937
818,round_robin_arbiter7.tlsf,306.6264400482178,80.85078072547913
819,round_robin_arbiter8.tlsf,3600.0,671.212343454361
878,Scoreboard.tlsf,0.0675933361053466,0.7191197872161865
879,SensorInit.tlsf,0.2502822875976562,0.887413740158081
880,SensorPart.tlsf,0.3768975734710693,0.9275851249694824
881,SensorRegister.tlsf,0.0121593475341796,0.5993189811706543
882,SensorSelector.tlsf,0.6087245941162109,2.092475175857544
883,SensorSubmodulChooser.tlsf,0.1612114906311035,0.90679669380188
884,Sensor.tlsf,0.272158145904541,1.0045971870422363
885,Shades2_235467da.tlsf,0.0316739082336425,0.7146444320678711
886,Shades2_42dc4fff.tlsf,0.0389251708984375,0.74857497215271
887,Shades2_70523fbe.tlsf,0.0307166576385498,0.7089769840240479
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,0.7160377502441406
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,0.6545999050140381
890,Shades_6479ef9a.tlsf,0.0308325290679931,0.7134060859680176
891,Shades_974f4a68.tlsf,0.0652427673339843,0.819683313369751
892,Shades_9cac58d3.tlsf,0.0318360328674316,0.7079875469207764
893,Shades_a02758ea.tlsf,0.0330104827880859,0.7227520942687988
894,Shades_b209ff21.tlsf,0.0375103950500488,0.7438414096832275
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,0.6628057956695557
896,shift10.tlsf,0.0395269393920898,0.8574750423431396
897,shift12.tlsf,0.1165769100189209,1.2197151184082031
898,shift16.tlsf,2.108809471130371,7.721170425415039
900,shift8.tlsf,0.0227749347686767,0.6873080730438232
901,simple_arbiter_enc10.tlsf,155.03347492218018,81.98786783218384
902,simple_arbiter_enc11.tlsf,384.06306886672974,162.96361374855042
903,simple_arbiter_enc12.tlsf,891.9769902229309,342.2286903858185
904,simple_arbiter_enc13.tlsf,3600.0,841.457133769989
906,simple_arbiter_enc8.tlsf,2.743644952774048,4.597643136978149
969,SliderDefault.tlsf,0.05029296875,0.6632993221282959
970,SliderDelayed.tlsf,0.3338892459869385,1.0157532691955566
971,SliderScored.tlsf,0.2117919921875,0.9532456398010254
972,SPIPureNext.tlsf,1.0357823371887207,1.942103385925293
973,SPIReadClk.tlsf,0.0251016616821289,0.6214358806610107
974,SPIReadManag.tlsf,0.6601846218109131,1.5469071865081787
975,SPIReadSdi.tlsf,0.0248303413391113,0.6269361972808838
976,SPI.tlsf,0.1849110126495361,0.9621131420135498
977,SPIWriteClk.tlsf,0.027308702468872,0.6385786533355713
978,SPIWriteManag.tlsf,0.217994213104248,0.9394161701202391
979,SPIWriteSdi.tlsf,0.0351176261901855,0.6614017486572266
981,test2_f2774e0b.tlsf,0.0895540714263916,0.747154951095581
982,test3_efe2feaf.tlsf,0.0600261688232421,0.7490503787994385
984,test5_6cbc6174.tlsf,0.0324892997741699,0.6897351741790771
985,test6_0f5381e9.tlsf,0.0413761138916015,0.6937041282653809
986,test7_2c5b09da.tlsf,0.0420451164245605,0.7031784057617188
989,test_f3987563.tlsf,0.0210089683532714,0.6360478401184082
991,Timer_a50cadd7.tlsf,0.028782844543457,0.6164274215698242
992,tmp_13cfc6f2.tlsf,0.5671255588531494,1.357754468917847
993,TorcsAccelerating.tlsf,0.028839111328125,0.6273798942565918
994,TorcsGearing.tlsf,0.0231997966766357,0.6237189769744873
995,TorcsSimple.tlsf,0.0395326614379882,0.6593210697174072
996,TorcsSteeringImproved.tlsf,0.0734541416168212,0.7533636093139648
997,TorcsSteeringSimple.tlsf,0.0301182270050048,0.6463205814361572
998,TorcsSteeringSmart.tlsf,0.0699505805969238,0.7242000102996826
1000,TwoCounters3.tlsf,0.1506345272064209,0.8605601787567139
1001,TwoCounters4.tlsf,0.3168866634368896,0.8969783782958984
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,0.8932650089263916
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,0.7822575569152832
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,0.5452044010162354
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,0.7148146629333496
1037,Window_235467da.tlsf,0.0438811779022216,0.7520425319671631
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,0.7438561916351318
1039,Window2_6479ef9a.tlsf,0.0648918151855468,0.7706699371337891
1040,Window2_9cac58d3.tlsf,0.077427864074707,0.736109733581543
1041,Window2_aeb1d897.tlsf,0.1443269252777099,0.8470323085784912
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,0.6702892780303955
1044,Window_42dc4fff.tlsf,0.0442752838134765,0.7535536289215088
1045,Window_54e1f7d2.tlsf,0.0456597805023193,0.7322161197662354
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,0.661592960357666
1047,workstation_resupply_1.tlsf,0.1768276691436767,0.9163987636566162
1048,workstation_resupply_2.tlsf,0.526165246963501,1.719541072845459
1049,workstation_resupply_3.tlsf,2.4843270778656006,5.985580205917358
1050,workstation_resupply_4.tlsf,35.548893213272095,60.4514536857605
1051,workstation_resupply_5.tlsf,349.9989957809448,409.7924151420593
1053,Zoo0.tlsf,0.0596370697021484,0.7370164394378662
1054,Zoo10.tlsf,0.0516719818115234,0.7351775169372559
1055,Zoo5.tlsf,0.0505101680755615,0.7203764915466309
1058,arbiter_on_inpchange1.tlsf,0.0497357845306396,0.7175226211547852
1059,arbiter_on_inpchange2.tlsf,0.0903947353363037,0.906928777694702
1060,arbiter_on_inpchange3.tlsf,0.3657834529876709,1.1270999908447266
1061,arbiter_on_inpchange4.tlsf,1.839871883392334,2.8195693492889404
1062,arbiter_on_inpchange5.tlsf,19.185511589050293,20.104328632354736
1063,arbiter_on_inpchange6.tlsf,263.6323359012604,315.68470788002014
1068,lift4.tlsf,0.5724184513092041,1.412111520767212
1069,lift5.tlsf,1.4435045719146729,2.7293460369110107
1070,lift6.tlsf,4.060085535049439,5.068872451782227
1071,lift7.tlsf,21.2432599067688,23.713452339172363
1072,lift8.tlsf,95.5582356452942,192.96765542030332
1073,lift9.tlsf,462.7349328994751,1796.073478460312
1075,lift_unary_enc4.tlsf,1.1723191738128662,2.6188886165618896
1076,lift_unary_enc5.tlsf,11.898681163787842,11.663909435272217
1077,lift_unary_enc6.tlsf,175.29861783981323,129.55724692344666
1090,robot_grid5_5.tlsf,20.193578481674194,7.259496688842773
1091,robot_grid6_6.tlsf,61.55302953720093,13.316638946533203
1092,robot_grid7_7.tlsf,205.4974889755249,28.395111322402958
1093,robot_grid8_8.tlsf,525.7019970417023,43.80759406089783
1095,rw_arbiter1.tlsf,0.0359406471252441,0.7279889583587646
1096,rw_arbiter2.tlsf,0.4616179466247558,1.1981253623962402
1097,rw_arbiter3.tlsf,22.33328628540039,16.385741472244263
1104,simple_arbiter_with_hints10.tlsf,78.7021336555481,45.805071115493774
1105,simple_arbiter_with_hints12.tlsf,1339.2528178691864,964.9883236885072
1107,simple_arbiter_with_hints2.tlsf,0.0307469367980957,0.6796026229858398
1108,simple_arbiter_with_hints4.tlsf,0.1263940334320068,0.8842475414276123
1109,simple_arbiter_with_hints6.tlsf,0.5197920799255371,1.4857630729675293
1110,simple_arbiter_with_hints8.tlsf,4.043829441070557,5.564763069152832


==> data/time/SyntcompTF_Strix_SemmlA_unreal.csv <==
,name,time_Strix,time_SemmlA
29,AllLights_06e9cad4.tlsf,3600.0,337.50147581100464
30,AllLights_2c5b09da.tlsf,1634.862771987915,218.7105014324188
31,AllLights_63831f8c.tlsf,3600.0,385.3565483093262
32,AllLights_aeb1d897.tlsf,3600.0,680.5603196620941
33,AllLights_b209ff21.tlsf,3600.0,432.7830286026001
34,AllLights_d6c5ac79.tlsf,3600.0,778.5382225513458
35,AllShades_66f450a4.tlsf,690.2173788547516,56.29679036140442
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,0.9950058460235596
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,0.6498982906341553
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,0.6219830513000488
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,0.760124683380127
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,0.7460718154907227
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,0.8088178634643555
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,0.6359286308288574
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,0.6815061569213867
133,CheckHeating_3461125b.tlsf,0.0291385650634765,0.6785523891448975
134,CheckLight_007df645.tlsf,0.0374701023101806,0.6969494819641113
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,0.6932392120361328
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,0.6171295642852783
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,0.5658628940582275
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,0.6168029308319092
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,0.5960097312927246
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,0.5897371768951416
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,0.682293176651001
142,CheckShades_3461125b.tlsf,0.0303125381469726,0.6566519737243652
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,0.5720365047454834
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,0.6920311450958252
145,CheckTime_3916ec59.tlsf,0.0201518535614013,0.6250638961791992
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,0.6325204372406006
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,0.6168334484100342
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,0.6549134254455566
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,0.5770103931427002
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,0.6062872409820557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,0.6213760375976562
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,0.634768009185791
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,0.624981164932251
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,0.6096842288970947
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,0.5472185611724854
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,0.5446455478668213
166,Coffee_f1477cc5.tlsf,0.3166069984436035,0.887549877166748
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,0.6171534061431885
197,Core_4b5a2bad.tlsf,0.3950700759887695,0.9423329830169678
198,Core_66f450a4.tlsf,0.0379731655120849,0.6605217456817627
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.1050326824188232
201,detector_unreal10.tlsf,0.1653807163238525,0.9142892360687256
202,detector_unreal11.tlsf,0.2143914699554443,0.964343786239624
203,detector_unreal12.tlsf,0.2471346855163574,1.1078450679779053
204,detector_unreal13.tlsf,0.3426117897033691,1.3140909671783447
205,detector_unreal14.tlsf,0.3624241352081299,1.7831525802612305
206,detector_unreal15.tlsf,0.3973920345306396,2.6533381938934326
207,detector_unreal16.tlsf,0.4305164813995361,6.1201159954071045
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,0.6072244644165039
210,detector_unreal3.tlsf,0.0209078788757324,0.6278574466705322
211,detector_unreal4.tlsf,0.029597520828247,0.6824839115142822
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,0.7309298515319824
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,0.758812665939331
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,0.7580552101135254
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,0.7866685390472412
220,detector_unreal9.tlsf,0.1214971542358398,0.8294203281402588
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,0.7900831699371338
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,0.7586722373962402
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,2.249767541885376
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,0.7083747386932373
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,1.823758125305176
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,2.9127655029296875
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.570975542068481
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,6.390206336975098
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,10.439248085021973
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,25.36030888557434
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,38.04958844184876
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,180.5500922203064
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,0.7038888931274414
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,809.296957731247
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,3600.0
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,3600.0
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,3600.0
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,3600.0
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,0.6883509159088135
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,0.7425129413604736
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,0.7506890296936035
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,0.8137295246124268
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,0.8610982894897461
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.000877857208252
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.1480751037597656
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,1.4642770290374756
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,73.97811102867126
286,full_arbiter_unreal13_11.tlsf,3600.0,69.61285448074341
287,full_arbiter_unreal13_12.tlsf,3600.0,264.2703502178192
288,full_arbiter_unreal13_13.tlsf,3600.0,111.95032000541688
289,full_arbiter_unreal13_14.tlsf,3600.0,243.0242726802826
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,0.7815535068511963
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,0.8038792610168457
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.0695598125457764
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,1.5480523109436035
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,2.9619388580322266
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.818067789077759
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,22.26374626159668
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,32.44295263290405
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,45.081358432769775
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,0.9157085418701172
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.060140609741211
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,2.702414035797119
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,16.45107674598694
312,full_arbiter_unreal14_5.tlsf,3600.0,109.6751160621643
313,full_arbiter_unreal14_6.tlsf,3600.0,258.5051407814026
314,full_arbiter_unreal14_7.tlsf,3600.0,520.2946166992188
315,full_arbiter_unreal14_8.tlsf,3600.0,659.4956221580505
318,full_arbiter_unreal22.tlsf,0.0606467723846435,0.8825984001159668
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.3329310417175293
320,full_arbiter_unreal24.tlsf,41.58961725234985,9.699201822280884
321,full_arbiter_unreal25.tlsf,3600.0,28.73091959953308
322,full_arbiter_unreal26.tlsf,3600.0,94.8375527858734
323,full_arbiter_unreal27.tlsf,3600.0,254.45875239372253
324,full_arbiter_unreal28.tlsf,3600.0,1092.1725795269012
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,0.7769560813903809
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.040724754333496
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,0.7589354515075684
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,0.8978543281555176
375,Light_a50cadd7.tlsf,0.0360002517700195,0.6663873195648193
376,Light_aeb1d897.tlsf,0.1576507091522216,0.9315502643585204
385,Lights2_f1477cc5.tlsf,2.0056371688842773,2.475135564804077
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,1.8703017234802248
404,lilydemo01.tlsf,0.0155181884765625,0.5686624050140381
405,lilydemo02.tlsf,0.0173163414001464,0.5573155879974365
414,lilydemo11.tlsf,0.0091199874877929,0.5420031547546387
418,lilydemo15.tlsf,0.0136303901672363,0.6298997402191162
419,lilydemo16.tlsf,0.0226569175720214,0.6350142955780029
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,0.8308613300323486
438,load_balancer_unreal12_11.tlsf,0.30818772315979,0.8144958019256592
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,0.857511043548584
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,0.8231184482574463
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,0.8639400005340576
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,0.8891942501068115
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,0.838538408279419
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,0.7380590438842773
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,0.7713770866394043
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,0.760873556137085
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,0.799330472946167
448,load_balancer_unreal12_5.tlsf,0.066533088684082,0.8181419372558594
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,0.8017442226409912
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,0.8222324848175049
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,0.8383400440216064
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,0.8342053890228271
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,1.2521607875823977
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,1.3120596408843994
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,1.2785840034484863
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,0.8532772064208984
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,0.8135151863098145
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,0.8316769599914551
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,0.8992059230804443
460,load_balancer_unreal13_5.tlsf,0.165682315826416,0.9864623546600342
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.0607924461364746
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.0484559535980225
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,1.1340079307556152
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,1.3347086906433103
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,7.271238565444946
466,load_balancer_unreal14_11.tlsf,3.073491334915161,5.946252822875977
467,load_balancer_unreal14_12.tlsf,12.318718433380129,6.215135812759399
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,0.9269278049468994
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,0.9443624019622804
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.1599509716033936
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,1.5213263034820557
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,1.745274305343628
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,1.720400333404541
474,load_balancer_unreal14_7.tlsf,2.500802755355835,3.303926467895508
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.6084578037261963
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,6.534773111343384
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.2116546630859375
478,load_balancer_unreal15_3.tlsf,3.271766662597656,1.828617811203003
479,load_balancer_unreal15_4.tlsf,44.21121597290039,8.913854122161865
480,load_balancer_unreal15_5.tlsf,91.71310567855836,14.912353038787842
481,load_balancer_unreal15_6.tlsf,129.24816846847534,45.98764991760254
482,load_balancer_unreal15_7.tlsf,127.02522611618042,49.17220067977905
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.3203608989715576
484,load_balancer_unreal16_2.tlsf,1.830450296401977,1.9845285415649412
485,load_balancer_unreal16_3.tlsf,88.66477656364441,7.223427772521973
486,load_balancer_unreal16_4.tlsf,3600.0,174.87978529930115
487,load_balancer_unreal16_5.tlsf,3600.0,310.68383026123047
489,load_balancer_unreal23.tlsf,0.1391315460205078,0.8726711273193359
490,load_balancer_unreal24.tlsf,0.6847331523895264,2.334855079650879
491,load_balancer_unreal25.tlsf,10.65329623222351,16.37623167037964
492,load_balancer_unreal26.tlsf,489.53861784935,72.03850364685059
493,load_balancer_unreal27.tlsf,3600.0,164.72275400161743
494,load_balancer_unreal28.tlsf,3600.0,392.6330583095551
521,ltl2dba27.tlsf,0.0090653896331787,0.5777790546417236
599,ltl2dba_R10.tlsf,267.2717106342316,398.3719654083252
603,ltl2dba_R2.tlsf,0.0166897773742675,0.6514358520507812
604,ltl2dba_R3.tlsf,0.0217175483703613,0.687211275100708
605,ltl2dba_R4.tlsf,0.0430085659027099,0.7400155067443848
606,ltl2dba_R5.tlsf,0.1095669269561767,0.8484163284301758
607,ltl2dba_R6.tlsf,0.3623032569885254,1.0840351581573486
608,ltl2dba_R7.tlsf,1.250349044799805,1.9272658824920652
609,ltl2dba_R8.tlsf,6.886675596237183,7.180510997772217
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,0.8200397491455078
612,ltl2dba_theta12.tlsf,0.049464464187622,0.9810402393341064
613,ltl2dba_theta14.tlsf,0.0575733184814453,1.470165491104126
614,ltl2dba_theta16.tlsf,0.0664303302764892,3.5690135955810547
615,ltl2dba_theta1.tlsf,0.01271653175354,0.6096072196960449
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,0.6611242294311523
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,0.6501202583312988
620,ltl2dba_theta4.tlsf,0.0192785263061523,0.6818132400512695
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,0.6888196468353271
624,ltl2dba_theta6.tlsf,0.024839162826538,0.6937685012817383
625,ltl2dba_theta7.tlsf,0.0281116962432861,0.7294576168060303
626,ltl2dba_theta8.tlsf,0.0313868522644043,0.7788517475128174
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,0.9894545078277588
668,Morning2_1cf58fc1.tlsf,1227.728406906128,267.4243578910828
682,Morning_f1477cc5.tlsf,3600.0,1623.1391639709473
699,OneCounterGuiA0.tlsf,0.0521929264068603,0.7237982749938965
700,OneCounterGuiA1.tlsf,0.0632243156433105,0.771507978439331
701,OneCounterGuiA2.tlsf,0.0935471057891845,0.8133702278137207
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.0191481113433838
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.0073678493499756
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.0422005653381348
705,OneCounterGuiA6.tlsf,0.3293895721435547,1.197756052017212
706,OneCounterGuiA7.tlsf,0.4471392631530761,1.3837110996246338
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.2563798427581787
709,OneCounterGui.tlsf,0.0532753467559814,0.7391865253448486
710,OneCounterInRangeA0.tlsf,0.0249485969543457,0.6484878063201904
711,OneCounterInRangeA1.tlsf,0.0284483432769775,0.6520049571990967
712,OneCounterInRangeA2.tlsf,0.0296616554260253,0.6643335819244385
714,OneCounterInRange.tlsf,0.0241305828094482,0.6547834873199463
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,0.6496407985687256
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,0.6259348392486572
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,0.6226608753204346
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,0.61600661277771
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,0.6198184490203857
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,0.6213288307189941
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,0.6220300197601318
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,0.5934834480285645
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,0.6038675308227539
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,0.6117963790893555
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,0.6115257740020752
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,0.6332516670227051
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,0.6041383743286133
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,0.6303133964538574
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,0.5910494327545166
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,0.6128718852996826
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,0.7548158168792725
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,0.7762348651885986
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,0.8122196197509766
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,0.8126876354217529
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,0.8225536346435547
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,0.8111045360565186
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,0.7850856781005859
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,0.7500927448272705
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,0.752748966217041
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,0.7348771095275879
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,0.7627513408660889
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,0.7259848117828369
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,0.7842988967895508
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,0.7856297492980957
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,0.7751834392547607
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,0.7797482013702393
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,0.8270792961120605
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,0.8305785655975342
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,0.8540401458740234
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,0.8621103763580322
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,0.8492183685302734
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,0.8679344654083252
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,0.8932409286499023
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,0.7730808258056641
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,0.7836246490478516
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,0.7798902988433838
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,0.7884426116943359
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,0.8156733512878418
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,0.7656419277191162
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,0.7817232608795166
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,0.8081915378570557
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,0.7919402122497559
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,0.9182229042053224
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,0.8033695220947266
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.027259111404419
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,0.8712782859802246
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.0630741119384766
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,0.93495774269104
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.3290109634399414
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,0.9332141876220704
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,1.7453289031982422
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,0.6082937717437744
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,0.7905914783477783
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,0.8261318206787109
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,0.9291696548461914
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,0.976170539855957
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.1020898818969729
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.3355598449707031
810,Room_a50cadd7.tlsf,0.0150918960571289,0.6075441837310791
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,1.1871299743652344
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,1.3618779182434082
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,1.5039536952972412
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,2.050945997238159
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,2.895189046859741
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,2.5295073986053467
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,2.925856351852417
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,0.7365334033966064
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,0.7489800453186035
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,0.7581250667572021
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,0.8016467094421387
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,0.8177299499511719
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,0.8463187217712402
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,0.920159101486206
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,0.9611289501190186
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.028620719909668
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,13.80639147758484
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,25.333820104599
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,67.16216611862183
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,166.96392583847046
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,613.8126294612885
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,3600.0
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,0.8664016723632812
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,0.8240070343017578
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,0.8936047554016113
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.017399787902832
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.218900203704834
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,1.5667858123779297
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,2.261495590209961
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,3.030796766281128
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.156452178955078
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,53.302186250686646
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,132.23720788955688
857,round_robin_arbiter_unreal14_12.tlsf,3600.0,253.8091218471527
858,round_robin_arbiter_unreal14_13.tlsf,3600.0,122.41470980644226
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,1.1051404476165771
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,1.1352109909057615
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,1.4788451194763184
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.2691543102264404
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,4.051049709320068
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,8.451784372329712
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,24.89905166625977
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,23.814313173294067
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,46.22482490539551
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,0.7951943874359131
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,0.9919850826263428
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,2.233309268951416
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,6.334710121154785
875,round_robin_arbiter_unreal26.tlsf,3600.0,43.13949489593506
876,round_robin_arbiter_unreal27.tlsf,3600.0,207.90147614479065
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,3.444633960723877
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,3.671808958053589
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,3.7342567443847656
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,3.826881170272827
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.082946538925171
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,0.5819540023803711
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,0.5759406089782715
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,0.5688920021057129
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,0.5547888278961182
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,0.5705945491790771
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,0.5578722953796387
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,0.57358717918396
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,0.5800585746765137
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,0.5745151042938232
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,0.5811681747436523
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,0.5794022083282471
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,0.7011110782623291
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,0.6418039798736572
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,0.6364090442657471
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,0.6392066478729248
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,0.6607391834259033
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,0.6552846431732178
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,0.6752505302429199
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,0.6965601444244385
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,0.6789233684539795
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,0.6881637573242188
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,0.7284984588623047
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,0.7534477710723877
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,0.6910371780395508
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,0.7155437469482422
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,0.7028262615203857
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,0.7210710048675537
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,0.7344722747802734
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,0.730311393737793
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,0.7426116466522217
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,0.7767460346221924
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,0.7406368255615234
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,0.7972729206085205
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,0.727586030960083
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,0.735175371170044
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,0.7453486919403076
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,0.7685751914978027
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,0.7711532115936279
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,0.7962298393249512
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,0.7814652919769287
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,0.7786853313446045
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,0.7858262062072754
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,0.7617135047912598
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,0.804389476776123
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,0.8242535591125488
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,0.8438856601715088
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,0.8485326766967773
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.1213948726654053
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,1.4968183040618896
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,0.5502076148986816
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,0.6403148174285889
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,0.6863448619842529
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,0.754448652267456
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,0.8122458457946777
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,0.9131650924682616
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.0401811599731443
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.169022798538208
980,System_b0840146.tlsf,0.0305461883544921,0.658942461013794
983,test4_4b82b1f4.tlsf,0.0449163913726806,0.7028052806854248
987,test8_88f351a6.tlsf,0.0321795940399169,0.6821775436401367
988,test9_dd3a27e1.tlsf,0.0530593395233154,0.7223296165466309
990,Time_a50cadd7.tlsf,0.0135436058044433,0.6086454391479492
999,TwoCounters2.tlsf,0.083378791809082,0.7717931270599365
1002,TwoCounters5.tlsf,0.9899184703826904,2.0915701389312744
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,0.8734734058380127
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,0.9942741394042968
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,1.1234910488128662
1006,TwoCountersDisButA3.tlsf,0.520578145980835,1.6314268112182615
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,1.44252347946167
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,1.5846476554870603
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,1.7552549839019775
1010,TwoCountersDisButA7.tlsf,2.870694637298584,2.6608853340148926
1011,TwoCountersDisButA8.tlsf,2.834540605545044,2.686353921890259
1012,TwoCountersDisButA9.tlsf,5.155395269393921,4.596653938293457
1013,TwoCountersDisButAC.tlsf,4.763076305389404,5.024735450744629
1014,TwoCountersGui.tlsf,0.2296288013458252,0.949974775314331
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,0.7658872604370117
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,0.7654824256896973
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,0.8591623306274414
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,0.8807511329650879
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,0.9218227863311768
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.0424861907958984
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,1.1449129581451416
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,1.1226303577423096
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,1.0725703239440918
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,1.022693157196045
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,1.0219709873199463
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,1.0377624034881592
1028,TwoCountersInRange.tlsf,0.0663309097290039,0.7912211418151855
1030,TwoCountersRefined.tlsf,0.0641911029815673,0.8035855293273926
1031,TwoCounters.tlsf,0.0585122108459472,0.7770915031433105
1032,UnderapproxDemo2.tlsf,0.0142865180969238,0.5413470268249512
1033,UnderapproxDemo.tlsf,0.0102498531341552,0.5853192806243896
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,0.5873329639434814
1042,Window2_f1477cc5.tlsf,0.0559313297271728,0.7227494716644287
1081,lift_wrong_physics_unreal10.tlsf,98.0479474067688,33.83862376213074
1082,lift_wrong_physics_unreal4.tlsf,0.3868098258972168,1.0730414390563965
1083,lift_wrong_physics_unreal5.tlsf,0.7882394790649414,1.450371503829956
1084,lift_wrong_physics_unreal6.tlsf,1.1770176887512207,2.0998198986053467
1085,lift_wrong_physics_unreal7.tlsf,2.088988304138184,3.1349775791168213
1086,lift_wrong_physics_unreal8.tlsf,6.328168630599976,4.944754362106323
1087,lift_wrong_physics_unreal9.tlsf,28.45999383926392,11.35135817527771


==> data/time/SyntcompTF_Strix_Semml_all.csv <==
,name,time_Strix,time_Semml
0,01.tlsf,0.1091706752777099,1.4454646110534668
1,02.tlsf,0.2339041233062744,1.4474735260009766
2,03.tlsf,0.7587506771087646,2.0155997276306152
3,05.tlsf,1.5880260467529297,3.066654682159424
4,06.tlsf,2.198746681213379,3.228276014328003
5,07.tlsf,1.7949445247650146,3.0286245346069336
6,08.tlsf,3.0368847846984863,3.591876745223999
7,09.tlsf,2.371605634689331,3.147477626800537
8,10.tlsf,2.290053367614746,3.221299648284912
9,11.tlsf,2.234652042388916,3.1626484394073486
10,12.tlsf,3.3623945713043213,3.909294843673706
11,13.tlsf,3.040303468704224,3.67681884765625
12,abcg_arbiter1.tlsf,0.0278370380401611,1.3731772899627686
13,abcg_arbiter2.tlsf,0.2072107791900634,2.19907546043396
14,abcg_arbiter3.tlsf,6.479928731918335,6.143752574920654
15,abcg_arbiter4.tlsf,133.04147052764893,68.2802586555481
16,abcg_arbiter5.tlsf,3600.0,1518.7909507751465
18,ActionConverter.tlsf,0.0328996181488037,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.660395622253418,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.0345878601074218,1.257152795791626
21,Alarm_68c86764.tlsf,1.741227388381958,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.0600779056549072,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,10.184724807739258,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,1.3702852725982666
29,AllLights_06e9cad4.tlsf,3600.0,415.5346636772156
30,AllLights_2c5b09da.tlsf,1634.862771987915,170.70298862457275
31,AllLights_63831f8c.tlsf,3600.0,457.9501130580902
32,AllLights_aeb1d897.tlsf,3600.0,326.4877004623413
33,AllLights_b209ff21.tlsf,3600.0,274.319589138031
34,AllLights_d6c5ac79.tlsf,3600.0,417.2041141986847
35,AllShades_66f450a4.tlsf,690.2173788547516,59.35162925720215
36,amba_case_study2.tlsf,5.802298545837402,11.769137382507324
37,amba_case_study3.tlsf,274.4659595489502,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,3600.0,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.12661814689636
50,amba_decomposed_decode.tlsf,0.0196175575256347,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.3193137645721435,1.565610408782959
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.6942341327667236
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.8868658542633057
55,amba_decomposed_encode14.tlsf,4.362505197525024,2.624626874923706
56,amba_decomposed_encode15.tlsf,10.604021072387695,3.087135076522827
57,amba_decomposed_encode16.tlsf,30.293662309646606,5.203777074813843
58,amba_decomposed_encode20.tlsf,3600.0,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.0235548019409179,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.0378308296203613,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.0460915565490722,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.0705997943878173,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.0837476253509521,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.1000585556030273,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.1186366081237793,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.2198748588562011,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.5978524684906006,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.7166457176208496
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.9364936351776123
70,amba_decomposed_lock13.tlsf,23.904422521591187,2.810361385345459
71,amba_decomposed_lock14.tlsf,3600.0,4.057227611541748
72,amba_decomposed_lock15.tlsf,3600.0,2.7322115898132324
73,amba_decomposed_lock16.tlsf,3600.0,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.0248258113861084,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.0341105461120605,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.0404417514801025,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.0516848564147949,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.0681028366088867,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.0931136608123779,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.7348761558532715,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.2878637313842773,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.0132770538330078,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.0396630764007568,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,1.364680290222168
86,amba_gr+_2.tlsf,369.38745498657227,9.538057327270508
87,amba_gr_2.tlsf,162.6522252559662,6.28741717338562
88,amba_gr+_3.tlsf,3600.0,144.7599322795868
89,amba_gr_3.tlsf,3600.0,37.82948970794678
90,amba_gr+_4.tlsf,3600.0,569.1445903778076
91,amba_gr_4.tlsf,3600.0,140.63201475143433
95,arbiter1.tlsf,0.0190048217773437,1.2310130596160889
96,arbiter2.tlsf,0.033801794052124,1.356713056564331
97,arbiter3.tlsf,0.0788555145263671,1.5339233875274658
98,arbiter4.tlsf,0.2688195705413818,1.7404603958129885
99,arbiter5.tlsf,0.9628121852874756,2.578723430633545
100,arbiter6.tlsf,4.65526819229126,4.7056145668029785
101,arbiter7.tlsf,28.862589359283447,19.844414949417114
102,arbiter8.tlsf,257.13006949424744,96.24703884124756
103,arbiter9.tlsf,1543.5871360301971,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.0122880935668945,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.0211195945739746,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.0616159439086914,1.6532227993011477
107,arbiter_with_buffer4.tlsf,0.3990688323974609,2.7453980445861816
108,arbiter_with_buffer5.tlsf,2.155914306640625,7.674860000610352
109,arbiter_with_buffer6.tlsf,22.8721137046814,53.72219800949097
110,arbiter_with_buffer7.tlsf,215.0227439403534,366.9489901065826
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.0852901935577392,1.4182014465332031
114,arbiter_with_cancel3.tlsf,0.436992883682251,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.961149215698242,6.101004123687744
116,arbiter_with_cancel5.tlsf,139.16816067695618,73.67804527282715
117,arbiter_with_cancel6.tlsf,3600.0,1465.669992685318
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,1.561699390411377
120,Automata16S.tlsf,0.4915821552276611,2.224729537963867
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,1.4019150733947754
123,Button.tlsf,0.0169501304626464,1.1338484287261963
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,1.2510392665863037
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,1.1855831146240234
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,1.2644860744476318
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,1.2679128646850586
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.0291385650634765,1.3265361785888672
134,CheckLight_007df645.tlsf,0.0374701023101806,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.0303125381469726,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.0201518535614013,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,1.2498302459716797
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,1.0906341075897217
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,1.0792477130889893
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,1.3500094413757324
159,Cockpitboard.tlsf,0.147191047668457,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.5181846618652344,1.6370456218719482
161,Coffee_235467da.tlsf,0.094106912612915,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.1090097427368164,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.5190114974975586,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.5013608932495117,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.0990846157073974,1.4353511333465576
166,Coffee_f1477cc5.tlsf,0.3166069984436035,1.422335147857666
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,1.603630781173706
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,1.1601264476776123
170,collector_v111.tlsf,14.989043712615969,11.302647590637209
171,collector_v112.tlsf,64.31583786010742,30.637314796447757
172,collector_v113.tlsf,244.6888837814331,78.70416331291199
173,collector_v114.tlsf,1508.2687220573423,282.4412331581116
174,collector_v115.tlsf,3600.0,970.786406993866
175,collector_v13.tlsf,0.0256328582763671,1.259695053100586
176,collector_v15.tlsf,0.0537025928497314,1.4444026947021484
177,collector_v17.tlsf,0.2933671474456787,1.7855267524719238
178,collector_v19.tlsf,1.4106550216674805,3.202687740325928
179,collector_v210.tlsf,39.02241444587708,19.826025009155277
180,collector_v211.tlsf,160.1494333744049,62.92843627929688
181,collector_v212.tlsf,629.7190737724304,207.29514479637143
182,collector_v213.tlsf,3600.0,683.1925954818726
184,collector_v23.tlsf,0.0246617794036865,1.325664520263672
185,collector_v25.tlsf,0.0847396850585937,1.5311057567596436
186,collector_v27.tlsf,0.6725852489471436,2.1726794242858887
187,collector_v29.tlsf,7.688870668411255,7.525159120559692
188,collector_v310.tlsf,79.51314568519592,3.977994680404663
189,collector_v311.tlsf,408.5728495121002,10.550399541854858
190,collector_v312.tlsf,3600.0,36.18269443511963
191,collector_v313.tlsf,3600.0,136.35400295257568
193,collector_v33.tlsf,0.0298528671264648,1.2723581790924072
194,collector_v35.tlsf,0.1319112777709961,1.328120470046997
195,collector_v37.tlsf,0.9327199459075928,1.546400547027588
196,collector_v39.tlsf,17.337950468063354,2.200905561447144
197,Core_4b5a2bad.tlsf,0.3950700759887695,1.6292195320129397
198,Core_66f450a4.tlsf,0.0379731655120849,1.167726993560791
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.8007121086120603
200,Core_solved_974f4a68.tlsf,0.3102555274963379,1.5312676429748535
201,detector_unreal10.tlsf,0.1653807163238525,1.5395002365112305
202,detector_unreal11.tlsf,0.2143914699554443,1.5833992958068848
203,detector_unreal12.tlsf,0.2471346855163574,1.7896897792816162
204,detector_unreal13.tlsf,0.3426117897033691,1.9134325981140137
205,detector_unreal14.tlsf,0.3624241352081299,2.356428384780884
206,detector_unreal15.tlsf,0.3973920345306396,3.2941510677337646
207,detector_unreal16.tlsf,0.4305164813995361,7.046953678131104
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,1.2582263946533203
210,detector_unreal3.tlsf,0.0209078788757324,1.2626280784606934
211,detector_unreal4.tlsf,0.029597520828247,1.3106327056884766
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,1.334585428237915
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,1.3468689918518066
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,1.36203932762146
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,1.3133416175842283
220,detector_unreal9.tlsf,0.1214971542358398,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,1.4815871715545654
222,Door_2d1010f8.tlsf,0.0349402427673339,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,1.3598880767822266
224,EnemeyModule.tlsf,0.0327506065368652,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.0829620361328125,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.0525064468383789,1.2033016681671145
228,EscalatorCounting.tlsf,0.036759614944458,1.207888126373291
229,EscalatorNonCounting.tlsf,0.0208575725555419,1.159968376159668
230,EscalatorNonReactive.tlsf,0.0124118328094482,1.0993118286132812
231,EscalatorSmart.tlsf,0.0883944034576416,1.4214556217193604
232,example101.tlsf,0.0109720230102539,1.099067211151123
233,example102.tlsf,0.011770486831665,1.1999130249023438
234,example10a1.tlsf,0.0313105583190918,1.355703830718994
235,example10a2.tlsf,0.0340137481689453,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.0300815105438232,1.1648082733154297
237,example71.tlsf,0.0093729496002197,1.0688490867614746
238,example72.tlsf,0.0130038261413574,1.211909294128418
239,example7a1.tlsf,0.0108964443206787,1.110603094100952
240,example7a2.tlsf,0.0174427032470703,1.2012989521026611
241,example81.tlsf,0.0126214027404785,1.106062650680542
242,example82.tlsf,0.0173897743225097,1.250044584274292
243,example91.tlsf,0.0120401382446289,1.1896755695343018
244,example92.tlsf,0.0139532089233398,1.2133917808532717
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,1.3967483043670654
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.9372920989990237
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,3.059117078781128
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.834508180618286
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,1.2005794048309326
254,finding_nemo_1.tlsf,0.2900633811950683,1.6753637790679932
255,finding_nemo_2.tlsf,0.531151533126831,2.270284652709961
256,finding_nemo_3.tlsf,1.0663321018218994,3.251413106918335
257,finding_nemo_4.tlsf,24.1784508228302,12.186866283416748
258,finding_nemo_5.tlsf,3600.0,55.372708797454834
260,full_arbiter_enc10.tlsf,808.3744449615479,650.6748809814453
262,full_arbiter_enc8.tlsf,115.10389113426208,77.25459218025208
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,3600.0,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,3600.0,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,3600.0,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,3600.0,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,3600.0,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,3600.0,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,3600.0,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,3600.0,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.0606467723846435,1.3689768314361572
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.8538520336151123
320,full_arbiter_unreal24.tlsf,41.58961725234985,8.475827693939209
321,full_arbiter_unreal25.tlsf,3600.0,61.750935792922974
322,full_arbiter_unreal26.tlsf,3600.0,379.7518014907837
326,Gamelogic.tlsf,0.3467311859130859,1.36254620552063
327,GamemodeChooser.tlsf,0.0790283679962158,1.282764911651611
328,Gamemodule.tlsf,0.0357601642608642,1.1564230918884275
329,generalized_buffer2.tlsf,90.0820243358612,20.223138332366943
330,generalized_buffer3.tlsf,3600.0,267.04844999313354
334,Heating_235467da.tlsf,0.0344734191894531,1.329106330871582
335,Heating_974f4a68.tlsf,0.0464944839477539,1.317781925201416
336,Heating_b02056d6.tlsf,0.0291180610656738,1.2962656021118164
337,Heating_b209ff21.tlsf,0.0268764495849609,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,1.295189380645752
339,Increment.tlsf,0.0119044780731201,1.0604934692382812
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,1.2806761264801023
343,KitchenTimerV0.tlsf,0.0135045051574707,1.1007709503173828
344,KitchenTimerV10.tlsf,0.6378805637359619,1.853827714920044
345,KitchenTimerV1.tlsf,0.052901268005371,1.17030668258667
346,KitchenTimerV2.tlsf,0.1003949642181396,1.3339824676513672
347,KitchenTimerV3.tlsf,0.144676923751831,1.4803016185760498
348,KitchenTimerV4.tlsf,0.1922202110290527,1.4570538997650146
349,KitchenTimerV5.tlsf,0.2710468769073486,1.5874252319335938
350,KitchenTimerV6.tlsf,0.4149081707000732,1.7803955078125
351,KitchenTimerV7.tlsf,0.464390754699707,1.7669432163238523
352,KitchenTimerV8.tlsf,0.5594468116760254,1.8628602027893064
353,KitchenTimerV9.tlsf,0.7144136428833008,1.9333610534667969
354,LampController_974f4a68.tlsf,0.0839824676513671,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,1.505812168121338
356,LedMatrix.tlsf,231.49284291267395,178.00779843330383
357,lift2.tlsf,0.1007213592529296,1.3943793773651123
358,lift3.tlsf,0.3436486721038818,1.6811883449554443
360,lift_gr1+2.tlsf,0.1757376194000244,1.7474071979522705
361,lift_gr12.tlsf,0.135852575302124,1.587155818939209
362,lift_gr1+3.tlsf,0.4723634719848633,2.352034568786621
363,lift_gr13.tlsf,0.389596939086914,2.043879270553589
364,lift_gr1+6.tlsf,25.99446940422058,30.72111654281616
365,lift_gr1+7.tlsf,114.64584922790527,222.82865118980408
366,lift_gr17.tlsf,40.366148233413696,42.89997386932373
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,382.8980779647827
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,1.515742540359497
372,lift_unary_enc3.tlsf,0.2319529056549072,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,1.519590139389038
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,1.6970374584197998
375,Light_a50cadd7.tlsf,0.0360002517700195,1.1884779930114746
376,Light_aeb1d897.tlsf,0.1576507091522216,1.5950398445129397
377,Light_d65ed84e.tlsf,0.0935235023498535,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.1277735233306884,1.5802559852600098
379,Lights2_06e9cad4.tlsf,3.7401394844055176,3.4893453121185303
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.059673309326172
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.614938974380493,3.678154945373535
384,Lights_2c5b09da.tlsf,0.0625314712524414,1.3655078411102295
385,Lights2_f1477cc5.tlsf,2.0056371688842773,3.6583428382873535
386,Lights2_f3987563.tlsf,3.706496477127075,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.1389303207397461,1.5539100170135498
389,Lights3_235467da.tlsf,0.1220667362213134,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.0661182403564453,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.1468656063079834,1.375896692276001
392,Lights_3461125b.tlsf,0.1164414882659912,1.431185245513916
393,Lights3_6bea956e.tlsf,0.1225991249084472,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.131317138671875,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.1137363910675048,1.5781948566436768
397,Lights_b0840146.tlsf,0.1412780284881591,1.4116826057434082
398,Lights_f3987563.tlsf,0.1270899772644043,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.042964220046997,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,7.120263338088989
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,2.742356300354004
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,7.429296493530273
404,lilydemo01.tlsf,0.0155181884765625,1.0860679149627686
405,lilydemo02.tlsf,0.0173163414001464,1.1637723445892334
406,lilydemo03.tlsf,0.0216264724731445,1.3212966918945312
407,lilydemo04.tlsf,0.0212078094482421,1.2980976104736328
408,lilydemo05.tlsf,0.0236928462982177,1.3121066093444824
409,lilydemo06.tlsf,0.0257074832916259,1.2298614978790283
410,lilydemo07.tlsf,0.0262222290039062,1.2002363204956057
411,lilydemo08.tlsf,0.0096478462219238,1.066849708557129
412,lilydemo09.tlsf,0.0169837474822998,1.2679367065429688
413,lilydemo10.tlsf,0.0088307857513427,1.0557565689086914
414,lilydemo11.tlsf,0.0091199874877929,1.0313045978546145
415,lilydemo12.tlsf,0.0091936588287353,1.048114538192749
416,lilydemo13.tlsf,0.0088529586791992,1.1486437320709229
417,lilydemo14.tlsf,0.0104734897613525,1.1975915431976318
418,lilydemo15.tlsf,0.0136303901672363,1.184457540512085
419,lilydemo16.tlsf,0.0226569175720214,1.2361388206481934
420,lilydemo17.tlsf,0.0159738063812255,1.2031705379486084
421,lilydemo18.tlsf,0.0228736400604248,1.2341108322143557
422,lilydemo19.tlsf,0.0199470520019531,1.2856664657592771
423,lilydemo20.tlsf,0.0402905941009521,1.2957725524902344
424,lilydemo21.tlsf,0.1791701316833496,1.5153632164001465
425,lilydemo22.tlsf,0.0325214862823486,1.3757288455963137
426,lilydemo23.tlsf,0.0156829357147216,1.262955904006958
427,lilydemo24.tlsf,0.0339341163635253,1.3738715648651123
428,load_balancer10.tlsf,1702.033964395523,920.1730010509492
429,load_balancer2.tlsf,0.1216473579406738,1.3557419776916504
430,load_balancer3.tlsf,0.0747098922729492,1.4441115856170654
431,load_balancer4.tlsf,0.1437833309173584,1.5733587741851809
432,load_balancer5.tlsf,0.3880317211151123,2.293796300888061
433,load_balancer6.tlsf,1.0595343112945557,3.594963788986206
434,load_balancer7.tlsf,4.96125602722168,7.922900676727295
435,load_balancer8.tlsf,38.6641571521759,37.54050064086914
436,load_balancer9.tlsf,266.06880164146423,148.13470339775083
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.30818772315979,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.066533088684082,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,1.458158016204834
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,3.325417995452881
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,2.249307870864868
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.165682315826416,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,2.295332670211792
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,30.948031663894653
466,load_balancer_unreal14_11.tlsf,3.073491334915161,37.897422313690186
467,load_balancer_unreal14_12.tlsf,12.318718433380129,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,4.37740969657898
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,5.244028806686401
474,load_balancer_unreal14_7.tlsf,2.500802755355835,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,32.62392473220825
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.790916919708252
478,load_balancer_unreal15_3.tlsf,3.271766662597656,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,44.21121597290039,12.40084719657898
480,load_balancer_unreal15_5.tlsf,91.71310567855836,94.3695878982544
481,load_balancer_unreal15_6.tlsf,129.24816846847534,96.43806481361388
482,load_balancer_unreal15_7.tlsf,127.02522611618042,258.8300850391388
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.830450296401977,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,88.66477656364441,15.978660345077516
486,load_balancer_unreal16_4.tlsf,3600.0,251.4474456310272
488,load_balancer_unreal22.tlsf,0.0579333305358886,1.457075595855713
489,load_balancer_unreal23.tlsf,0.1391315460205078,1.5428962707519531
490,load_balancer_unreal24.tlsf,0.6847331523895264,1.9581222534179688
491,load_balancer_unreal25.tlsf,10.65329623222351,3.6724462509155273
492,load_balancer_unreal26.tlsf,489.53861784935,16.940827131271362
493,load_balancer_unreal27.tlsf,3600.0,61.51004910469055
494,load_balancer_unreal28.tlsf,3600.0,837.7792990207672
495,ltl2dba01.tlsf,0.0130763053894042,1.1610450744628906
496,ltl2dba02.tlsf,0.0134706497192382,1.188530206680298
497,ltl2dba03.tlsf,0.013979434967041,1.1722509860992432
498,ltl2dba04.tlsf,0.0129361152648925,1.1614923477172852
499,ltl2dba05.tlsf,0.0110840797424316,1.1495349407196045
500,ltl2dba06.tlsf,0.0149755477905273,1.1545634269714355
501,ltl2dba07.tlsf,0.0229442119598388,1.2082946300506592
502,ltl2dba08.tlsf,0.0141875743865966,1.1880018711090088
503,ltl2dba09.tlsf,0.0113632678985595,1.0773162841796875
504,ltl2dba10.tlsf,0.012239933013916,1.1231229305267334
505,ltl2dba11.tlsf,0.0143187046051025,1.1667616367340088
506,ltl2dba12.tlsf,0.0129871368408203,1.0531799793243408
507,ltl2dba13.tlsf,0.0142903327941894,1.1400525569915771
508,ltl2dba14.tlsf,0.0118210315704345,1.1555278301239014
509,ltl2dba15.tlsf,0.0126373767852783,1.0728659629821775
510,ltl2dba16.tlsf,0.0125885009765625,1.2143733501434326
511,ltl2dba17.tlsf,0.0126922130584716,1.2032623291015625
512,ltl2dba18.tlsf,0.0133311748504638,1.153129816055298
513,ltl2dba19.tlsf,0.011167287826538,1.142348051071167
514,ltl2dba20.tlsf,0.0136260986328125,1.180673122406006
515,ltl2dba21.tlsf,0.0149180889129638,1.2256643772125244
516,ltl2dba22.tlsf,0.0082159042358398,1.0762450695037842
517,ltl2dba23.tlsf,0.0109128952026367,1.1710832118988037
518,ltl2dba24.tlsf,0.0090444087982177,1.0522503852844238
519,ltl2dba25.tlsf,0.0137314796447753,1.163048267364502
520,ltl2dba26.tlsf,0.0115151405334472,1.148453712463379
521,ltl2dba27.tlsf,0.0090653896331787,1.1411402225494385
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.0364589691162109,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.0447831153869628,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.0505454540252685,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.0578627586364746,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.0626742839813232,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.0676195621490478,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.0135552883148193,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.0775520801544189,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.1061544418334961,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.016054630279541,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.0179901123046875,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.0202789306640625,1.2316982746124268
535,ltl2dba_alpha50.tlsf,0.3173463344573974,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.0221054553985595,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.0253646373748779,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.0265991687774658,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.0296888351440429,1.3310999870300293
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.644254207611084
542,ltl2dba_beta15.tlsf,0.5660274028778076,3.173888921737671
543,ltl2dba_beta18.tlsf,0.9763052463531494,3.17484974861145
544,ltl2dba_beta1.tlsf,0.0113093852996826,1.2470881938934326
545,ltl2dba_beta20.tlsf,1.3826873302459717,3.280225276947021
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,1.182112693786621
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.0210242271423339,1.387004852294922
551,ltl2dba_beta5.tlsf,0.029599905014038,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.0432972908020019,1.462446928024292
553,ltl2dba_beta7.tlsf,0.0623304843902587,1.828096389770508
554,ltl2dba_beta8.tlsf,0.090099811553955,1.7134873867034912
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,1.3044404983520508
557,ltl2dba_C212.tlsf,0.0208878517150878,1.413111448287964
558,ltl2dba_C214.tlsf,0.0234479904174804,1.710254430770874
559,ltl2dba_C216.tlsf,0.0268735885620117,2.6117660999298096
560,ltl2dba_C21.tlsf,0.0094528198242187,1.151179313659668
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,1.637911319732666
563,ltl2dba_C23.tlsf,0.0116260051727294,1.2852869033813477
564,ltl2dba_C24.tlsf,0.0114567279815673,1.2318601608276367
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,1.292426824569702
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,1.2655572891235352
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,1.2369976043701172
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,1.312710523605347
573,ltl2dba_C29.tlsf,0.0173981189727783,1.3637571334838867
574,ltl2dba_E10.tlsf,1.2633750438690186,3.0944173336029053
575,ltl2dba_E12.tlsf,17.549634218215942,15.37189793586731
576,ltl2dba_E14.tlsf,198.1776442527771,112.31402373313904
577,ltl2dba_E15.tlsf,657.6873958110809,283.03296089172363
579,ltl2dba_E1.tlsf,0.0092217922210693,1.0786948204040527
580,ltl2dba_E2.tlsf,0.0092608928680419,1.2029361724853516
581,ltl2dba_E3.tlsf,0.0098407268524169,1.2387633323669434
582,ltl2dba_E4.tlsf,0.0122015476226806,1.2492759227752686
583,ltl2dba_E5.tlsf,0.016913890838623,1.270073175430298
584,ltl2dba_E6.tlsf,0.0323338508605957,1.332554578781128
585,ltl2dba_E7.tlsf,0.0752756595611572,1.4542670249938965
586,ltl2dba_E8.tlsf,0.2060282230377197,1.6943142414093018
587,ltl2dba_E9.tlsf,0.4964134693145752,2.24953031539917
588,ltl2dba_Q10.tlsf,17.279733419418335,19.23159146308899
589,ltl2dba_Q12.tlsf,321.2487459182739,187.42586469650269
591,ltl2dba_Q1.tlsf,0.0111148357391357,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.0134027004241943,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.0159728527069091,1.318899631500244
594,ltl2dba_Q4.tlsf,0.0200433731079101,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.0388402938842773,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.093846321105957,1.6384713649749756
597,ltl2dba_Q7.tlsf,0.3231961727142334,2.063327550888061
598,ltl2dba_Q8.tlsf,0.860318660736084,2.9180729389190674
599,ltl2dba_R10.tlsf,267.2717106342316,349.51635789871216
602,ltl2dba_R1.tlsf,0.0134088993072509,1.1639432907104492
603,ltl2dba_R2.tlsf,0.0166897773742675,1.2515270709991455
604,ltl2dba_R3.tlsf,0.0217175483703613,1.336907148361206
605,ltl2dba_R4.tlsf,0.0430085659027099,1.4426565170288086
606,ltl2dba_R5.tlsf,0.1095669269561767,1.667131423950195
607,ltl2dba_R6.tlsf,0.3623032569885254,1.724517822265625
608,ltl2dba_R7.tlsf,1.250349044799805,2.989931106567383
609,ltl2dba_R8.tlsf,6.886675596237183,8.672194242477417
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.049464464187622,1.618166208267212
613,ltl2dba_theta14.tlsf,0.0575733184814453,2.2340426445007324
614,ltl2dba_theta16.tlsf,0.0664303302764892,4.960325002670288
615,ltl2dba_theta1.tlsf,0.01271653175354,1.217444658279419
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,1.228477954864502
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,1.326279878616333
620,ltl2dba_theta4.tlsf,0.0192785263061523,1.2982409000396729
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.024839162826538,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.0281116962432861,1.376020908355713
626,ltl2dba_theta8.tlsf,0.0313868522644043,1.356853723526001
628,ltl2dba_U110.tlsf,2.2608938217163086,3.1178653240203857
629,ltl2dba_U112.tlsf,54.19429302215576,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.010674238204956,1.0726890563964844
632,ltl2dba_U12.tlsf,0.0090348720550537,1.1377897262573242
633,ltl2dba_U13.tlsf,0.0095100402832031,1.1597821712493896
634,ltl2dba_U14.tlsf,0.0108935832977294,1.2016377449035645
635,ltl2dba_U15.tlsf,0.0152432918548583,1.250199794769287
636,ltl2dba_U16.tlsf,0.029029369354248,1.3638026714324951
637,ltl2dba_U17.tlsf,0.0756490230560302,1.424297571182251
638,ltl2dba_U18.tlsf,0.2419536113739013,1.6731688976287842
639,ltl2dba_U19.tlsf,0.6866447925567627,2.0161075592041016
640,ltl2dpa01.tlsf,0.019493818283081,1.231637716293335
641,ltl2dpa02.tlsf,0.0111939907073974,1.175971746444702
642,ltl2dpa03.tlsf,0.0259320735931396,1.3535597324371338
643,ltl2dpa04.tlsf,0.0125617980957031,1.1284518241882324
644,ltl2dpa05.tlsf,0.0117607116699218,1.14703631401062
645,ltl2dpa06.tlsf,0.0108449459075927,1.1260907649993896
646,ltl2dpa07.tlsf,0.0117268562316894,1.227907419204712
647,ltl2dpa08.tlsf,0.0105218887329101,1.1372132301330566
648,ltl2dpa09.tlsf,0.0117521286010742,1.2309486865997314
649,ltl2dpa10.tlsf,0.0232982635498046,1.2315940856933594
650,ltl2dpa11.tlsf,0.0154104232788085,1.208693504333496
651,ltl2dpa12.tlsf,0.0282237529754638,1.3119962215423584
652,ltl2dpa13.tlsf,0.0252249240875244,1.2872109413146973
653,ltl2dpa14.tlsf,0.0208299160003662,1.255241632461548
654,ltl2dpa15.tlsf,0.0121626853942871,1.2268693447113037
655,ltl2dpa16.tlsf,0.0108287334442138,1.2116436958312988
656,ltl2dpa17.tlsf,0.0175404548645019,1.2169692516326904
657,ltl2dpa18.tlsf,0.0186007022857666,1.2225756645202637
658,ltl2dpa19.tlsf,0.0301663875579834,1.249439716339111
659,ltl2dpa20.tlsf,0.0246398448944091,1.2498786449432373
660,ltl2dpa21.tlsf,0.0243980884552001,1.270524501800537
661,ltl2dpa22.tlsf,0.0377063751220703,1.4401121139526367
662,ltl2dpa23.tlsf,0.0172626972198486,1.1322150230407717
663,ltl2dpa24.tlsf,0.0194463729858398,1.1832537651062012
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,1.6142442226409912
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,2.074670553207397
668,Morning2_1cf58fc1.tlsf,1227.728406906128,407.0840792655945
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.1038756370544433,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,3600.0,1054.095065832138
679,Morning_88c5c1c3.tlsf,410.762957572937,25.33792471885681
680,Morning_9cac58d3.tlsf,420.8796427249909,24.054515600204468
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,1.5248022079467771
685,MusicAppFeedback.tlsf,0.0664818286895752,1.43318510055542
686,MusicAppMotivating.tlsf,0.0654137134552002,1.4736948013305664
687,MusicAppSimple.tlsf,0.0560052394866943,1.430874586105347
688,mux10.tlsf,0.0945065021514892,1.2563188076019287
689,mux12.tlsf,0.2147042751312255,1.23521089553833
690,mux16.tlsf,1.6631855964660645,1.3285362720489502
691,mux32.tlsf,3600.0,48.91459965705872
693,mux8.tlsf,0.0394730567932128,1.1922969818115234
694,narylatch10.tlsf,59.73975348472595,32.58760380744934
695,narylatch11.tlsf,277.5002901554108,131.32593178749084
696,narylatch12.tlsf,3600.0,684.0593883991241
698,narylatch8.tlsf,1.5624077320098877,3.110765218734741
699,OneCounterGuiA0.tlsf,0.0521929264068603,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.0632243156433105,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.0935471057891845,1.5570197105407717
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.7112641334533691
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.7960104942321775
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.7072365283966064
705,OneCounterGuiA6.tlsf,0.3293895721435547,2.187766790390014
706,OneCounterGuiA7.tlsf,0.4471392631530761,2.391787052154541
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.9725821018218994
708,OneCounterGuiA9.tlsf,2.532721281051636,2.967979907989502
709,OneCounterGui.tlsf,0.0532753467559814,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.0249485969543457,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.0284483432769775,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.0296616554260253,1.2906365394592283
713,OneCounterInRangeA3.tlsf,0.0281929969787597,1.189681053161621
714,OneCounterInRange.tlsf,0.0241305828094482,1.2214455604553225
715,OneCounter.tlsf,2.622323751449585,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,1.36153244972229
718,prioritized_arbiter10.tlsf,0.33180832862854,1.6193904876708984
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.0178735256195068,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.0240778923034667,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.0353949069976806,1.358489751815796
723,prioritized_arbiter4.tlsf,0.0581064224243164,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.077700138092041,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.1012005805969238,1.427971363067627
726,prioritized_arbiter7.tlsf,0.1419739723205566,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.1662983894348144,1.490495681762695
728,prioritized_arbiter9.tlsf,0.2010176181793213,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,3600.0,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,15.205368995666504
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,1.0912177562713623
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.808109760284424
800,Radarboard.tlsf,0.1648437976837158,1.3105864524841309
801,RegManager.tlsf,0.0436365604400634,1.1682989597320557
802,robot_grid16_1.tlsf,7.164976119995117,5.753599882125855
803,robot_grid2_2.tlsf,0.3373479843139648,1.6354424953460691
804,robot_grid3_3.tlsf,0.8412055969238281,2.8771793842315674
805,robot_grid4_4.tlsf,2.3842227458953857,3.7482330799102783
806,robot_grid4_5.tlsf,6.93569016456604,6.064188718795776
807,robot_grid5_1.tlsf,0.6162779331207275,2.181438446044922
808,robot_grid6_1.tlsf,0.7444326877593994,2.337336778640747
809,robot_grid8_2.tlsf,2.3741564750671387,3.883206367492676
810,Room_a50cadd7.tlsf,0.0150918960571289,1.077751398086548
811,RotationCalculator.tlsf,0.0440762042999267,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.0399656295776367,1.298893690109253
814,round_robin_arbiter3.tlsf,0.0900106430053711,1.448371171951294
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.827129364013672,3.3450069427490234
817,round_robin_arbiter6.tlsf,30.12566614151001,11.579507112503052
818,round_robin_arbiter7.tlsf,306.6264400482178,89.46143674850464
819,round_robin_arbiter8.tlsf,3600.0,742.2794365882874
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,99.865802526474
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,1.52378511428833
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,362.338264465332
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,3600.0,570.0592777729034
878,Scoreboard.tlsf,0.0675933361053466,1.2423946857452393
879,SensorInit.tlsf,0.2502822875976562,1.4239206314086914
880,SensorPart.tlsf,0.3768975734710693,1.5354149341583252
881,SensorRegister.tlsf,0.0121593475341796,1.0781910419464111
882,SensorSelector.tlsf,0.6087245941162109,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.1612114906311035,1.4859349727630615
884,Sensor.tlsf,0.272158145904541,1.6962502002716064
885,Shades2_235467da.tlsf,0.0316739082336425,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.0389251708984375,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.0307166576385498,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.0308325290679931,1.3628156185150146
891,Shades_974f4a68.tlsf,0.0652427673339843,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.0318360328674316,1.2568235397338867
893,Shades_a02758ea.tlsf,0.0330104827880859,1.3008811473846436
894,Shades_b209ff21.tlsf,0.0375103950500488,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,1.2414569854736328
896,shift10.tlsf,0.0395269393920898,1.4238879680633545
897,shift12.tlsf,0.1165769100189209,1.7705392837524414
898,shift16.tlsf,2.108809471130371,8.705073118209839
900,shift8.tlsf,0.0227749347686767,1.220850944519043
901,simple_arbiter_enc10.tlsf,155.03347492218018,112.24390625953674
902,simple_arbiter_enc11.tlsf,384.06306886672974,240.40697765350345
903,simple_arbiter_enc12.tlsf,891.9769902229309,542.6255717277527
904,simple_arbiter_enc13.tlsf,3600.0,1249.081290960312
906,simple_arbiter_enc8.tlsf,2.743644952774048,7.127055168151856
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.6996378898620603
969,SliderDefault.tlsf,0.05029296875,1.4433157444000244
970,SliderDelayed.tlsf,0.3338892459869385,1.6856040954589844
971,SliderScored.tlsf,0.2117919921875,2.0514166355133057
972,SPIPureNext.tlsf,1.0357823371887207,3.6220757961273193
973,SPIReadClk.tlsf,0.0251016616821289,1.3595011234283447
974,SPIReadManag.tlsf,0.6601846218109131,2.6183040142059326
975,SPIReadSdi.tlsf,0.0248303413391113,1.3984179496765137
976,SPI.tlsf,0.1849110126495361,1.9214246273040767
977,SPIWriteClk.tlsf,0.027308702468872,1.3288536071777344
978,SPIWriteManag.tlsf,0.217994213104248,1.8006103038787842
979,SPIWriteSdi.tlsf,0.0351176261901855,1.451732873916626
980,System_b0840146.tlsf,0.0305461883544921,1.5191645622253418
981,test2_f2774e0b.tlsf,0.0895540714263916,1.265922784805298
982,test3_efe2feaf.tlsf,0.0600261688232421,1.2059946060180664
983,test4_4b82b1f4.tlsf,0.0449163913726806,1.1969108581542969
984,test5_6cbc6174.tlsf,0.0324892997741699,1.2933454513549805
985,test6_0f5381e9.tlsf,0.0413761138916015,1.4600465297698977
986,test7_2c5b09da.tlsf,0.0420451164245605,1.4209163188934326
987,test8_88f351a6.tlsf,0.0321795940399169,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.0530593395233154,1.6927533149719238
989,test_f3987563.tlsf,0.0210089683532714,1.398618459701538
990,Time_a50cadd7.tlsf,0.0135436058044433,1.3199117183685305
991,Timer_a50cadd7.tlsf,0.028782844543457,1.3471651077270508
992,tmp_13cfc6f2.tlsf,0.5671255588531494,2.148040294647217
993,TorcsAccelerating.tlsf,0.028839111328125,1.317460060119629
994,TorcsGearing.tlsf,0.0231997966766357,1.2710468769073486
995,TorcsSimple.tlsf,0.0395326614379882,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.0734541416168212,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.0301182270050048,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.0699505805969238,1.3540422916412354
999,TwoCounters2.tlsf,0.083378791809082,1.471593141555786
1000,TwoCounters3.tlsf,0.1506345272064209,1.6228599548339844
1001,TwoCounters4.tlsf,0.3168866634368896,1.755681037902832
1002,TwoCounters5.tlsf,0.9899184703826904,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,1.823089838027954
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,2.041424036026001
1006,TwoCountersDisButA3.tlsf,0.520578145980835,2.326288938522339
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,2.293788433074951
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,3.034004211425781
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.870694637298584,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.834540605545044,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,5.155395269393921,6.465341091156006
1013,TwoCountersDisButAC.tlsf,4.763076305389404,6.7478392124176025
1014,TwoCountersGui.tlsf,0.2296288013458252,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.9841325283050537
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,1.5424597263336182
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.0663309097290039,1.7711143493652344
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,1.613661766052246
1030,TwoCountersRefined.tlsf,0.0641911029815673,1.5681440830230713
1031,TwoCounters.tlsf,0.0585122108459472,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.0142865180969238,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.0102498531341552,1.1632845401763916
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,1.5978014469146729
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,1.3878841400146484
1037,Window_235467da.tlsf,0.0438811779022216,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.0648918151855468,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.077427864074707,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.1443269252777099,2.069787740707397
1042,Window2_f1477cc5.tlsf,0.0559313297271728,1.9000585079193115
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.0442752838134765,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.0456597805023193,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,1.488123893737793
1047,workstation_resupply_1.tlsf,0.1768276691436767,1.7288451194763184
1048,workstation_resupply_2.tlsf,0.526165246963501,2.7170865535736084
1049,workstation_resupply_3.tlsf,2.4843270778656006,7.753826141357422
1050,workstation_resupply_4.tlsf,35.548893213272095,85.83440780639648
1051,workstation_resupply_5.tlsf,349.9989957809448,609.9916722774506
1053,Zoo0.tlsf,0.0596370697021484,2.090338706970215
1054,Zoo10.tlsf,0.0516719818115234,1.9517698287963867
1055,Zoo5.tlsf,0.0505101680755615,1.759113311767578
1058,arbiter_on_inpchange1.tlsf,0.0497357845306396,1.3296122550964355
1059,arbiter_on_inpchange2.tlsf,0.0903947353363037,1.5064430236816406
1060,arbiter_on_inpchange3.tlsf,0.3657834529876709,1.9061803817749023
1061,arbiter_on_inpchange4.tlsf,1.839871883392334,3.2918636798858643
1062,arbiter_on_inpchange5.tlsf,19.185511589050293,26.19119024276733
1063,arbiter_on_inpchange6.tlsf,263.6323359012604,392.29135823249817
1068,lift4.tlsf,0.5724184513092041,2.5132148265838623
1069,lift5.tlsf,1.4435045719146729,3.616082429885864
1070,lift6.tlsf,4.060085535049439,7.643841743469238
1071,lift7.tlsf,21.2432599067688,28.237886667251587
1072,lift8.tlsf,95.5582356452942,145.9803020954132
1073,lift9.tlsf,462.7349328994751,1628.6707832813263
1075,lift_unary_enc4.tlsf,1.1723191738128662,4.833054065704346
1076,lift_unary_enc5.tlsf,11.898681163787842,17.746951818466187
1077,lift_unary_enc6.tlsf,175.29861783981323,191.11783051490784
1081,lift_wrong_physics_unreal10.tlsf,98.0479474067688,40.08942770957947
1082,lift_wrong_physics_unreal4.tlsf,0.3868098258972168,1.842119216918945
1083,lift_wrong_physics_unreal5.tlsf,0.7882394790649414,2.3731651306152344
1084,lift_wrong_physics_unreal6.tlsf,1.1770176887512207,3.0154519081115723
1085,lift_wrong_physics_unreal7.tlsf,2.088988304138184,4.358887434005737
1086,lift_wrong_physics_unreal8.tlsf,6.328168630599976,7.54736852645874
1087,lift_wrong_physics_unreal9.tlsf,28.45999383926392,15.4740629196167
1090,robot_grid5_5.tlsf,20.193578481674194,9.115431308746338
1091,robot_grid6_6.tlsf,61.55302953720093,16.263903856277466
1092,robot_grid7_7.tlsf,205.4974889755249,34.25144290924072
1093,robot_grid8_8.tlsf,525.7019970417023,41.27773070335388
1095,rw_arbiter1.tlsf,0.0359406471252441,1.4014465808868408
1096,rw_arbiter2.tlsf,0.4616179466247558,2.1604745388031006
1097,rw_arbiter3.tlsf,22.33328628540039,22.924933433532715
1104,simple_arbiter_with_hints10.tlsf,78.7021336555481,56.32117533683777
1105,simple_arbiter_with_hints12.tlsf,1339.2528178691864,1138.3056769371033
1107,simple_arbiter_with_hints2.tlsf,0.0307469367980957,1.3050401210784912
1108,simple_arbiter_with_hints4.tlsf,0.1263940334320068,1.5874884128570557
1109,simple_arbiter_with_hints6.tlsf,0.5197920799255371,2.261464357376098
1110,simple_arbiter_with_hints8.tlsf,4.043829441070557,5.817797422409058


==> data/time/SyntcompTF_Strix_Semml_real.csv <==
,name,time_Strix,time_Semml
0,01.tlsf,0.1091706752777099,1.4454646110534668
1,02.tlsf,0.2339041233062744,1.4474735260009766
2,03.tlsf,0.7587506771087646,2.0155997276306152
3,05.tlsf,1.5880260467529297,3.066654682159424
4,06.tlsf,2.198746681213379,3.228276014328003
5,07.tlsf,1.7949445247650146,3.0286245346069336
6,08.tlsf,3.0368847846984863,3.591876745223999
7,09.tlsf,2.371605634689331,3.147477626800537
8,10.tlsf,2.290053367614746,3.221299648284912
9,11.tlsf,2.234652042388916,3.1626484394073486
10,12.tlsf,3.3623945713043213,3.909294843673706
11,13.tlsf,3.040303468704224,3.67681884765625
12,abcg_arbiter1.tlsf,0.0278370380401611,1.3731772899627686
13,abcg_arbiter2.tlsf,0.2072107791900634,2.19907546043396
14,abcg_arbiter3.tlsf,6.479928731918335,6.143752574920654
15,abcg_arbiter4.tlsf,133.04147052764893,68.2802586555481
16,abcg_arbiter5.tlsf,3600.0,1518.7909507751465
18,ActionConverter.tlsf,0.0328996181488037,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.660395622253418,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.0345878601074218,1.257152795791626
21,Alarm_68c86764.tlsf,1.741227388381958,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.0600779056549072,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,10.184724807739258,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,1.3702852725982666
36,amba_case_study2.tlsf,5.802298545837402,11.769137382507324
37,amba_case_study3.tlsf,274.4659595489502,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,3600.0,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.12661814689636
50,amba_decomposed_decode.tlsf,0.0196175575256347,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.3193137645721435,1.565610408782959
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.6942341327667236
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.8868658542633057
55,amba_decomposed_encode14.tlsf,4.362505197525024,2.624626874923706
56,amba_decomposed_encode15.tlsf,10.604021072387695,3.087135076522827
57,amba_decomposed_encode16.tlsf,30.293662309646606,5.203777074813843
58,amba_decomposed_encode20.tlsf,3600.0,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.0235548019409179,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.0378308296203613,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.0460915565490722,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.0705997943878173,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.0837476253509521,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.1000585556030273,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.1186366081237793,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.2198748588562011,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.5978524684906006,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.7166457176208496
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.9364936351776123
70,amba_decomposed_lock13.tlsf,23.904422521591187,2.810361385345459
71,amba_decomposed_lock14.tlsf,3600.0,4.057227611541748
72,amba_decomposed_lock15.tlsf,3600.0,2.7322115898132324
73,amba_decomposed_lock16.tlsf,3600.0,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.0248258113861084,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.0341105461120605,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.0404417514801025,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.0516848564147949,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.0681028366088867,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.0931136608123779,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.7348761558532715,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.2878637313842773,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.0132770538330078,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.0396630764007568,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,1.364680290222168
86,amba_gr+_2.tlsf,369.38745498657227,9.538057327270508
87,amba_gr_2.tlsf,162.6522252559662,6.28741717338562
88,amba_gr+_3.tlsf,3600.0,144.7599322795868
89,amba_gr_3.tlsf,3600.0,37.82948970794678
90,amba_gr+_4.tlsf,3600.0,569.1445903778076
91,amba_gr_4.tlsf,3600.0,140.63201475143433
95,arbiter1.tlsf,0.0190048217773437,1.2310130596160889
96,arbiter2.tlsf,0.033801794052124,1.356713056564331
97,arbiter3.tlsf,0.0788555145263671,1.5339233875274658
98,arbiter4.tlsf,0.2688195705413818,1.7404603958129885
99,arbiter5.tlsf,0.9628121852874756,2.578723430633545
100,arbiter6.tlsf,4.65526819229126,4.7056145668029785
101,arbiter7.tlsf,28.862589359283447,19.844414949417114
102,arbiter8.tlsf,257.13006949424744,96.24703884124756
103,arbiter9.tlsf,1543.5871360301971,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.0122880935668945,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.0211195945739746,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.0616159439086914,1.6532227993011477
107,arbiter_with_buffer4.tlsf,0.3990688323974609,2.7453980445861816
108,arbiter_with_buffer5.tlsf,2.155914306640625,7.674860000610352
109,arbiter_with_buffer6.tlsf,22.8721137046814,53.72219800949097
110,arbiter_with_buffer7.tlsf,215.0227439403534,366.9489901065826
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.0852901935577392,1.4182014465332031
114,arbiter_with_cancel3.tlsf,0.436992883682251,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.961149215698242,6.101004123687744
116,arbiter_with_cancel5.tlsf,139.16816067695618,73.67804527282715
117,arbiter_with_cancel6.tlsf,3600.0,1465.669992685318
120,Automata16S.tlsf,0.4915821552276611,2.224729537963867
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,1.4019150733947754
123,Button.tlsf,0.0169501304626464,1.1338484287261963
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,1.1855831146240234
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,1.2679128646850586
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,1.0906341075897217
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,1.3500094413757324
159,Cockpitboard.tlsf,0.147191047668457,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.5181846618652344,1.6370456218719482
161,Coffee_235467da.tlsf,0.094106912612915,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.1090097427368164,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.5190114974975586,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.5013608932495117,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.0990846157073974,1.4353511333465576
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,1.603630781173706
170,collector_v111.tlsf,14.989043712615969,11.302647590637209
171,collector_v112.tlsf,64.31583786010742,30.637314796447757
172,collector_v113.tlsf,244.6888837814331,78.70416331291199
173,collector_v114.tlsf,1508.2687220573423,282.4412331581116
174,collector_v115.tlsf,3600.0,970.786406993866
175,collector_v13.tlsf,0.0256328582763671,1.259695053100586
176,collector_v15.tlsf,0.0537025928497314,1.4444026947021484
177,collector_v17.tlsf,0.2933671474456787,1.7855267524719238
178,collector_v19.tlsf,1.4106550216674805,3.202687740325928
179,collector_v210.tlsf,39.02241444587708,19.826025009155277
180,collector_v211.tlsf,160.1494333744049,62.92843627929688
181,collector_v212.tlsf,629.7190737724304,207.29514479637143
182,collector_v213.tlsf,3600.0,683.1925954818726
184,collector_v23.tlsf,0.0246617794036865,1.325664520263672
185,collector_v25.tlsf,0.0847396850585937,1.5311057567596436
186,collector_v27.tlsf,0.6725852489471436,2.1726794242858887
187,collector_v29.tlsf,7.688870668411255,7.525159120559692
188,collector_v310.tlsf,79.51314568519592,3.977994680404663
189,collector_v311.tlsf,408.5728495121002,10.550399541854858
190,collector_v312.tlsf,3600.0,36.18269443511963
191,collector_v313.tlsf,3600.0,136.35400295257568
193,collector_v33.tlsf,0.0298528671264648,1.2723581790924072
194,collector_v35.tlsf,0.1319112777709961,1.328120470046997
195,collector_v37.tlsf,0.9327199459075928,1.546400547027588
196,collector_v39.tlsf,17.337950468063354,2.200905561447144
200,Core_solved_974f4a68.tlsf,0.3102555274963379,1.5312676429748535
222,Door_2d1010f8.tlsf,0.0349402427673339,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,1.3598880767822266
224,EnemeyModule.tlsf,0.0327506065368652,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.0829620361328125,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.0525064468383789,1.2033016681671145
228,EscalatorCounting.tlsf,0.036759614944458,1.207888126373291
229,EscalatorNonCounting.tlsf,0.0208575725555419,1.159968376159668
230,EscalatorNonReactive.tlsf,0.0124118328094482,1.0993118286132812
231,EscalatorSmart.tlsf,0.0883944034576416,1.4214556217193604
232,example101.tlsf,0.0109720230102539,1.099067211151123
233,example102.tlsf,0.011770486831665,1.1999130249023438
234,example10a1.tlsf,0.0313105583190918,1.355703830718994
235,example10a2.tlsf,0.0340137481689453,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.0300815105438232,1.1648082733154297
237,example71.tlsf,0.0093729496002197,1.0688490867614746
238,example72.tlsf,0.0130038261413574,1.211909294128418
239,example7a1.tlsf,0.0108964443206787,1.110603094100952
240,example7a2.tlsf,0.0174427032470703,1.2012989521026611
241,example81.tlsf,0.0126214027404785,1.106062650680542
242,example82.tlsf,0.0173897743225097,1.250044584274292
243,example91.tlsf,0.0120401382446289,1.1896755695343018
244,example92.tlsf,0.0139532089233398,1.2133917808532717
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.9372920989990237
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.834508180618286
254,finding_nemo_1.tlsf,0.2900633811950683,1.6753637790679932
255,finding_nemo_2.tlsf,0.531151533126831,2.270284652709961
256,finding_nemo_3.tlsf,1.0663321018218994,3.251413106918335
257,finding_nemo_4.tlsf,24.1784508228302,12.186866283416748
258,finding_nemo_5.tlsf,3600.0,55.372708797454834
260,full_arbiter_enc10.tlsf,808.3744449615479,650.6748809814453
262,full_arbiter_enc8.tlsf,115.10389113426208,77.25459218025208
326,Gamelogic.tlsf,0.3467311859130859,1.36254620552063
327,GamemodeChooser.tlsf,0.0790283679962158,1.282764911651611
328,Gamemodule.tlsf,0.0357601642608642,1.1564230918884275
329,generalized_buffer2.tlsf,90.0820243358612,20.223138332366943
330,generalized_buffer3.tlsf,3600.0,267.04844999313354
334,Heating_235467da.tlsf,0.0344734191894531,1.329106330871582
335,Heating_974f4a68.tlsf,0.0464944839477539,1.317781925201416
336,Heating_b02056d6.tlsf,0.0291180610656738,1.2962656021118164
337,Heating_b209ff21.tlsf,0.0268764495849609,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,1.295189380645752
339,Increment.tlsf,0.0119044780731201,1.0604934692382812
343,KitchenTimerV0.tlsf,0.0135045051574707,1.1007709503173828
344,KitchenTimerV10.tlsf,0.6378805637359619,1.853827714920044
345,KitchenTimerV1.tlsf,0.052901268005371,1.17030668258667
346,KitchenTimerV2.tlsf,0.1003949642181396,1.3339824676513672
347,KitchenTimerV3.tlsf,0.144676923751831,1.4803016185760498
348,KitchenTimerV4.tlsf,0.1922202110290527,1.4570538997650146
349,KitchenTimerV5.tlsf,0.2710468769073486,1.5874252319335938
350,KitchenTimerV6.tlsf,0.4149081707000732,1.7803955078125
351,KitchenTimerV7.tlsf,0.464390754699707,1.7669432163238523
352,KitchenTimerV8.tlsf,0.5594468116760254,1.8628602027893064
353,KitchenTimerV9.tlsf,0.7144136428833008,1.9333610534667969
354,LampController_974f4a68.tlsf,0.0839824676513671,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,1.505812168121338
356,LedMatrix.tlsf,231.49284291267395,178.00779843330383
357,lift2.tlsf,0.1007213592529296,1.3943793773651123
358,lift3.tlsf,0.3436486721038818,1.6811883449554443
360,lift_gr1+2.tlsf,0.1757376194000244,1.7474071979522705
361,lift_gr12.tlsf,0.135852575302124,1.587155818939209
362,lift_gr1+3.tlsf,0.4723634719848633,2.352034568786621
363,lift_gr13.tlsf,0.389596939086914,2.043879270553589
364,lift_gr1+6.tlsf,25.99446940422058,30.72111654281616
365,lift_gr1+7.tlsf,114.64584922790527,222.82865118980408
366,lift_gr17.tlsf,40.366148233413696,42.89997386932373
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,382.8980779647827
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,1.515742540359497
372,lift_unary_enc3.tlsf,0.2319529056549072,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,1.519590139389038
377,Light_d65ed84e.tlsf,0.0935235023498535,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.1277735233306884,1.5802559852600098
379,Lights2_06e9cad4.tlsf,3.7401394844055176,3.4893453121185303
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.059673309326172
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.614938974380493,3.678154945373535
384,Lights_2c5b09da.tlsf,0.0625314712524414,1.3655078411102295
386,Lights2_f3987563.tlsf,3.706496477127075,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.1389303207397461,1.5539100170135498
389,Lights3_235467da.tlsf,0.1220667362213134,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.0661182403564453,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.1468656063079834,1.375896692276001
392,Lights_3461125b.tlsf,0.1164414882659912,1.431185245513916
393,Lights3_6bea956e.tlsf,0.1225991249084472,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.131317138671875,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.1137363910675048,1.5781948566436768
397,Lights_b0840146.tlsf,0.1412780284881591,1.4116826057434082
398,Lights_f3987563.tlsf,0.1270899772644043,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.042964220046997,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,7.120263338088989
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,7.429296493530273
406,lilydemo03.tlsf,0.0216264724731445,1.3212966918945312
407,lilydemo04.tlsf,0.0212078094482421,1.2980976104736328
408,lilydemo05.tlsf,0.0236928462982177,1.3121066093444824
409,lilydemo06.tlsf,0.0257074832916259,1.2298614978790283
410,lilydemo07.tlsf,0.0262222290039062,1.2002363204956057
411,lilydemo08.tlsf,0.0096478462219238,1.066849708557129
412,lilydemo09.tlsf,0.0169837474822998,1.2679367065429688
413,lilydemo10.tlsf,0.0088307857513427,1.0557565689086914
415,lilydemo12.tlsf,0.0091936588287353,1.048114538192749
416,lilydemo13.tlsf,0.0088529586791992,1.1486437320709229
417,lilydemo14.tlsf,0.0104734897613525,1.1975915431976318
420,lilydemo17.tlsf,0.0159738063812255,1.2031705379486084
421,lilydemo18.tlsf,0.0228736400604248,1.2341108322143557
422,lilydemo19.tlsf,0.0199470520019531,1.2856664657592771
423,lilydemo20.tlsf,0.0402905941009521,1.2957725524902344
424,lilydemo21.tlsf,0.1791701316833496,1.5153632164001465
425,lilydemo22.tlsf,0.0325214862823486,1.3757288455963137
426,lilydemo23.tlsf,0.0156829357147216,1.262955904006958
427,lilydemo24.tlsf,0.0339341163635253,1.3738715648651123
428,load_balancer10.tlsf,1702.033964395523,920.1730010509492
429,load_balancer2.tlsf,0.1216473579406738,1.3557419776916504
430,load_balancer3.tlsf,0.0747098922729492,1.4441115856170654
431,load_balancer4.tlsf,0.1437833309173584,1.5733587741851809
432,load_balancer5.tlsf,0.3880317211151123,2.293796300888061
433,load_balancer6.tlsf,1.0595343112945557,3.594963788986206
434,load_balancer7.tlsf,4.96125602722168,7.922900676727295
435,load_balancer8.tlsf,38.6641571521759,37.54050064086914
436,load_balancer9.tlsf,266.06880164146423,148.13470339775083
488,load_balancer_unreal22.tlsf,0.0579333305358886,1.457075595855713
495,ltl2dba01.tlsf,0.0130763053894042,1.1610450744628906
496,ltl2dba02.tlsf,0.0134706497192382,1.188530206680298
497,ltl2dba03.tlsf,0.013979434967041,1.1722509860992432
498,ltl2dba04.tlsf,0.0129361152648925,1.1614923477172852
499,ltl2dba05.tlsf,0.0110840797424316,1.1495349407196045
500,ltl2dba06.tlsf,0.0149755477905273,1.1545634269714355
501,ltl2dba07.tlsf,0.0229442119598388,1.2082946300506592
502,ltl2dba08.tlsf,0.0141875743865966,1.1880018711090088
503,ltl2dba09.tlsf,0.0113632678985595,1.0773162841796875
504,ltl2dba10.tlsf,0.012239933013916,1.1231229305267334
505,ltl2dba11.tlsf,0.0143187046051025,1.1667616367340088
506,ltl2dba12.tlsf,0.0129871368408203,1.0531799793243408
507,ltl2dba13.tlsf,0.0142903327941894,1.1400525569915771
508,ltl2dba14.tlsf,0.0118210315704345,1.1555278301239014
509,ltl2dba15.tlsf,0.0126373767852783,1.0728659629821775
510,ltl2dba16.tlsf,0.0125885009765625,1.2143733501434326
511,ltl2dba17.tlsf,0.0126922130584716,1.2032623291015625
512,ltl2dba18.tlsf,0.0133311748504638,1.153129816055298
513,ltl2dba19.tlsf,0.011167287826538,1.142348051071167
514,ltl2dba20.tlsf,0.0136260986328125,1.180673122406006
515,ltl2dba21.tlsf,0.0149180889129638,1.2256643772125244
516,ltl2dba22.tlsf,0.0082159042358398,1.0762450695037842
517,ltl2dba23.tlsf,0.0109128952026367,1.1710832118988037
518,ltl2dba24.tlsf,0.0090444087982177,1.0522503852844238
519,ltl2dba25.tlsf,0.0137314796447753,1.163048267364502
520,ltl2dba26.tlsf,0.0115151405334472,1.148453712463379
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.0364589691162109,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.0447831153869628,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.0505454540252685,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.0578627586364746,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.0626742839813232,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.0676195621490478,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.0135552883148193,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.0775520801544189,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.1061544418334961,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.016054630279541,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.0179901123046875,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.0202789306640625,1.2316982746124268
535,ltl2dba_alpha50.tlsf,0.3173463344573974,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.0221054553985595,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.0253646373748779,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.0265991687774658,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.0296888351440429,1.3310999870300293
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.644254207611084
542,ltl2dba_beta15.tlsf,0.5660274028778076,3.173888921737671
543,ltl2dba_beta18.tlsf,0.9763052463531494,3.17484974861145
544,ltl2dba_beta1.tlsf,0.0113093852996826,1.2470881938934326
545,ltl2dba_beta20.tlsf,1.3826873302459717,3.280225276947021
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,1.182112693786621
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.0210242271423339,1.387004852294922
551,ltl2dba_beta5.tlsf,0.029599905014038,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.0432972908020019,1.462446928024292
553,ltl2dba_beta7.tlsf,0.0623304843902587,1.828096389770508
554,ltl2dba_beta8.tlsf,0.090099811553955,1.7134873867034912
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,1.3044404983520508
557,ltl2dba_C212.tlsf,0.0208878517150878,1.413111448287964
558,ltl2dba_C214.tlsf,0.0234479904174804,1.710254430770874
559,ltl2dba_C216.tlsf,0.0268735885620117,2.6117660999298096
560,ltl2dba_C21.tlsf,0.0094528198242187,1.151179313659668
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,1.637911319732666
563,ltl2dba_C23.tlsf,0.0116260051727294,1.2852869033813477
564,ltl2dba_C24.tlsf,0.0114567279815673,1.2318601608276367
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,1.292426824569702
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,1.2655572891235352
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,1.2369976043701172
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,1.312710523605347
573,ltl2dba_C29.tlsf,0.0173981189727783,1.3637571334838867
574,ltl2dba_E10.tlsf,1.2633750438690186,3.0944173336029053
575,ltl2dba_E12.tlsf,17.549634218215942,15.37189793586731
576,ltl2dba_E14.tlsf,198.1776442527771,112.31402373313904
577,ltl2dba_E15.tlsf,657.6873958110809,283.03296089172363
579,ltl2dba_E1.tlsf,0.0092217922210693,1.0786948204040527
580,ltl2dba_E2.tlsf,0.0092608928680419,1.2029361724853516
581,ltl2dba_E3.tlsf,0.0098407268524169,1.2387633323669434
582,ltl2dba_E4.tlsf,0.0122015476226806,1.2492759227752686
583,ltl2dba_E5.tlsf,0.016913890838623,1.270073175430298
584,ltl2dba_E6.tlsf,0.0323338508605957,1.332554578781128
585,ltl2dba_E7.tlsf,0.0752756595611572,1.4542670249938965
586,ltl2dba_E8.tlsf,0.2060282230377197,1.6943142414093018
587,ltl2dba_E9.tlsf,0.4964134693145752,2.24953031539917
588,ltl2dba_Q10.tlsf,17.279733419418335,19.23159146308899
589,ltl2dba_Q12.tlsf,321.2487459182739,187.42586469650269
591,ltl2dba_Q1.tlsf,0.0111148357391357,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.0134027004241943,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.0159728527069091,1.318899631500244
594,ltl2dba_Q4.tlsf,0.0200433731079101,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.0388402938842773,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.093846321105957,1.6384713649749756
597,ltl2dba_Q7.tlsf,0.3231961727142334,2.063327550888061
598,ltl2dba_Q8.tlsf,0.860318660736084,2.9180729389190674
602,ltl2dba_R1.tlsf,0.0134088993072509,1.1639432907104492
628,ltl2dba_U110.tlsf,2.2608938217163086,3.1178653240203857
629,ltl2dba_U112.tlsf,54.19429302215576,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.010674238204956,1.0726890563964844
632,ltl2dba_U12.tlsf,0.0090348720550537,1.1377897262573242
633,ltl2dba_U13.tlsf,0.0095100402832031,1.1597821712493896
634,ltl2dba_U14.tlsf,0.0108935832977294,1.2016377449035645
635,ltl2dba_U15.tlsf,0.0152432918548583,1.250199794769287
636,ltl2dba_U16.tlsf,0.029029369354248,1.3638026714324951
637,ltl2dba_U17.tlsf,0.0756490230560302,1.424297571182251
638,ltl2dba_U18.tlsf,0.2419536113739013,1.6731688976287842
639,ltl2dba_U19.tlsf,0.6866447925567627,2.0161075592041016
640,ltl2dpa01.tlsf,0.019493818283081,1.231637716293335
641,ltl2dpa02.tlsf,0.0111939907073974,1.175971746444702
642,ltl2dpa03.tlsf,0.0259320735931396,1.3535597324371338
643,ltl2dpa04.tlsf,0.0125617980957031,1.1284518241882324
644,ltl2dpa05.tlsf,0.0117607116699218,1.14703631401062
645,ltl2dpa06.tlsf,0.0108449459075927,1.1260907649993896
646,ltl2dpa07.tlsf,0.0117268562316894,1.227907419204712
647,ltl2dpa08.tlsf,0.0105218887329101,1.1372132301330566
648,ltl2dpa09.tlsf,0.0117521286010742,1.2309486865997314
649,ltl2dpa10.tlsf,0.0232982635498046,1.2315940856933594
650,ltl2dpa11.tlsf,0.0154104232788085,1.208693504333496
651,ltl2dpa12.tlsf,0.0282237529754638,1.3119962215423584
652,ltl2dpa13.tlsf,0.0252249240875244,1.2872109413146973
653,ltl2dpa14.tlsf,0.0208299160003662,1.255241632461548
654,ltl2dpa15.tlsf,0.0121626853942871,1.2268693447113037
655,ltl2dpa16.tlsf,0.0108287334442138,1.2116436958312988
656,ltl2dpa17.tlsf,0.0175404548645019,1.2169692516326904
657,ltl2dpa18.tlsf,0.0186007022857666,1.2225756645202637
658,ltl2dpa19.tlsf,0.0301663875579834,1.249439716339111
659,ltl2dpa20.tlsf,0.0246398448944091,1.2498786449432373
660,ltl2dpa21.tlsf,0.0243980884552001,1.270524501800537
661,ltl2dpa22.tlsf,0.0377063751220703,1.4401121139526367
662,ltl2dpa23.tlsf,0.0172626972198486,1.1322150230407717
663,ltl2dpa24.tlsf,0.0194463729858398,1.1832537651062012
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,2.074670553207397
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.1038756370544433,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,3600.0,1054.095065832138
679,Morning_88c5c1c3.tlsf,410.762957572937,25.33792471885681
680,Morning_9cac58d3.tlsf,420.8796427249909,24.054515600204468
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,1.5248022079467771
685,MusicAppFeedback.tlsf,0.0664818286895752,1.43318510055542
686,MusicAppMotivating.tlsf,0.0654137134552002,1.4736948013305664
687,MusicAppSimple.tlsf,0.0560052394866943,1.430874586105347
688,mux10.tlsf,0.0945065021514892,1.2563188076019287
689,mux12.tlsf,0.2147042751312255,1.23521089553833
690,mux16.tlsf,1.6631855964660645,1.3285362720489502
691,mux32.tlsf,3600.0,48.91459965705872
693,mux8.tlsf,0.0394730567932128,1.1922969818115234
694,narylatch10.tlsf,59.73975348472595,32.58760380744934
695,narylatch11.tlsf,277.5002901554108,131.32593178749084
696,narylatch12.tlsf,3600.0,684.0593883991241
698,narylatch8.tlsf,1.5624077320098877,3.110765218734741
708,OneCounterGuiA9.tlsf,2.532721281051636,2.967979907989502
713,OneCounterInRangeA3.tlsf,0.0281929969787597,1.189681053161621
715,OneCounter.tlsf,2.622323751449585,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,1.36153244972229
718,prioritized_arbiter10.tlsf,0.33180832862854,1.6193904876708984
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.0178735256195068,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.0240778923034667,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.0353949069976806,1.358489751815796
723,prioritized_arbiter4.tlsf,0.0581064224243164,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.077700138092041,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.1012005805969238,1.427971363067627
726,prioritized_arbiter7.tlsf,0.1419739723205566,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.1662983894348144,1.490495681762695
728,prioritized_arbiter9.tlsf,0.2010176181793213,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,3600.0,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,15.205368995666504
800,Radarboard.tlsf,0.1648437976837158,1.3105864524841309
801,RegManager.tlsf,0.0436365604400634,1.1682989597320557
802,robot_grid16_1.tlsf,7.164976119995117,5.753599882125855
803,robot_grid2_2.tlsf,0.3373479843139648,1.6354424953460691
804,robot_grid3_3.tlsf,0.8412055969238281,2.8771793842315674
805,robot_grid4_4.tlsf,2.3842227458953857,3.7482330799102783
806,robot_grid4_5.tlsf,6.93569016456604,6.064188718795776
807,robot_grid5_1.tlsf,0.6162779331207275,2.181438446044922
808,robot_grid6_1.tlsf,0.7444326877593994,2.337336778640747
809,robot_grid8_2.tlsf,2.3741564750671387,3.883206367492676
811,RotationCalculator.tlsf,0.0440762042999267,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.0399656295776367,1.298893690109253
814,round_robin_arbiter3.tlsf,0.0900106430053711,1.448371171951294
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.827129364013672,3.3450069427490234
817,round_robin_arbiter6.tlsf,30.12566614151001,11.579507112503052
818,round_robin_arbiter7.tlsf,306.6264400482178,89.46143674850464
819,round_robin_arbiter8.tlsf,3600.0,742.2794365882874
878,Scoreboard.tlsf,0.0675933361053466,1.2423946857452393
879,SensorInit.tlsf,0.2502822875976562,1.4239206314086914
880,SensorPart.tlsf,0.3768975734710693,1.5354149341583252
881,SensorRegister.tlsf,0.0121593475341796,1.0781910419464111
882,SensorSelector.tlsf,0.6087245941162109,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.1612114906311035,1.4859349727630615
884,Sensor.tlsf,0.272158145904541,1.6962502002716064
885,Shades2_235467da.tlsf,0.0316739082336425,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.0389251708984375,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.0307166576385498,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.0308325290679931,1.3628156185150146
891,Shades_974f4a68.tlsf,0.0652427673339843,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.0318360328674316,1.2568235397338867
893,Shades_a02758ea.tlsf,0.0330104827880859,1.3008811473846436
894,Shades_b209ff21.tlsf,0.0375103950500488,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,1.2414569854736328
896,shift10.tlsf,0.0395269393920898,1.4238879680633545
897,shift12.tlsf,0.1165769100189209,1.7705392837524414
898,shift16.tlsf,2.108809471130371,8.705073118209839
900,shift8.tlsf,0.0227749347686767,1.220850944519043
901,simple_arbiter_enc10.tlsf,155.03347492218018,112.24390625953674
902,simple_arbiter_enc11.tlsf,384.06306886672974,240.40697765350345
903,simple_arbiter_enc12.tlsf,891.9769902229309,542.6255717277527
904,simple_arbiter_enc13.tlsf,3600.0,1249.081290960312
906,simple_arbiter_enc8.tlsf,2.743644952774048,7.127055168151856
969,SliderDefault.tlsf,0.05029296875,1.4433157444000244
970,SliderDelayed.tlsf,0.3338892459869385,1.6856040954589844
971,SliderScored.tlsf,0.2117919921875,2.0514166355133057
972,SPIPureNext.tlsf,1.0357823371887207,3.6220757961273193
973,SPIReadClk.tlsf,0.0251016616821289,1.3595011234283447
974,SPIReadManag.tlsf,0.6601846218109131,2.6183040142059326
975,SPIReadSdi.tlsf,0.0248303413391113,1.3984179496765137
976,SPI.tlsf,0.1849110126495361,1.9214246273040767
977,SPIWriteClk.tlsf,0.027308702468872,1.3288536071777344
978,SPIWriteManag.tlsf,0.217994213104248,1.8006103038787842
979,SPIWriteSdi.tlsf,0.0351176261901855,1.451732873916626
981,test2_f2774e0b.tlsf,0.0895540714263916,1.265922784805298
982,test3_efe2feaf.tlsf,0.0600261688232421,1.2059946060180664
984,test5_6cbc6174.tlsf,0.0324892997741699,1.2933454513549805
985,test6_0f5381e9.tlsf,0.0413761138916015,1.4600465297698977
986,test7_2c5b09da.tlsf,0.0420451164245605,1.4209163188934326
989,test_f3987563.tlsf,0.0210089683532714,1.398618459701538
991,Timer_a50cadd7.tlsf,0.028782844543457,1.3471651077270508
992,tmp_13cfc6f2.tlsf,0.5671255588531494,2.148040294647217
993,TorcsAccelerating.tlsf,0.028839111328125,1.317460060119629
994,TorcsGearing.tlsf,0.0231997966766357,1.2710468769073486
995,TorcsSimple.tlsf,0.0395326614379882,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.0734541416168212,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.0301182270050048,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.0699505805969238,1.3540422916412354
1000,TwoCounters3.tlsf,0.1506345272064209,1.6228599548339844
1001,TwoCounters4.tlsf,0.3168866634368896,1.755681037902832
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,1.5424597263336182
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,1.613661766052246
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,1.5978014469146729
1037,Window_235467da.tlsf,0.0438811779022216,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.0648918151855468,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.077427864074707,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.1443269252777099,2.069787740707397
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.0442752838134765,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.0456597805023193,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,1.488123893737793
1047,workstation_resupply_1.tlsf,0.1768276691436767,1.7288451194763184
1048,workstation_resupply_2.tlsf,0.526165246963501,2.7170865535736084
1049,workstation_resupply_3.tlsf,2.4843270778656006,7.753826141357422
1050,workstation_resupply_4.tlsf,35.548893213272095,85.83440780639648
1051,workstation_resupply_5.tlsf,349.9989957809448,609.9916722774506
1053,Zoo0.tlsf,0.0596370697021484,2.090338706970215
1054,Zoo10.tlsf,0.0516719818115234,1.9517698287963867
1055,Zoo5.tlsf,0.0505101680755615,1.759113311767578
1058,arbiter_on_inpchange1.tlsf,0.0497357845306396,1.3296122550964355
1059,arbiter_on_inpchange2.tlsf,0.0903947353363037,1.5064430236816406
1060,arbiter_on_inpchange3.tlsf,0.3657834529876709,1.9061803817749023
1061,arbiter_on_inpchange4.tlsf,1.839871883392334,3.2918636798858643
1062,arbiter_on_inpchange5.tlsf,19.185511589050293,26.19119024276733
1063,arbiter_on_inpchange6.tlsf,263.6323359012604,392.29135823249817
1068,lift4.tlsf,0.5724184513092041,2.5132148265838623
1069,lift5.tlsf,1.4435045719146729,3.616082429885864
1070,lift6.tlsf,4.060085535049439,7.643841743469238
1071,lift7.tlsf,21.2432599067688,28.237886667251587
1072,lift8.tlsf,95.5582356452942,145.9803020954132
1073,lift9.tlsf,462.7349328994751,1628.6707832813263
1075,lift_unary_enc4.tlsf,1.1723191738128662,4.833054065704346
1076,lift_unary_enc5.tlsf,11.898681163787842,17.746951818466187
1077,lift_unary_enc6.tlsf,175.29861783981323,191.11783051490784
1090,robot_grid5_5.tlsf,20.193578481674194,9.115431308746338
1091,robot_grid6_6.tlsf,61.55302953720093,16.263903856277466
1092,robot_grid7_7.tlsf,205.4974889755249,34.25144290924072
1093,robot_grid8_8.tlsf,525.7019970417023,41.27773070335388
1095,rw_arbiter1.tlsf,0.0359406471252441,1.4014465808868408
1096,rw_arbiter2.tlsf,0.4616179466247558,2.1604745388031006
1097,rw_arbiter3.tlsf,22.33328628540039,22.924933433532715
1104,simple_arbiter_with_hints10.tlsf,78.7021336555481,56.32117533683777
1105,simple_arbiter_with_hints12.tlsf,1339.2528178691864,1138.3056769371033
1107,simple_arbiter_with_hints2.tlsf,0.0307469367980957,1.3050401210784912
1108,simple_arbiter_with_hints4.tlsf,0.1263940334320068,1.5874884128570557
1109,simple_arbiter_with_hints6.tlsf,0.5197920799255371,2.261464357376098
1110,simple_arbiter_with_hints8.tlsf,4.043829441070557,5.817797422409058


==> data/time/SyntcompTF_Strix_Semml_unreal.csv <==
,name,time_Strix,time_Semml
29,AllLights_06e9cad4.tlsf,3600.0,415.5346636772156
30,AllLights_2c5b09da.tlsf,1634.862771987915,170.70298862457275
31,AllLights_63831f8c.tlsf,3600.0,457.9501130580902
32,AllLights_aeb1d897.tlsf,3600.0,326.4877004623413
33,AllLights_b209ff21.tlsf,3600.0,274.319589138031
34,AllLights_d6c5ac79.tlsf,3600.0,417.2041141986847
35,AllShades_66f450a4.tlsf,690.2173788547516,59.35162925720215
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,1.561699390411377
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,1.2510392665863037
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,1.2644860744476318
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.0291385650634765,1.3265361785888672
134,CheckLight_007df645.tlsf,0.0374701023101806,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.0303125381469726,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.0201518535614013,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,1.2498302459716797
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,1.0792477130889893
166,Coffee_f1477cc5.tlsf,0.3166069984436035,1.422335147857666
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,1.1601264476776123
197,Core_4b5a2bad.tlsf,0.3950700759887695,1.6292195320129397
198,Core_66f450a4.tlsf,0.0379731655120849,1.167726993560791
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.8007121086120603
201,detector_unreal10.tlsf,0.1653807163238525,1.5395002365112305
202,detector_unreal11.tlsf,0.2143914699554443,1.5833992958068848
203,detector_unreal12.tlsf,0.2471346855163574,1.7896897792816162
204,detector_unreal13.tlsf,0.3426117897033691,1.9134325981140137
205,detector_unreal14.tlsf,0.3624241352081299,2.356428384780884
206,detector_unreal15.tlsf,0.3973920345306396,3.2941510677337646
207,detector_unreal16.tlsf,0.4305164813995361,7.046953678131104
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,1.2582263946533203
210,detector_unreal3.tlsf,0.0209078788757324,1.2626280784606934
211,detector_unreal4.tlsf,0.029597520828247,1.3106327056884766
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,1.334585428237915
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,1.3468689918518066
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,1.36203932762146
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,1.3133416175842283
220,detector_unreal9.tlsf,0.1214971542358398,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,1.4815871715545654
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,1.3967483043670654
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,3.059117078781128
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,1.2005794048309326
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,3600.0,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,3600.0,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,3600.0,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,3600.0,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,3600.0,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,3600.0,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,3600.0,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,3600.0,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.0606467723846435,1.3689768314361572
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.8538520336151123
320,full_arbiter_unreal24.tlsf,41.58961725234985,8.475827693939209
321,full_arbiter_unreal25.tlsf,3600.0,61.750935792922974
322,full_arbiter_unreal26.tlsf,3600.0,379.7518014907837
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,1.2806761264801023
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,1.6970374584197998
375,Light_a50cadd7.tlsf,0.0360002517700195,1.1884779930114746
376,Light_aeb1d897.tlsf,0.1576507091522216,1.5950398445129397
385,Lights2_f1477cc5.tlsf,2.0056371688842773,3.6583428382873535
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,2.742356300354004
404,lilydemo01.tlsf,0.0155181884765625,1.0860679149627686
405,lilydemo02.tlsf,0.0173163414001464,1.1637723445892334
414,lilydemo11.tlsf,0.0091199874877929,1.0313045978546145
418,lilydemo15.tlsf,0.0136303901672363,1.184457540512085
419,lilydemo16.tlsf,0.0226569175720214,1.2361388206481934
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.30818772315979,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.066533088684082,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,1.458158016204834
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,3.325417995452881
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,2.249307870864868
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.165682315826416,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,2.295332670211792
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,30.948031663894653
466,load_balancer_unreal14_11.tlsf,3.073491334915161,37.897422313690186
467,load_balancer_unreal14_12.tlsf,12.318718433380129,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,4.37740969657898
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,5.244028806686401
474,load_balancer_unreal14_7.tlsf,2.500802755355835,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,32.62392473220825
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.790916919708252
478,load_balancer_unreal15_3.tlsf,3.271766662597656,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,44.21121597290039,12.40084719657898
480,load_balancer_unreal15_5.tlsf,91.71310567855836,94.3695878982544
481,load_balancer_unreal15_6.tlsf,129.24816846847534,96.43806481361388
482,load_balancer_unreal15_7.tlsf,127.02522611618042,258.8300850391388
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.830450296401977,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,88.66477656364441,15.978660345077516
486,load_balancer_unreal16_4.tlsf,3600.0,251.4474456310272
489,load_balancer_unreal23.tlsf,0.1391315460205078,1.5428962707519531
490,load_balancer_unreal24.tlsf,0.6847331523895264,1.9581222534179688
491,load_balancer_unreal25.tlsf,10.65329623222351,3.6724462509155273
492,load_balancer_unreal26.tlsf,489.53861784935,16.940827131271362
493,load_balancer_unreal27.tlsf,3600.0,61.51004910469055
494,load_balancer_unreal28.tlsf,3600.0,837.7792990207672
521,ltl2dba27.tlsf,0.0090653896331787,1.1411402225494385
599,ltl2dba_R10.tlsf,267.2717106342316,349.51635789871216
603,ltl2dba_R2.tlsf,0.0166897773742675,1.2515270709991455
604,ltl2dba_R3.tlsf,0.0217175483703613,1.336907148361206
605,ltl2dba_R4.tlsf,0.0430085659027099,1.4426565170288086
606,ltl2dba_R5.tlsf,0.1095669269561767,1.667131423950195
607,ltl2dba_R6.tlsf,0.3623032569885254,1.724517822265625
608,ltl2dba_R7.tlsf,1.250349044799805,2.989931106567383
609,ltl2dba_R8.tlsf,6.886675596237183,8.672194242477417
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.049464464187622,1.618166208267212
613,ltl2dba_theta14.tlsf,0.0575733184814453,2.2340426445007324
614,ltl2dba_theta16.tlsf,0.0664303302764892,4.960325002670288
615,ltl2dba_theta1.tlsf,0.01271653175354,1.217444658279419
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,1.228477954864502
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,1.326279878616333
620,ltl2dba_theta4.tlsf,0.0192785263061523,1.2982409000396729
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.024839162826538,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.0281116962432861,1.376020908355713
626,ltl2dba_theta8.tlsf,0.0313868522644043,1.356853723526001
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,1.6142442226409912
668,Morning2_1cf58fc1.tlsf,1227.728406906128,407.0840792655945
699,OneCounterGuiA0.tlsf,0.0521929264068603,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.0632243156433105,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.0935471057891845,1.5570197105407717
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.7112641334533691
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.7960104942321775
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.7072365283966064
705,OneCounterGuiA6.tlsf,0.3293895721435547,2.187766790390014
706,OneCounterGuiA7.tlsf,0.4471392631530761,2.391787052154541
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.9725821018218994
709,OneCounterGui.tlsf,0.0532753467559814,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.0249485969543457,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.0284483432769775,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.0296616554260253,1.2906365394592283
714,OneCounterInRange.tlsf,0.0241305828094482,1.2214455604553225
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,1.0912177562713623
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.808109760284424
810,Room_a50cadd7.tlsf,0.0150918960571289,1.077751398086548
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,99.865802526474
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,1.52378511428833
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,362.338264465332
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,3600.0,570.0592777729034
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.6996378898620603
980,System_b0840146.tlsf,0.0305461883544921,1.5191645622253418
983,test4_4b82b1f4.tlsf,0.0449163913726806,1.1969108581542969
987,test8_88f351a6.tlsf,0.0321795940399169,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.0530593395233154,1.6927533149719238
990,Time_a50cadd7.tlsf,0.0135436058044433,1.3199117183685305
999,TwoCounters2.tlsf,0.083378791809082,1.471593141555786
1002,TwoCounters5.tlsf,0.9899184703826904,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,1.823089838027954
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,2.041424036026001
1006,TwoCountersDisButA3.tlsf,0.520578145980835,2.326288938522339
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,2.293788433074951
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,3.034004211425781
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.870694637298584,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.834540605545044,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,5.155395269393921,6.465341091156006
1013,TwoCountersDisButAC.tlsf,4.763076305389404,6.7478392124176025
1014,TwoCountersGui.tlsf,0.2296288013458252,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.9841325283050537
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.0663309097290039,1.7711143493652344
1030,TwoCountersRefined.tlsf,0.0641911029815673,1.5681440830230713
1031,TwoCounters.tlsf,0.0585122108459472,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.0142865180969238,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.0102498531341552,1.1632845401763916
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,1.3878841400146484
1042,Window2_f1477cc5.tlsf,0.0559313297271728,1.9000585079193115
1081,lift_wrong_physics_unreal10.tlsf,98.0479474067688,40.08942770957947
1082,lift_wrong_physics_unreal4.tlsf,0.3868098258972168,1.842119216918945
1083,lift_wrong_physics_unreal5.tlsf,0.7882394790649414,2.3731651306152344
1084,lift_wrong_physics_unreal6.tlsf,1.1770176887512207,3.0154519081115723
1085,lift_wrong_physics_unreal7.tlsf,2.088988304138184,4.358887434005737
1086,lift_wrong_physics_unreal8.tlsf,6.328168630599976,7.54736852645874
1087,lift_wrong_physics_unreal9.tlsf,28.45999383926392,15.4740629196167


==> data/time/Syntcomp_SemmlA_Semml_all.csv <==
,name,time_SemmlA,time_Semml
0,01.tlsf,0.8122713565826416,1.4454646110534668
1,02.tlsf,1.0680854320526123,1.4474735260009766
2,03.tlsf,6.00546145439148,2.0155997276306152
3,05.tlsf,39.37299919128418,3.066654682159424
4,06.tlsf,59.69275808334351,3.228276014328003
5,07.tlsf,57.47680044174194,3.0286245346069336
6,08.tlsf,96.30319452285768,3.591876745223999
7,09.tlsf,49.680726766586304,3.147477626800537
8,10.tlsf,44.84678363800049,3.221299648284912
9,11.tlsf,41.679181814193726,3.1626484394073486
10,12.tlsf,45.0127637386322,3.909294843673706
11,13.tlsf,77.90371036529541,3.67681884765625
12,abcg_arbiter1.tlsf,0.749885082244873,1.3731772899627686
13,abcg_arbiter2.tlsf,1.1650607585906982,2.19907546043396
14,abcg_arbiter3.tlsf,5.491636514663696,6.143752574920654
15,abcg_arbiter4.tlsf,53.494646310806274,68.2802586555481
16,abcg_arbiter5.tlsf,1195.5871675014496,1518.7909507751465
18,ActionConverter.tlsf,0.6532924175262451,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.64963698387146,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.6891942024230957,1.257152795791626
21,Alarm_68c86764.tlsf,1.7843804359436035,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.3476893901824951,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.7338626384735107,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.7191381454467773,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,5.861871957778931,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.1714494228363037,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.6602225303649902,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.7634973526000977,1.3702852725982666
29,AllLights_06e9cad4.tlsf,337.50147581100464,415.5346636772156
30,AllLights_2c5b09da.tlsf,218.7105014324188,170.70298862457275
31,AllLights_63831f8c.tlsf,385.3565483093262,457.9501130580902
32,AllLights_aeb1d897.tlsf,680.5603196620941,326.4877004623413
33,AllLights_b209ff21.tlsf,432.7830286026001,274.319589138031
34,AllLights_d6c5ac79.tlsf,778.5382225513458,417.2041141986847
35,AllShades_66f450a4.tlsf,56.29679036140442,59.35162925720215
36,amba_case_study2.tlsf,6.647100925445557,11.769137382507324
37,amba_case_study3.tlsf,303.4020628929138,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,125.4654643535614,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,592.74307513237,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.7436807155609131,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.8644936084747314,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.9824278354644777,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,1.314957857131958,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,1.9448163509368896,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,3.259114980697632,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,8.588381290435791,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,31.3622727394104,31.12661814689636
50,amba_decomposed_decode.tlsf,0.6020815372467041,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.9075164794921876,1.565610408782959
52,amba_decomposed_encode11.tlsf,1.0100102424621582,1.6942341327667236
53,amba_decomposed_encode12.tlsf,1.1660640239715576,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.2434611320495603,1.8868658542633057
55,amba_decomposed_encode14.tlsf,1.8538131713867188,2.624626874923706
56,amba_decomposed_encode15.tlsf,2.940224885940552,3.087135076522827
57,amba_decomposed_encode16.tlsf,4.1468799114227295,5.203777074813843
58,amba_decomposed_encode20.tlsf,198.02486848831177,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.6183335781097412,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.6752059459686279,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.7119889259338379,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.7255868911743164,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.7182557582855225,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.7746202945709229,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.8005180358886719,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.839832067489624,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.8694305419921875,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.4923555850982666,1.7166457176208496
69,amba_decomposed_lock12.tlsf,1.5724339485168457,1.9364936351776123
70,amba_decomposed_lock13.tlsf,5.288306951522827,2.810361385345459
71,amba_decomposed_lock14.tlsf,3.59860634803772,4.057227611541748
72,amba_decomposed_lock15.tlsf,5.080444574356079,2.7322115898132324
73,amba_decomposed_lock16.tlsf,1.6434063911437988,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.6400396823883057,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.6723735332489014,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.678368091583252,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.7201375961303711,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.7755153179168701,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.7475395202636719,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.8437345027923584,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.827113151550293,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.5970127582550049,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.7649531364440918,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.70064377784729,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.6760170459747314,1.364680290222168
86,amba_gr+_2.tlsf,8.533207178115845,9.538057327270508
87,amba_gr_2.tlsf,4.928752660751343,6.28741717338562
88,amba_gr+_3.tlsf,118.3408784866333,144.7599322795868
89,amba_gr_3.tlsf,74.94476056098938,37.82948970794678
90,amba_gr+_4.tlsf,390.0679886341095,569.1445903778076
91,amba_gr_4.tlsf,266.2606449127197,140.63201475143433
95,arbiter1.tlsf,0.6186196804046631,1.2310130596160889
96,arbiter2.tlsf,0.6978847980499268,1.356713056564331
97,arbiter3.tlsf,0.8066291809082031,1.5339233875274658
98,arbiter4.tlsf,0.9525802135467528,1.7404603958129885
99,arbiter5.tlsf,1.7136385440826416,2.578723430633545
100,arbiter6.tlsf,4.607579708099365,4.7056145668029785
101,arbiter7.tlsf,17.27243971824646,19.844414949417114
102,arbiter8.tlsf,102.26996302604675,96.24703884124756
103,arbiter9.tlsf,518.9278020858765,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.5485548973083496,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.6815309524536133,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.8869316577911377,1.6532227993011477
107,arbiter_with_buffer4.tlsf,1.661559820175171,2.7453980445861816
108,arbiter_with_buffer5.tlsf,5.323576927185059,7.674860000610352
109,arbiter_with_buffer6.tlsf,33.84852385520935,53.72219800949097
110,arbiter_with_buffer7.tlsf,316.00238585472107,366.9489901065826
112,arbiter_with_cancel1.tlsf,0.6830053329467773,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.7811064720153809,1.4182014465332031
114,arbiter_with_cancel3.tlsf,1.2024774551391602,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.7133948802948,6.101004123687744
116,arbiter_with_cancel5.tlsf,55.277307987213135,73.67804527282715
117,arbiter_with_cancel6.tlsf,1572.4915566444397,1465.669992685318
119,Assumptions_a50cadd7.tlsf,0.9950058460235596,1.561699390411377
120,Automata16S.tlsf,1.6112282276153564,2.224729537963867
122,Automata.tlsf,0.8499789237976074,1.4019150733947754
123,Button.tlsf,0.6179068088531494,1.1338484287261963
124,CheckAlarm_6bea956e.tlsf,0.6498982906341553,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.6219830513000488,1.2510392665863037
126,CheckAlarmBroken1_1a2942e3.tlsf,0.6067416667938232,1.1855831146240234
127,CheckCoffeMachine_1cf58fc1.tlsf,0.760124683380127,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.7460718154907227,1.2644860744476318
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.7178795337677002,1.2679128646850586
130,CheckCoffeMachine_f3987563.tlsf,0.8088178634643555,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.6359286308288574,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.6815061569213867,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.6785523891448975,1.3265361785888672
134,CheckLight_007df645.tlsf,0.6969494819641113,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.6932392120361328,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.6171295642852783,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.5658628940582275,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.6168029308319092,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.5960097312927246,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.5897371768951416,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.682293176651001,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.6566519737243652,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.5720365047454834,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.6920311450958252,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.6250638961791992,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.6325204372406006,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.6168334484100342,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.6549134254455566,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.5770103931427002,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.6062872409820557,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.6213760375976562,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.634768009185791,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.624981164932251,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.6096842288970947,1.2498302459716797
155,CheckWarnlightBroken1_70523fbe.tlsf,0.5973255634307861,1.0906341075897217
156,CheckWindows_2418b67e.tlsf,0.5472185611724854,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.5446455478668213,1.0792477130889893
158,Cockpitboard_efe2feaf.tlsf,0.7519052028656006,1.3500094413757324
159,Cockpitboard.tlsf,0.7657113075256348,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.91273832321167,1.6370456218719482
161,Coffee_235467da.tlsf,0.8051886558532715,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.7870371341705322,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.984142541885376,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.9541513919830322,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.8219091892242432,1.4353511333465576
166,Coffee_f1477cc5.tlsf,0.887549877166748,1.422335147857666
167,CoffeeMin_88f351a6.tlsf,0.6570041179656982,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.8712348937988281,1.603630781173706
169,CoffeMachine_a50cadd7.tlsf,0.6171534061431885,1.1601264476776123
170,collector_v111.tlsf,9.343120813369753,11.302647590637209
171,collector_v112.tlsf,25.84420132637024,30.637314796447757
172,collector_v113.tlsf,75.42183375358582,78.70416331291199
173,collector_v114.tlsf,222.1722273826599,282.4412331581116
174,collector_v115.tlsf,737.0188825130463,970.786406993866
175,collector_v13.tlsf,0.6271791458129883,1.259695053100586
176,collector_v15.tlsf,0.7551324367523193,1.4444026947021484
177,collector_v17.tlsf,0.9908607006072998,1.7855267524719238
178,collector_v19.tlsf,2.2874503135681152,3.202687740325928
179,collector_v210.tlsf,3.6949944496154794,19.826025009155277
180,collector_v211.tlsf,9.741639375686646,62.92843627929688
181,collector_v212.tlsf,27.667455434799194,207.29514479637143
182,collector_v213.tlsf,83.1056752204895,683.1925954818726
183,collector_v215.tlsf,782.8494622707367,3600.0
184,collector_v23.tlsf,0.6507167816162109,1.325664520263672
185,collector_v25.tlsf,0.7566697597503662,1.5311057567596436
186,collector_v27.tlsf,0.9655594825744628,2.1726794242858887
187,collector_v29.tlsf,1.9441039562225344,7.525159120559692
188,collector_v310.tlsf,8.563538312911987,3.977994680404663
189,collector_v311.tlsf,24.59550309181213,10.550399541854858
190,collector_v312.tlsf,139.07898664474487,36.18269443511963
191,collector_v313.tlsf,334.2038834095001,136.35400295257568
193,collector_v33.tlsf,0.6599867343902588,1.2723581790924072
194,collector_v35.tlsf,0.778963565826416,1.328120470046997
195,collector_v37.tlsf,1.1798317432403564,1.546400547027588
196,collector_v39.tlsf,3.0917561054229736,2.200905561447144
197,Core_4b5a2bad.tlsf,0.9423329830169678,1.6292195320129397
198,Core_66f450a4.tlsf,0.6605217456817627,1.167726993560791
199,Core_fa4d4ce3.tlsf,1.1050326824188232,1.8007121086120603
200,Core_solved_974f4a68.tlsf,0.8874475955963135,1.5312676429748535
201,detector_unreal10.tlsf,0.9142892360687256,1.5395002365112305
202,detector_unreal11.tlsf,0.964343786239624,1.5833992958068848
203,detector_unreal12.tlsf,1.1078450679779053,1.7896897792816162
204,detector_unreal13.tlsf,1.3140909671783447,1.9134325981140137
205,detector_unreal14.tlsf,1.7831525802612305,2.356428384780884
206,detector_unreal15.tlsf,2.6533381938934326,3.2941510677337646
207,detector_unreal16.tlsf,6.1201159954071045,7.046953678131104
209,detector_unreal2.tlsf,0.6072244644165039,1.2582263946533203
210,detector_unreal3.tlsf,0.6278574466705322,1.2626280784606934
211,detector_unreal4.tlsf,0.6824839115142822,1.3106327056884766
213,detector_unreal5.tlsf,0.7309298515319824,1.334585428237915
215,detector_unreal6.tlsf,0.758812665939331,1.3468689918518066
217,detector_unreal7.tlsf,0.7580552101135254,1.36203932762146
219,detector_unreal8.tlsf,0.7866685390472412,1.3133416175842283
220,detector_unreal9.tlsf,0.8294203281402588,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.7900831699371338,1.4815871715545654
222,Door_2d1010f8.tlsf,0.666393518447876,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.6981210708618164,1.3598880767822266
224,EnemeyModule.tlsf,0.6345090866088867,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.7922964096069336,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.768136739730835,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.7163686752319336,1.2033016681671145
228,EscalatorCounting.tlsf,0.6650686264038086,1.207888126373291
229,EscalatorNonCounting.tlsf,0.5967929363250732,1.159968376159668
230,EscalatorNonReactive.tlsf,0.581660270690918,1.0993118286132812
231,EscalatorSmart.tlsf,0.7202281951904297,1.4214556217193604
232,example101.tlsf,0.5854930877685547,1.099067211151123
233,example102.tlsf,0.6067671775817871,1.1999130249023438
234,example10a1.tlsf,0.673170804977417,1.355703830718994
235,example10a2.tlsf,0.7091045379638672,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.6321525573730469,1.1648082733154297
237,example71.tlsf,0.5521118640899658,1.0688490867614746
238,example72.tlsf,0.5989158153533936,1.211909294128418
239,example7a1.tlsf,0.5604405403137207,1.110603094100952
240,example7a2.tlsf,0.6152036190032959,1.2012989521026611
241,example81.tlsf,0.6049261093139648,1.106062650680542
242,example82.tlsf,0.6202359199523926,1.250044584274292
243,example91.tlsf,0.5882937908172607,1.1896755695343018
244,example92.tlsf,0.6336312294006348,1.2133917808532717
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.7586722373962402,1.3967483043670654
246,FelixSpecFixed_2418b67e.tlsf,1.266515016555786,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.362440586090088,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,1.3514466285705566,1.9372920989990237
249,FelixSpecFixed3.core_b209ff21.tlsf,2.249767541885376,3.059117078781128
250,FelixSpecFixed4_3916ec59.tlsf,1.3123564720153809,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,1.2851698398590088,1.834508180618286
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.7083747386932373,1.2005794048309326
254,finding_nemo_1.tlsf,0.9532959461212158,1.6753637790679932
255,finding_nemo_2.tlsf,1.505781888961792,2.270284652709961
256,finding_nemo_3.tlsf,2.9489638805389404,3.251413106918335
257,finding_nemo_4.tlsf,11.669732332229614,12.186866283416748
258,finding_nemo_5.tlsf,80.0276665687561,55.372708797454834
260,full_arbiter_enc10.tlsf,1240.578922510147,650.6748809814453
262,full_arbiter_enc8.tlsf,86.93804216384888,77.25459218025208
263,full_arbiter_unreal12_10.tlsf,1.823758125305176,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,2.9127655029296875,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,3.570975542068481,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,6.390206336975098,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,10.439248085021973,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,25.36030888557434,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,38.04958844184876,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,180.5500922203064,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.7038888931274414,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,809.296957731247,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,3600.0,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,3600.0,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,3600.0,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,3600.0,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.6883509159088135,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.7425129413604736,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.7506890296936035,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.8137295246124268,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.8610982894897461,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,1.000877857208252,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,1.1480751037597656,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,1.4642770290374756,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,73.97811102867126,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,69.61285448074341,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,264.2703502178192,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,111.95032000541688,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,243.0242726802826,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.7815535068511963,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.8038792610168457,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,1.0695598125457764,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,1.5480523109436035,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.9619388580322266,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,8.818067789077759,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,22.26374626159668,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,32.44295263290405,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,45.081358432769775,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.9157085418701172,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,1.060140609741211,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,2.702414035797119,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,16.45107674598694,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,109.6751160621643,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,258.5051407814026,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,520.2946166992188,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,659.4956221580505,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.8825984001159668,1.3689768314361572
319,full_arbiter_unreal23.tlsf,1.3329310417175293,1.8538520336151123
320,full_arbiter_unreal24.tlsf,9.699201822280884,8.475827693939209
321,full_arbiter_unreal25.tlsf,28.73091959953308,61.750935792922974
322,full_arbiter_unreal26.tlsf,94.8375527858734,379.7518014907837
323,full_arbiter_unreal27.tlsf,254.45875239372253,3600.0
324,full_arbiter_unreal28.tlsf,1092.1725795269012,3600.0
326,Gamelogic.tlsf,0.9330716133117676,1.36254620552063
327,GamemodeChooser.tlsf,0.8158972263336182,1.282764911651611
328,Gamemodule.tlsf,0.6793045997619629,1.1564230918884275
329,generalized_buffer2.tlsf,17.250911951065063,20.223138332366943
330,generalized_buffer3.tlsf,302.51333713531494,267.04844999313354
334,Heating_235467da.tlsf,0.6932263374328613,1.329106330871582
335,Heating_974f4a68.tlsf,0.7534313201904297,1.317781925201416
336,Heating_b02056d6.tlsf,0.6798093318939209,1.2962656021118164
337,Heating_b209ff21.tlsf,0.6804988384246826,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.6686604022979736,1.295189380645752
339,Increment.tlsf,0.5866580009460449,1.0604934692382812
340,IntendDemo_42dc4fff.tlsf,0.7769560813903809,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,1.040724754333496,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.7589354515075684,1.2806761264801023
343,KitchenTimerV0.tlsf,0.605391263961792,1.1007709503173828
344,KitchenTimerV10.tlsf,1.26871919631958,1.853827714920044
345,KitchenTimerV1.tlsf,0.7020134925842285,1.17030668258667
346,KitchenTimerV2.tlsf,0.7778117656707764,1.3339824676513672
347,KitchenTimerV3.tlsf,0.8693981170654297,1.4803016185760498
348,KitchenTimerV4.tlsf,0.903296947479248,1.4570538997650146
349,KitchenTimerV5.tlsf,1.0030031204223633,1.5874252319335938
350,KitchenTimerV6.tlsf,1.0928099155426023,1.7803955078125
351,KitchenTimerV7.tlsf,1.1507039070129397,1.7669432163238523
352,KitchenTimerV8.tlsf,1.3863778114318848,1.8628602027893064
353,KitchenTimerV9.tlsf,1.3718860149383545,1.9333610534667969
354,LampController_974f4a68.tlsf,0.8410537242889404,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.7730715274810791,1.505812168121338
356,LedMatrix.tlsf,176.13124442100525,178.00779843330383
357,lift2.tlsf,0.8112125396728516,1.3943793773651123
358,lift3.tlsf,1.0120205879211426,1.6811883449554443
360,lift_gr1+2.tlsf,0.9260692596435548,1.7474071979522705
361,lift_gr12.tlsf,0.8152258396148682,1.587155818939209
362,lift_gr1+3.tlsf,1.4958322048187256,2.352034568786621
363,lift_gr13.tlsf,1.2484734058380127,2.043879270553589
364,lift_gr1+6.tlsf,33.91512846946716,30.72111654281616
365,lift_gr1+7.tlsf,185.51494240760803,222.82865118980408
366,lift_gr17.tlsf,48.58587145805359,42.89997386932373
368,lift_gr18.tlsf,345.5310363769531,382.8980779647827
371,lift_unary_enc2.tlsf,0.8186209201812744,1.515742540359497
372,lift_unary_enc3.tlsf,1.027149677276611,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.8292269706726074,1.519590139389038
374,lift_wrong_physics_unreal3.tlsf,0.8978543281555176,1.6970374584197998
375,Light_a50cadd7.tlsf,0.6663873195648193,1.1884779930114746
376,Light_aeb1d897.tlsf,0.9315502643585204,1.5950398445129397
377,Light_d65ed84e.tlsf,0.8152186870574951,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.8448095321655273,1.5802559852600098
379,Lights2_06e9cad4.tlsf,2.809419870376587,3.4893453121185303
380,Lights2_0f5381e9.tlsf,3.769119262695313,3.059673309326172
381,Lights2_2c5b09da.tlsf,1.0847530364990234,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.5454843044281006,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.2507169246673584,3.678154945373535
384,Lights_2c5b09da.tlsf,0.7586820125579834,1.3655078411102295
385,Lights2_f1477cc5.tlsf,2.475135564804077,3.6583428382873535
386,Lights2_f3987563.tlsf,3.6116127967834473,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.7689273357391357,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.8402602672576904,1.5539100170135498
389,Lights3_235467da.tlsf,0.811443567276001,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.7698056697845459,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.8732616901397705,1.375896692276001
392,Lights_3461125b.tlsf,0.8489365577697754,1.431185245513916
393,Lights3_6bea956e.tlsf,0.8130624294281006,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.859403133392334,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.6910436153411865,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.8379290103912354,1.5781948566436768
397,Lights_b0840146.tlsf,0.8684844970703125,1.4116826057434082
398,Lights_f3987563.tlsf,0.8650851249694824,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.693321943283081,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,6.27190899848938,7.120263338088989
401,LightsTotal_2c5b09da.tlsf,1.8703017234802248,2.742356300354004
402,LightsTotal_9cbf2546.tlsf,6.905886650085449,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,3.540182113647461,7.429296493530273
404,lilydemo01.tlsf,0.5686624050140381,1.0860679149627686
405,lilydemo02.tlsf,0.5573155879974365,1.1637723445892334
406,lilydemo03.tlsf,0.6565227508544922,1.3212966918945312
407,lilydemo04.tlsf,0.6784236431121826,1.2980976104736328
408,lilydemo05.tlsf,0.6696641445159912,1.3121066093444824
409,lilydemo06.tlsf,0.6691782474517822,1.2298614978790283
410,lilydemo07.tlsf,0.6771483421325684,1.2002363204956057
411,lilydemo08.tlsf,0.5598280429840088,1.066849708557129
412,lilydemo09.tlsf,0.6163473129272461,1.2679367065429688
413,lilydemo10.tlsf,0.5508637428283691,1.0557565689086914
414,lilydemo11.tlsf,0.5420031547546387,1.0313045978546145
415,lilydemo12.tlsf,0.5550355911254883,1.048114538192749
416,lilydemo13.tlsf,0.5923833847045898,1.1486437320709229
417,lilydemo14.tlsf,0.6035044193267822,1.1975915431976318
418,lilydemo15.tlsf,0.6298997402191162,1.184457540512085
419,lilydemo16.tlsf,0.6350142955780029,1.2361388206481934
420,lilydemo17.tlsf,0.6162571907043457,1.2031705379486084
421,lilydemo18.tlsf,0.6544396877288818,1.2341108322143557
422,lilydemo19.tlsf,0.6477463245391846,1.2856664657592771
423,lilydemo20.tlsf,0.7033874988555908,1.2957725524902344
424,lilydemo21.tlsf,0.8648831844329834,1.5153632164001465
425,lilydemo22.tlsf,0.7142581939697266,1.3757288455963137
426,lilydemo23.tlsf,0.6186313629150391,1.262955904006958
427,lilydemo24.tlsf,0.663264274597168,1.3738715648651123
428,load_balancer10.tlsf,617.1739933490753,920.1730010509492
429,load_balancer2.tlsf,0.729816198348999,1.3557419776916504
430,load_balancer3.tlsf,0.8150882720947266,1.4441115856170654
431,load_balancer4.tlsf,0.9639313220977784,1.5733587741851809
432,load_balancer5.tlsf,1.233330011367798,2.293796300888061
433,load_balancer6.tlsf,2.1941964626312256,3.594963788986206
434,load_balancer7.tlsf,6.527783393859863,7.922900676727295
435,load_balancer8.tlsf,28.20917248725891,37.54050064086914
436,load_balancer9.tlsf,107.91741180419922,148.13470339775083
437,load_balancer_unreal12_10.tlsf,0.8308613300323486,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.8144958019256592,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.857511043548584,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.8231184482574463,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8639400005340576,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8891942501068115,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.838538408279419,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.7380590438842773,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.7713770866394043,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.760873556137085,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.799330472946167,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.8181419372558594,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.8017442226409912,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.8222324848175049,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.8383400440216064,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.8342053890228271,1.458158016204834
453,load_balancer_unreal13_10.tlsf,1.2521607875823977,3.325417995452881
454,load_balancer_unreal13_11.tlsf,1.3120596408843994,2.249307870864868
455,load_balancer_unreal13_12.tlsf,1.2785840034484863,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.8532772064208984,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.8135151863098145,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.8316769599914551,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.8992059230804443,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.9864623546600342,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,1.0607924461364746,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,1.0484559535980225,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,1.1340079307556152,2.295332670211792
464,load_balancer_unreal13_9.tlsf,1.3347086906433103,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,7.271238565444946,30.948031663894653
466,load_balancer_unreal14_11.tlsf,5.946252822875977,37.897422313690186
467,load_balancer_unreal14_12.tlsf,6.215135812759399,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.9269278049468994,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.9443624019622804,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,1.1599509716033936,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.5213263034820557,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.745274305343628,4.37740969657898
473,load_balancer_unreal14_6.tlsf,1.720400333404541,5.244028806686401
474,load_balancer_unreal14_7.tlsf,3.303926467895508,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.6084578037261963,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,6.534773111343384,32.62392473220825
477,load_balancer_unreal15_2.tlsf,1.2116546630859375,1.790916919708252
478,load_balancer_unreal15_3.tlsf,1.828617811203003,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,8.913854122161865,12.40084719657898
480,load_balancer_unreal15_5.tlsf,14.912353038787842,94.3695878982544
481,load_balancer_unreal15_6.tlsf,45.98764991760254,96.43806481361388
482,load_balancer_unreal15_7.tlsf,49.17220067977905,258.8300850391388
483,load_balancer_unreal16_1.tlsf,1.3203608989715576,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.9845285415649412,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,7.223427772521973,15.978660345077516
486,load_balancer_unreal16_4.tlsf,174.87978529930115,251.4474456310272
487,load_balancer_unreal16_5.tlsf,310.68383026123047,3600.0
488,load_balancer_unreal22.tlsf,0.7317731380462646,1.457075595855713
489,load_balancer_unreal23.tlsf,0.8726711273193359,1.5428962707519531
490,load_balancer_unreal24.tlsf,2.334855079650879,1.9581222534179688
491,load_balancer_unreal25.tlsf,16.37623167037964,3.6724462509155273
492,load_balancer_unreal26.tlsf,72.03850364685059,16.940827131271362
493,load_balancer_unreal27.tlsf,164.72275400161743,61.51004910469055
494,load_balancer_unreal28.tlsf,392.6330583095551,837.7792990207672
495,ltl2dba01.tlsf,0.5830183029174805,1.1610450744628906
496,ltl2dba02.tlsf,0.644287109375,1.188530206680298
497,ltl2dba03.tlsf,0.6051592826843262,1.1722509860992432
498,ltl2dba04.tlsf,0.5973000526428223,1.1614923477172852
499,ltl2dba05.tlsf,0.6004903316497803,1.1495349407196045
500,ltl2dba06.tlsf,0.6022045612335205,1.1545634269714355
501,ltl2dba07.tlsf,0.6447262763977051,1.2082946300506592
502,ltl2dba08.tlsf,0.6253550052642822,1.1880018711090088
503,ltl2dba09.tlsf,0.5996236801147461,1.0773162841796875
504,ltl2dba10.tlsf,0.588681697845459,1.1231229305267334
505,ltl2dba11.tlsf,0.6153030395507812,1.1667616367340088
506,ltl2dba12.tlsf,0.5983066558837891,1.0531799793243408
507,ltl2dba13.tlsf,0.620868444442749,1.1400525569915771
508,ltl2dba14.tlsf,0.6109349727630615,1.1555278301239014
509,ltl2dba15.tlsf,0.5773725509643555,1.0728659629821775
510,ltl2dba16.tlsf,0.6344215869903564,1.2143733501434326
511,ltl2dba17.tlsf,0.635199785232544,1.2032623291015625
512,ltl2dba18.tlsf,0.6233899593353271,1.153129816055298
513,ltl2dba19.tlsf,0.5987167358398438,1.142348051071167
514,ltl2dba20.tlsf,0.6216461658477783,1.180673122406006
515,ltl2dba21.tlsf,0.6589956283569336,1.2256643772125244
516,ltl2dba22.tlsf,0.5765619277954102,1.0762450695037842
517,ltl2dba23.tlsf,0.6023578643798828,1.1710832118988037
518,ltl2dba24.tlsf,0.5878634452819824,1.0522503852844238
519,ltl2dba25.tlsf,0.6204700469970703,1.163048267364502
520,ltl2dba26.tlsf,0.5961263179779053,1.148453712463379
521,ltl2dba27.tlsf,0.5777790546417236,1.1411402225494385
522,ltl2dba_alpha100.tlsf,3.9454267024993896,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.7048139572143555,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.7119817733764648,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.7144889831542969,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.7287933826446533,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.7400763034820557,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.7283766269683838,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.5971009731292725,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.7568104267120361,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.8039588928222656,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.6058714389801025,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.628192663192749,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.6131157875061035,1.2316982746124268
535,ltl2dba_alpha50.tlsf,1.0247280597686768,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.6457352638244629,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.624758243560791,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.6704142093658447,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.6703581809997559,1.3310999870300293
541,ltl2dba_beta10.tlsf,1.0559897422790527,1.644254207611084
542,ltl2dba_beta15.tlsf,1.991841554641724,3.173888921737671
543,ltl2dba_beta18.tlsf,3600.0,3.17484974861145
544,ltl2dba_beta1.tlsf,0.5791583061218262,1.2470881938934326
545,ltl2dba_beta20.tlsf,3600.0,3.280225276947021
547,ltl2dba_beta2.tlsf,0.6111726760864258,1.182112693786621
549,ltl2dba_beta3.tlsf,0.6697585582733154,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.6982650756835938,1.387004852294922
551,ltl2dba_beta5.tlsf,0.7839512825012207,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.8397388458251953,1.462446928024292
553,ltl2dba_beta7.tlsf,0.996821403503418,1.828096389770508
554,ltl2dba_beta8.tlsf,0.9470539093017578,1.7134873867034912
556,ltl2dba_C210.tlsf,0.6985301971435547,1.3044404983520508
557,ltl2dba_C212.tlsf,0.8141257762908936,1.413111448287964
558,ltl2dba_C214.tlsf,1.0218541622161863,1.710254430770874
559,ltl2dba_C216.tlsf,2.026106119155884,2.6117660999298096
560,ltl2dba_C21.tlsf,0.5740513801574707,1.151179313659668
562,ltl2dba_C22.tlsf,0.6167619228363037,1.637911319732666
563,ltl2dba_C23.tlsf,0.6407589912414551,1.2852869033813477
564,ltl2dba_C24.tlsf,0.6268911361694336,1.2318601608276367
566,ltl2dba_C25.tlsf,0.631399393081665,1.292426824569702
568,ltl2dba_C26.tlsf,0.6565604209899902,1.2655572891235352
570,ltl2dba_C27.tlsf,0.6489856243133545,1.2369976043701172
572,ltl2dba_C28.tlsf,0.6657075881958008,1.312710523605347
573,ltl2dba_C29.tlsf,0.6814141273498535,1.3637571334838867
574,ltl2dba_E10.tlsf,2.360640048980713,3.0944173336029053
575,ltl2dba_E12.tlsf,13.632550954818726,15.37189793586731
576,ltl2dba_E14.tlsf,99.01577019691469,112.31402373313904
577,ltl2dba_E15.tlsf,298.3466801643372,283.03296089172363
579,ltl2dba_E1.tlsf,0.5808262825012207,1.0786948204040527
580,ltl2dba_E2.tlsf,0.5925114154815674,1.2029361724853516
581,ltl2dba_E3.tlsf,0.5894989967346191,1.2387633323669434
582,ltl2dba_E4.tlsf,0.6385061740875244,1.2492759227752686
583,ltl2dba_E5.tlsf,0.674386739730835,1.270073175430298
584,ltl2dba_E6.tlsf,0.7168481349945068,1.332554578781128
585,ltl2dba_E7.tlsf,0.8463847637176514,1.4542670249938965
586,ltl2dba_E8.tlsf,1.0208992958068848,1.6943142414093018
587,ltl2dba_E9.tlsf,1.4350438117980957,2.24953031539917
588,ltl2dba_Q10.tlsf,17.739035606384277,19.23159146308899
589,ltl2dba_Q12.tlsf,213.8172333240509,187.42586469650269
591,ltl2dba_Q1.tlsf,0.5936143398284912,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.6080589294433594,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.654667854309082,1.318899631500244
594,ltl2dba_Q4.tlsf,0.7227921485900879,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.7685983180999756,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.9533071517944336,1.6384713649749756
597,ltl2dba_Q7.tlsf,1.28904390335083,2.063327550888061
598,ltl2dba_Q8.tlsf,2.337390422821045,2.9180729389190674
599,ltl2dba_R10.tlsf,398.3719654083252,349.51635789871216
602,ltl2dba_R1.tlsf,0.5833027362823486,1.1639432907104492
603,ltl2dba_R2.tlsf,0.6514358520507812,1.2515270709991455
604,ltl2dba_R3.tlsf,0.687211275100708,1.336907148361206
605,ltl2dba_R4.tlsf,0.7400155067443848,1.4426565170288086
606,ltl2dba_R5.tlsf,0.8484163284301758,1.667131423950195
607,ltl2dba_R6.tlsf,1.0840351581573486,1.724517822265625
608,ltl2dba_R7.tlsf,1.9272658824920652,2.989931106567383
609,ltl2dba_R8.tlsf,7.180510997772217,8.672194242477417
611,ltl2dba_theta10.tlsf,0.8200397491455078,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.9810402393341064,1.618166208267212
613,ltl2dba_theta14.tlsf,1.470165491104126,2.2340426445007324
614,ltl2dba_theta16.tlsf,3.5690135955810547,4.960325002670288
615,ltl2dba_theta1.tlsf,0.6096072196960449,1.217444658279419
617,ltl2dba_theta2.tlsf,0.6611242294311523,1.228477954864502
619,ltl2dba_theta3.tlsf,0.6501202583312988,1.326279878616333
620,ltl2dba_theta4.tlsf,0.6818132400512695,1.2982409000396729
623,ltl2dba_theta5.tlsf,0.6888196468353271,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.6937685012817383,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.7294576168060303,1.376020908355713
626,ltl2dba_theta8.tlsf,0.7788517475128174,1.356853723526001
628,ltl2dba_U110.tlsf,3.165415048599243,3.1178653240203857
629,ltl2dba_U112.tlsf,16.895888328552246,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.5623648166656494,1.0726890563964844
632,ltl2dba_U12.tlsf,0.5878267288208008,1.1377897262573242
633,ltl2dba_U13.tlsf,0.5808899402618408,1.1597821712493896
634,ltl2dba_U14.tlsf,0.6171400547027588,1.2016377449035645
635,ltl2dba_U15.tlsf,0.6576521396636963,1.250199794769287
636,ltl2dba_U16.tlsf,0.6699817180633545,1.3638026714324951
637,ltl2dba_U17.tlsf,0.7795171737670898,1.424297571182251
638,ltl2dba_U18.tlsf,1.0094473361968994,1.6731688976287842
639,ltl2dba_U19.tlsf,1.4390637874603271,2.0161075592041016
640,ltl2dpa01.tlsf,0.6319010257720947,1.231637716293335
641,ltl2dpa02.tlsf,0.5898137092590332,1.175971746444702
642,ltl2dpa03.tlsf,0.7107846736907959,1.3535597324371338
643,ltl2dpa04.tlsf,0.5991067886352539,1.1284518241882324
644,ltl2dpa05.tlsf,0.6002483367919922,1.14703631401062
645,ltl2dpa06.tlsf,0.5987632274627686,1.1260907649993896
646,ltl2dpa07.tlsf,0.6125216484069824,1.227907419204712
647,ltl2dpa08.tlsf,0.596306324005127,1.1372132301330566
648,ltl2dpa09.tlsf,0.5956659317016602,1.2309486865997314
649,ltl2dpa10.tlsf,0.67397141456604,1.2315940856933594
650,ltl2dpa11.tlsf,0.6337268352508545,1.208693504333496
651,ltl2dpa12.tlsf,0.6985738277435303,1.3119962215423584
652,ltl2dpa13.tlsf,0.6602640151977539,1.2872109413146973
653,ltl2dpa14.tlsf,0.6392724514007568,1.255241632461548
654,ltl2dpa15.tlsf,0.6025879383087158,1.2268693447113037
655,ltl2dpa16.tlsf,0.6131887435913086,1.2116436958312988
656,ltl2dpa17.tlsf,0.6414024829864502,1.2169692516326904
657,ltl2dpa18.tlsf,0.6338150501251221,1.2225756645202637
658,ltl2dpa19.tlsf,0.6767690181732178,1.249439716339111
659,ltl2dpa20.tlsf,0.6372330188751221,1.2498786449432373
660,ltl2dpa21.tlsf,0.6733512878417969,1.270524501800537
661,ltl2dpa22.tlsf,0.7370302677154541,1.4401121139526367
662,ltl2dpa23.tlsf,0.6198742389678955,1.1322150230407717
663,ltl2dpa24.tlsf,0.6569676399230957,1.1832537651062012
664,ModdifiedLedMatrix4X.tlsf,0.9894545078277588,1.6142442226409912
665,ModdifiedLedMatrix5X.tlsf,1.2087817192077637,2.074670553207397
668,Morning2_1cf58fc1.tlsf,267.4243578910828,407.0840792655945
671,Morning2_4d4ca5c4.tlsf,0.749476432800293,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.7505769729614258,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.6249163150787354,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,1392.1252074241638,1054.095065832138
679,Morning_88c5c1c3.tlsf,5.95758056640625,25.33792471885681
680,Morning_9cac58d3.tlsf,4.989008665084839,24.054515600204468
682,Morning_f1477cc5.tlsf,1623.1391639709473,3600.0
684,MorningMin_d6c5ac79.tlsf,0.876140832901001,1.5248022079467771
685,MusicAppFeedback.tlsf,0.7701106071472168,1.43318510055542
686,MusicAppMotivating.tlsf,0.8165416717529297,1.4736948013305664
687,MusicAppSimple.tlsf,0.7502293586730957,1.430874586105347
688,mux10.tlsf,0.7218420505523682,1.2563188076019287
689,mux12.tlsf,0.725590705871582,1.23521089553833
690,mux16.tlsf,1.263141632080078,1.3285362720489502
691,mux32.tlsf,0.8279552459716797,48.91459965705872
693,mux8.tlsf,0.6886663436889648,1.1922969818115234
694,narylatch10.tlsf,34.79443573951721,32.58760380744934
695,narylatch11.tlsf,187.18671464920044,131.32593178749084
696,narylatch12.tlsf,588.723757982254,684.0593883991241
698,narylatch8.tlsf,3.033409118652344,3.110765218734741
699,OneCounterGuiA0.tlsf,0.7237982749938965,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.771507978439331,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.8133702278137207,1.5570197105407717
702,OneCounterGuiA3.tlsf,1.0191481113433838,1.7112641334533691
703,OneCounterGuiA4.tlsf,1.0073678493499756,1.7960104942321775
704,OneCounterGuiA5.tlsf,1.0422005653381348,1.7072365283966064
705,OneCounterGuiA6.tlsf,1.197756052017212,2.187766790390014
706,OneCounterGuiA7.tlsf,1.3837110996246338,2.391787052154541
707,OneCounterGuiA8.tlsf,2.2563798427581787,2.9725821018218994
708,OneCounterGuiA9.tlsf,1.8540797233581543,2.967979907989502
709,OneCounterGui.tlsf,0.7391865253448486,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.6484878063201904,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.6520049571990967,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.6643335819244385,1.2906365394592283
713,OneCounterInRangeA3.tlsf,0.650501012802124,1.189681053161621
714,OneCounterInRange.tlsf,0.6547834873199463,1.2214455604553225
715,OneCounter.tlsf,2.3175625801086426,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.7561213970184326,1.36153244972229
718,prioritized_arbiter10.tlsf,0.9727935791015624,1.6193904876708984
719,prioritized_arbiter12.tlsf,1.085737943649292,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.6122615337371826,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.6724040508270264,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.7048988342285156,1.358489751815796
723,prioritized_arbiter4.tlsf,0.7704448699951172,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.7811973094940186,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.8127000331878662,1.427971363067627
726,prioritized_arbiter7.tlsf,0.838280200958252,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.8686106204986572,1.490495681762695
728,prioritized_arbiter9.tlsf,0.9042325019836426,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,117.51975679397584,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,700.85076379776,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,1353.4929275512695,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,14.951825380325316,15.205368995666504
734,prioritized_arbiter_unreal12_10.tlsf,0.6496407985687256,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.6259348392486572,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.6226608753204346,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.61600661277771,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.6198184490203857,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.6213288307189941,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.6220300197601318,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.5934834480285645,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.6038675308227539,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.6117963790893555,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.6115257740020752,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.6332516670227051,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.6041383743286133,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.6303133964538574,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.5910494327545166,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.6128718852996826,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.7548158168792725,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.7762348651885986,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.8122196197509766,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.8126876354217529,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.8225536346435547,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.8111045360565186,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.7850856781005859,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.7500927448272705,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.752748966217041,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.7348771095275879,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.7627513408660889,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.7259848117828369,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.7842988967895508,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.7856297492980957,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.7751834392547607,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.7797482013702393,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.8270792961120605,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.8305785655975342,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.8540401458740234,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.8621103763580322,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.8492183685302734,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.8679344654083252,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.8932409286499023,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.7730808258056641,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.7836246490478516,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.7798902988433838,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.7884426116943359,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.8156733512878418,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.7656419277191162,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.7817232608795166,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.8081915378570557,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.7919402122497559,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.9182229042053224,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.8033695220947266,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,1.027259111404419,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.8712782859802246,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,1.0630741119384766,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.93495774269104,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,1.3290109634399414,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.9332141876220704,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,1.7453289031982422,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.6082937717437744,1.0912177562713623
793,prioritized_arbiter_unreal23.tlsf,0.7905914783477783,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.8261318206787109,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.9291696548461914,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.976170539855957,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,1.1020898818969729,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,1.3355598449707031,1.808109760284424
800,Radarboard.tlsf,0.862246036529541,1.3105864524841309
801,RegManager.tlsf,0.7037298679351807,1.1682989597320557
802,robot_grid16_1.tlsf,4.815617322921753,5.753599882125855
803,robot_grid2_2.tlsf,0.8867120742797852,1.6354424953460691
804,robot_grid3_3.tlsf,1.810786485671997,2.8771793842315674
805,robot_grid4_4.tlsf,2.8866729736328125,3.7482330799102783
806,robot_grid4_5.tlsf,4.271338939666748,6.064188718795776
807,robot_grid5_1.tlsf,1.4752111434936523,2.181438446044922
808,robot_grid6_1.tlsf,1.651968479156494,2.337336778640747
809,robot_grid8_2.tlsf,2.951387643814087,3.883206367492676
810,Room_a50cadd7.tlsf,0.6075441837310791,1.077751398086548
811,RotationCalculator.tlsf,0.7184410095214844,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.7044053077697754,1.298893690109253
814,round_robin_arbiter3.tlsf,0.8634390830993652,1.448371171951294
815,round_robin_arbiter4.tlsf,1.2129502296447754,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.4967103004455566,3.3450069427490234
817,round_robin_arbiter6.tlsf,12.1343035697937,11.579507112503052
818,round_robin_arbiter7.tlsf,80.85078072547913,89.46143674850464
819,round_robin_arbiter8.tlsf,671.212343454361,742.2794365882874
820,round_robin_arbiter_unreal12_10.tlsf,1.1871299743652344,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,1.3618779182434082,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,1.5039536952972412,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,2.050945997238159,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,2.895189046859741,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,2.5295073986053467,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,2.925856351852417,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.7365334033966064,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.7489800453186035,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.7581250667572021,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.8016467094421387,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.8177299499511719,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.8463187217712402,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.920159101486206,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.9611289501190186,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,1.028620719909668,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,13.80639147758484,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,25.333820104599,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,67.16216611862183,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,166.96392583847046,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,613.8126294612885,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,3600.0,99.865802526474
843,round_robin_arbiter_unreal13_1.tlsf,0.8664016723632812,1.52378511428833
846,round_robin_arbiter_unreal13_2.tlsf,0.8240070343017578,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.8936047554016113,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,1.017399787902832,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,1.218900203704834,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.5667858123779297,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,2.261495590209961,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,3.030796766281128,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,6.156452178955078,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,53.302186250686646,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,132.23720788955688,362.338264465332
857,round_robin_arbiter_unreal14_12.tlsf,253.8091218471527,3600.0
858,round_robin_arbiter_unreal14_13.tlsf,122.41470980644226,3600.0
862,round_robin_arbiter_unreal14_1.tlsf,1.1051404476165771,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,1.1352109909057615,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.4788451194763184,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,2.2691543102264404,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,4.051049709320068,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,8.451784372329712,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,24.89905166625977,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,23.814313173294067,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,46.22482490539551,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.7951943874359131,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.9919850826263428,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,2.233309268951416,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,6.334710121154785,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,43.13949489593506,570.0592777729034
876,round_robin_arbiter_unreal27.tlsf,207.90147614479065,3600.0
878,Scoreboard.tlsf,0.7191197872161865,1.2423946857452393
879,SensorInit.tlsf,0.887413740158081,1.4239206314086914
880,SensorPart.tlsf,0.9275851249694824,1.5354149341583252
881,SensorRegister.tlsf,0.5993189811706543,1.0781910419464111
882,SensorSelector.tlsf,2.092475175857544,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.90679669380188,1.4859349727630615
884,Sensor.tlsf,1.0045971870422363,1.6962502002716064
885,Shades2_235467da.tlsf,0.7146444320678711,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.74857497215271,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.7089769840240479,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.7160377502441406,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.6545999050140381,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.7134060859680176,1.3628156185150146
891,Shades_974f4a68.tlsf,0.819683313369751,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.7079875469207764,1.2568235397338867
893,Shades_a02758ea.tlsf,0.7227520942687988,1.3008811473846436
894,Shades_b209ff21.tlsf,0.7438414096832275,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.6628057956695557,1.2414569854736328
896,shift10.tlsf,0.8574750423431396,1.4238879680633545
897,shift12.tlsf,1.2197151184082031,1.7705392837524414
898,shift16.tlsf,7.721170425415039,8.705073118209839
900,shift8.tlsf,0.6873080730438232,1.220850944519043
901,simple_arbiter_enc10.tlsf,81.98786783218384,112.24390625953674
902,simple_arbiter_enc11.tlsf,162.96361374855042,240.40697765350345
903,simple_arbiter_enc12.tlsf,342.2286903858185,542.6255717277527
904,simple_arbiter_enc13.tlsf,841.457133769989,1249.081290960312
906,simple_arbiter_enc8.tlsf,4.597643136978149,7.127055168151856
907,simple_arbiter_unreal116_1.tlsf,3.444633960723877,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,3.671808958053589,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,3.7342567443847656,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,3.826881170272827,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.082946538925171,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.5819540023803711,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.5759406089782715,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.5688920021057129,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.5547888278961182,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.5705945491790771,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.5578722953796387,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.57358717918396,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.5800585746765137,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.5745151042938232,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.5811681747436523,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.5794022083282471,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.7011110782623291,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.6418039798736572,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.6364090442657471,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.6392066478729248,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.6607391834259033,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.6552846431732178,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.6752505302429199,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.6965601444244385,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.6789233684539795,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.6881637573242188,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.7284984588623047,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.7534477710723877,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.6910371780395508,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.7155437469482422,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.7028262615203857,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.7210710048675537,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.7344722747802734,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.730311393737793,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.7426116466522217,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.7767460346221924,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.7406368255615234,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.7972729206085205,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.727586030960083,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.735175371170044,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.7453486919403076,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.7685751914978027,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.7711532115936279,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.7962298393249512,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.7814652919769287,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.7786853313446045,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.7858262062072754,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.7617135047912598,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.804389476776123,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.8242535591125488,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.8438856601715088,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.8485326766967773,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,1.1213948726654053,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,1.4968183040618896,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.5502076148986816,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.6403148174285889,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.6863448619842529,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.754448652267456,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.8122458457946777,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.9131650924682616,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,1.0401811599731443,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,1.169022798538208,1.6996378898620603
969,SliderDefault.tlsf,0.6632993221282959,1.4433157444000244
970,SliderDelayed.tlsf,1.0157532691955566,1.6856040954589844
971,SliderScored.tlsf,0.9532456398010254,2.0514166355133057
972,SPIPureNext.tlsf,1.942103385925293,3.6220757961273193
973,SPIReadClk.tlsf,0.6214358806610107,1.3595011234283447
974,SPIReadManag.tlsf,1.5469071865081787,2.6183040142059326
975,SPIReadSdi.tlsf,0.6269361972808838,1.3984179496765137
976,SPI.tlsf,0.9621131420135498,1.9214246273040767
977,SPIWriteClk.tlsf,0.6385786533355713,1.3288536071777344
978,SPIWriteManag.tlsf,0.9394161701202391,1.8006103038787842
979,SPIWriteSdi.tlsf,0.6614017486572266,1.451732873916626
980,System_b0840146.tlsf,0.658942461013794,1.5191645622253418
981,test2_f2774e0b.tlsf,0.747154951095581,1.265922784805298
982,test3_efe2feaf.tlsf,0.7490503787994385,1.2059946060180664
983,test4_4b82b1f4.tlsf,0.7028052806854248,1.1969108581542969
984,test5_6cbc6174.tlsf,0.6897351741790771,1.2933454513549805
985,test6_0f5381e9.tlsf,0.6937041282653809,1.4600465297698977
986,test7_2c5b09da.tlsf,0.7031784057617188,1.4209163188934326
987,test8_88f351a6.tlsf,0.6821775436401367,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.7223296165466309,1.6927533149719238
989,test_f3987563.tlsf,0.6360478401184082,1.398618459701538
990,Time_a50cadd7.tlsf,0.6086454391479492,1.3199117183685305
991,Timer_a50cadd7.tlsf,0.6164274215698242,1.3471651077270508
992,tmp_13cfc6f2.tlsf,1.357754468917847,2.148040294647217
993,TorcsAccelerating.tlsf,0.6273798942565918,1.317460060119629
994,TorcsGearing.tlsf,0.6237189769744873,1.2710468769073486
995,TorcsSimple.tlsf,0.6593210697174072,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.7533636093139648,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.6463205814361572,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.7242000102996826,1.3540422916412354
999,TwoCounters2.tlsf,0.7717931270599365,1.471593141555786
1000,TwoCounters3.tlsf,0.8605601787567139,1.6228599548339844
1001,TwoCounters4.tlsf,0.8969783782958984,1.755681037902832
1002,TwoCounters5.tlsf,2.0915701389312744,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.8734734058380127,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.9942741394042968,1.823089838027954
1005,TwoCountersDisButA2.tlsf,1.1234910488128662,2.041424036026001
1006,TwoCountersDisButA3.tlsf,1.6314268112182615,2.326288938522339
1007,TwoCountersDisButA4.tlsf,1.44252347946167,2.293788433074951
1008,TwoCountersDisButA5.tlsf,1.5846476554870603,3.034004211425781
1009,TwoCountersDisButA6.tlsf,1.7552549839019775,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.6608853340148926,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.686353921890259,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,4.596653938293457,6.465341091156006
1013,TwoCountersDisButAC.tlsf,5.024735450744629,6.7478392124176025
1014,TwoCountersGui.tlsf,0.949974775314331,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.7658872604370117,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.7654824256896973,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.8591623306274414,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.8807511329650879,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.9218227863311768,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,1.0424861907958984,1.9841325283050537
1021,TwoCountersInRangeA6.tlsf,0.8932650089263916,1.5424597263336182
1022,TwoCountersInRangeM0.tlsf,1.1449129581451416,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,1.1226303577423096,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,1.0725703239440918,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,1.022693157196045,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,1.0219709873199463,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,1.0377624034881592,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.7912211418151855,1.7711143493652344
1029,TwoCountersRefinedRefined.tlsf,0.7822575569152832,1.613661766052246
1030,TwoCountersRefined.tlsf,0.8035855293273926,1.5681440830230713
1031,TwoCounters.tlsf,0.7770915031433105,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.5413470268249512,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.5853192806243896,1.1632845401763916
1034,UnderapproxStrengthenedDemo.tlsf,0.5452044010162354,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.7148146629333496,1.5978014469146729
1036,Warnlight_a50cadd7.tlsf,0.5873329639434814,1.3878841400146484
1037,Window_235467da.tlsf,0.7520425319671631,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.7438561916351318,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.7706699371337891,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.736109733581543,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.8470323085784912,2.069787740707397
1042,Window2_f1477cc5.tlsf,0.7227494716644287,1.9000585079193115
1043,Window2Min_88c5c1c3.tlsf,0.6702892780303955,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.7535536289215088,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.7322161197662354,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.661592960357666,1.488123893737793
1047,workstation_resupply_1.tlsf,0.9163987636566162,1.7288451194763184
1048,workstation_resupply_2.tlsf,1.719541072845459,2.7170865535736084
1049,workstation_resupply_3.tlsf,5.985580205917358,7.753826141357422
1050,workstation_resupply_4.tlsf,60.4514536857605,85.83440780639648
1051,workstation_resupply_5.tlsf,409.7924151420593,609.9916722774506
1053,Zoo0.tlsf,0.7370164394378662,2.090338706970215
1054,Zoo10.tlsf,0.7351775169372559,1.9517698287963867
1055,Zoo5.tlsf,0.7203764915466309,1.759113311767578


==> data/time/Syntcomp_SemmlA_Semml_real.csv <==
,name,time_SemmlA,time_Semml
0,01.tlsf,0.8122713565826416,1.4454646110534668
1,02.tlsf,1.0680854320526123,1.4474735260009766
2,03.tlsf,6.00546145439148,2.0155997276306152
3,05.tlsf,39.37299919128418,3.066654682159424
4,06.tlsf,59.69275808334351,3.228276014328003
5,07.tlsf,57.47680044174194,3.0286245346069336
6,08.tlsf,96.30319452285768,3.591876745223999
7,09.tlsf,49.680726766586304,3.147477626800537
8,10.tlsf,44.84678363800049,3.221299648284912
9,11.tlsf,41.679181814193726,3.1626484394073486
10,12.tlsf,45.0127637386322,3.909294843673706
11,13.tlsf,77.90371036529541,3.67681884765625
12,abcg_arbiter1.tlsf,0.749885082244873,1.3731772899627686
13,abcg_arbiter2.tlsf,1.1650607585906982,2.19907546043396
14,abcg_arbiter3.tlsf,5.491636514663696,6.143752574920654
15,abcg_arbiter4.tlsf,53.494646310806274,68.2802586555481
16,abcg_arbiter5.tlsf,1195.5871675014496,1518.7909507751465
18,ActionConverter.tlsf,0.6532924175262451,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.64963698387146,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.6891942024230957,1.257152795791626
21,Alarm_68c86764.tlsf,1.7843804359436035,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.3476893901824951,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.7338626384735107,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.7191381454467773,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,5.861871957778931,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.1714494228363037,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.6602225303649902,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.7634973526000977,1.3702852725982666
36,amba_case_study2.tlsf,6.647100925445557,11.769137382507324
37,amba_case_study3.tlsf,303.4020628929138,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,125.4654643535614,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,592.74307513237,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.7436807155609131,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.8644936084747314,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.9824278354644777,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,1.314957857131958,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,1.9448163509368896,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,3.259114980697632,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,8.588381290435791,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,31.3622727394104,31.12661814689636
50,amba_decomposed_decode.tlsf,0.6020815372467041,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.9075164794921876,1.565610408782959
52,amba_decomposed_encode11.tlsf,1.0100102424621582,1.6942341327667236
53,amba_decomposed_encode12.tlsf,1.1660640239715576,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.2434611320495603,1.8868658542633057
55,amba_decomposed_encode14.tlsf,1.8538131713867188,2.624626874923706
56,amba_decomposed_encode15.tlsf,2.940224885940552,3.087135076522827
57,amba_decomposed_encode16.tlsf,4.1468799114227295,5.203777074813843
58,amba_decomposed_encode20.tlsf,198.02486848831177,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.6183335781097412,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.6752059459686279,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.7119889259338379,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.7255868911743164,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.7182557582855225,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.7746202945709229,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.8005180358886719,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.839832067489624,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.8694305419921875,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.4923555850982666,1.7166457176208496
69,amba_decomposed_lock12.tlsf,1.5724339485168457,1.9364936351776123
70,amba_decomposed_lock13.tlsf,5.288306951522827,2.810361385345459
71,amba_decomposed_lock14.tlsf,3.59860634803772,4.057227611541748
72,amba_decomposed_lock15.tlsf,5.080444574356079,2.7322115898132324
73,amba_decomposed_lock16.tlsf,1.6434063911437988,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.6400396823883057,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.6723735332489014,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.678368091583252,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.7201375961303711,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.7755153179168701,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.7475395202636719,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.8437345027923584,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.827113151550293,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.5970127582550049,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.7649531364440918,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.70064377784729,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.6760170459747314,1.364680290222168
86,amba_gr+_2.tlsf,8.533207178115845,9.538057327270508
87,amba_gr_2.tlsf,4.928752660751343,6.28741717338562
88,amba_gr+_3.tlsf,118.3408784866333,144.7599322795868
89,amba_gr_3.tlsf,74.94476056098938,37.82948970794678
90,amba_gr+_4.tlsf,390.0679886341095,569.1445903778076
91,amba_gr_4.tlsf,266.2606449127197,140.63201475143433
95,arbiter1.tlsf,0.6186196804046631,1.2310130596160889
96,arbiter2.tlsf,0.6978847980499268,1.356713056564331
97,arbiter3.tlsf,0.8066291809082031,1.5339233875274658
98,arbiter4.tlsf,0.9525802135467528,1.7404603958129885
99,arbiter5.tlsf,1.7136385440826416,2.578723430633545
100,arbiter6.tlsf,4.607579708099365,4.7056145668029785
101,arbiter7.tlsf,17.27243971824646,19.844414949417114
102,arbiter8.tlsf,102.26996302604675,96.24703884124756
103,arbiter9.tlsf,518.9278020858765,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.5485548973083496,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.6815309524536133,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.8869316577911377,1.6532227993011477
107,arbiter_with_buffer4.tlsf,1.661559820175171,2.7453980445861816
108,arbiter_with_buffer5.tlsf,5.323576927185059,7.674860000610352
109,arbiter_with_buffer6.tlsf,33.84852385520935,53.72219800949097
110,arbiter_with_buffer7.tlsf,316.00238585472107,366.9489901065826
112,arbiter_with_cancel1.tlsf,0.6830053329467773,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.7811064720153809,1.4182014465332031
114,arbiter_with_cancel3.tlsf,1.2024774551391602,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.7133948802948,6.101004123687744
116,arbiter_with_cancel5.tlsf,55.277307987213135,73.67804527282715
117,arbiter_with_cancel6.tlsf,1572.4915566444397,1465.669992685318
120,Automata16S.tlsf,1.6112282276153564,2.224729537963867
122,Automata.tlsf,0.8499789237976074,1.4019150733947754
123,Button.tlsf,0.6179068088531494,1.1338484287261963
126,CheckAlarmBroken1_1a2942e3.tlsf,0.6067416667938232,1.1855831146240234
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.7178795337677002,1.2679128646850586
155,CheckWarnlightBroken1_70523fbe.tlsf,0.5973255634307861,1.0906341075897217
158,Cockpitboard_efe2feaf.tlsf,0.7519052028656006,1.3500094413757324
159,Cockpitboard.tlsf,0.7657113075256348,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.91273832321167,1.6370456218719482
161,Coffee_235467da.tlsf,0.8051886558532715,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.7870371341705322,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.984142541885376,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.9541513919830322,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.8219091892242432,1.4353511333465576
167,CoffeeMin_88f351a6.tlsf,0.6570041179656982,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.8712348937988281,1.603630781173706
170,collector_v111.tlsf,9.343120813369753,11.302647590637209
171,collector_v112.tlsf,25.84420132637024,30.637314796447757
172,collector_v113.tlsf,75.42183375358582,78.70416331291199
173,collector_v114.tlsf,222.1722273826599,282.4412331581116
174,collector_v115.tlsf,737.0188825130463,970.786406993866
175,collector_v13.tlsf,0.6271791458129883,1.259695053100586
176,collector_v15.tlsf,0.7551324367523193,1.4444026947021484
177,collector_v17.tlsf,0.9908607006072998,1.7855267524719238
178,collector_v19.tlsf,2.2874503135681152,3.202687740325928
179,collector_v210.tlsf,3.6949944496154794,19.826025009155277
180,collector_v211.tlsf,9.741639375686646,62.92843627929688
181,collector_v212.tlsf,27.667455434799194,207.29514479637143
182,collector_v213.tlsf,83.1056752204895,683.1925954818726
183,collector_v215.tlsf,782.8494622707367,3600.0
184,collector_v23.tlsf,0.6507167816162109,1.325664520263672
185,collector_v25.tlsf,0.7566697597503662,1.5311057567596436
186,collector_v27.tlsf,0.9655594825744628,2.1726794242858887
187,collector_v29.tlsf,1.9441039562225344,7.525159120559692
188,collector_v310.tlsf,8.563538312911987,3.977994680404663
189,collector_v311.tlsf,24.59550309181213,10.550399541854858
190,collector_v312.tlsf,139.07898664474487,36.18269443511963
191,collector_v313.tlsf,334.2038834095001,136.35400295257568
193,collector_v33.tlsf,0.6599867343902588,1.2723581790924072
194,collector_v35.tlsf,0.778963565826416,1.328120470046997
195,collector_v37.tlsf,1.1798317432403564,1.546400547027588
196,collector_v39.tlsf,3.0917561054229736,2.200905561447144
200,Core_solved_974f4a68.tlsf,0.8874475955963135,1.5312676429748535
222,Door_2d1010f8.tlsf,0.666393518447876,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.6981210708618164,1.3598880767822266
224,EnemeyModule.tlsf,0.6345090866088867,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.7922964096069336,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.768136739730835,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.7163686752319336,1.2033016681671145
228,EscalatorCounting.tlsf,0.6650686264038086,1.207888126373291
229,EscalatorNonCounting.tlsf,0.5967929363250732,1.159968376159668
230,EscalatorNonReactive.tlsf,0.581660270690918,1.0993118286132812
231,EscalatorSmart.tlsf,0.7202281951904297,1.4214556217193604
232,example101.tlsf,0.5854930877685547,1.099067211151123
233,example102.tlsf,0.6067671775817871,1.1999130249023438
234,example10a1.tlsf,0.673170804977417,1.355703830718994
235,example10a2.tlsf,0.7091045379638672,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.6321525573730469,1.1648082733154297
237,example71.tlsf,0.5521118640899658,1.0688490867614746
238,example72.tlsf,0.5989158153533936,1.211909294128418
239,example7a1.tlsf,0.5604405403137207,1.110603094100952
240,example7a2.tlsf,0.6152036190032959,1.2012989521026611
241,example81.tlsf,0.6049261093139648,1.106062650680542
242,example82.tlsf,0.6202359199523926,1.250044584274292
243,example91.tlsf,0.5882937908172607,1.1896755695343018
244,example92.tlsf,0.6336312294006348,1.2133917808532717
246,FelixSpecFixed_2418b67e.tlsf,1.266515016555786,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,1.362440586090088,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,1.3514466285705566,1.9372920989990237
250,FelixSpecFixed4_3916ec59.tlsf,1.3123564720153809,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,1.2851698398590088,1.834508180618286
254,finding_nemo_1.tlsf,0.9532959461212158,1.6753637790679932
255,finding_nemo_2.tlsf,1.505781888961792,2.270284652709961
256,finding_nemo_3.tlsf,2.9489638805389404,3.251413106918335
257,finding_nemo_4.tlsf,11.669732332229614,12.186866283416748
258,finding_nemo_5.tlsf,80.0276665687561,55.372708797454834
260,full_arbiter_enc10.tlsf,1240.578922510147,650.6748809814453
262,full_arbiter_enc8.tlsf,86.93804216384888,77.25459218025208
326,Gamelogic.tlsf,0.9330716133117676,1.36254620552063
327,GamemodeChooser.tlsf,0.8158972263336182,1.282764911651611
328,Gamemodule.tlsf,0.6793045997619629,1.1564230918884275
329,generalized_buffer2.tlsf,17.250911951065063,20.223138332366943
330,generalized_buffer3.tlsf,302.51333713531494,267.04844999313354
334,Heating_235467da.tlsf,0.6932263374328613,1.329106330871582
335,Heating_974f4a68.tlsf,0.7534313201904297,1.317781925201416
336,Heating_b02056d6.tlsf,0.6798093318939209,1.2962656021118164
337,Heating_b209ff21.tlsf,0.6804988384246826,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.6686604022979736,1.295189380645752
339,Increment.tlsf,0.5866580009460449,1.0604934692382812
343,KitchenTimerV0.tlsf,0.605391263961792,1.1007709503173828
344,KitchenTimerV10.tlsf,1.26871919631958,1.853827714920044
345,KitchenTimerV1.tlsf,0.7020134925842285,1.17030668258667
346,KitchenTimerV2.tlsf,0.7778117656707764,1.3339824676513672
347,KitchenTimerV3.tlsf,0.8693981170654297,1.4803016185760498
348,KitchenTimerV4.tlsf,0.903296947479248,1.4570538997650146
349,KitchenTimerV5.tlsf,1.0030031204223633,1.5874252319335938
350,KitchenTimerV6.tlsf,1.0928099155426023,1.7803955078125
351,KitchenTimerV7.tlsf,1.1507039070129397,1.7669432163238523
352,KitchenTimerV8.tlsf,1.3863778114318848,1.8628602027893064
353,KitchenTimerV9.tlsf,1.3718860149383545,1.9333610534667969
354,LampController_974f4a68.tlsf,0.8410537242889404,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.7730715274810791,1.505812168121338
356,LedMatrix.tlsf,176.13124442100525,178.00779843330383
357,lift2.tlsf,0.8112125396728516,1.3943793773651123
358,lift3.tlsf,1.0120205879211426,1.6811883449554443
360,lift_gr1+2.tlsf,0.9260692596435548,1.7474071979522705
361,lift_gr12.tlsf,0.8152258396148682,1.587155818939209
362,lift_gr1+3.tlsf,1.4958322048187256,2.352034568786621
363,lift_gr13.tlsf,1.2484734058380127,2.043879270553589
364,lift_gr1+6.tlsf,33.91512846946716,30.72111654281616
365,lift_gr1+7.tlsf,185.51494240760803,222.82865118980408
366,lift_gr17.tlsf,48.58587145805359,42.89997386932373
368,lift_gr18.tlsf,345.5310363769531,382.8980779647827
371,lift_unary_enc2.tlsf,0.8186209201812744,1.515742540359497
372,lift_unary_enc3.tlsf,1.027149677276611,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.8292269706726074,1.519590139389038
377,Light_d65ed84e.tlsf,0.8152186870574951,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.8448095321655273,1.5802559852600098
379,Lights2_06e9cad4.tlsf,2.809419870376587,3.4893453121185303
380,Lights2_0f5381e9.tlsf,3.769119262695313,3.059673309326172
381,Lights2_2c5b09da.tlsf,1.0847530364990234,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.5454843044281006,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.2507169246673584,3.678154945373535
384,Lights_2c5b09da.tlsf,0.7586820125579834,1.3655078411102295
386,Lights2_f3987563.tlsf,3.6116127967834473,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.7689273357391357,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.8402602672576904,1.5539100170135498
389,Lights3_235467da.tlsf,0.811443567276001,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.7698056697845459,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.8732616901397705,1.375896692276001
392,Lights_3461125b.tlsf,0.8489365577697754,1.431185245513916
393,Lights3_6bea956e.tlsf,0.8130624294281006,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.859403133392334,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.6910436153411865,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.8379290103912354,1.5781948566436768
397,Lights_b0840146.tlsf,0.8684844970703125,1.4116826057434082
398,Lights_f3987563.tlsf,0.8650851249694824,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.693321943283081,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,6.27190899848938,7.120263338088989
402,LightsTotal_9cbf2546.tlsf,6.905886650085449,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,3.540182113647461,7.429296493530273
406,lilydemo03.tlsf,0.6565227508544922,1.3212966918945312
407,lilydemo04.tlsf,0.6784236431121826,1.2980976104736328
408,lilydemo05.tlsf,0.6696641445159912,1.3121066093444824
409,lilydemo06.tlsf,0.6691782474517822,1.2298614978790283
410,lilydemo07.tlsf,0.6771483421325684,1.2002363204956057
411,lilydemo08.tlsf,0.5598280429840088,1.066849708557129
412,lilydemo09.tlsf,0.6163473129272461,1.2679367065429688
413,lilydemo10.tlsf,0.5508637428283691,1.0557565689086914
415,lilydemo12.tlsf,0.5550355911254883,1.048114538192749
416,lilydemo13.tlsf,0.5923833847045898,1.1486437320709229
417,lilydemo14.tlsf,0.6035044193267822,1.1975915431976318
420,lilydemo17.tlsf,0.6162571907043457,1.2031705379486084
421,lilydemo18.tlsf,0.6544396877288818,1.2341108322143557
422,lilydemo19.tlsf,0.6477463245391846,1.2856664657592771
423,lilydemo20.tlsf,0.7033874988555908,1.2957725524902344
424,lilydemo21.tlsf,0.8648831844329834,1.5153632164001465
425,lilydemo22.tlsf,0.7142581939697266,1.3757288455963137
426,lilydemo23.tlsf,0.6186313629150391,1.262955904006958
427,lilydemo24.tlsf,0.663264274597168,1.3738715648651123
428,load_balancer10.tlsf,617.1739933490753,920.1730010509492
429,load_balancer2.tlsf,0.729816198348999,1.3557419776916504
430,load_balancer3.tlsf,0.8150882720947266,1.4441115856170654
431,load_balancer4.tlsf,0.9639313220977784,1.5733587741851809
432,load_balancer5.tlsf,1.233330011367798,2.293796300888061
433,load_balancer6.tlsf,2.1941964626312256,3.594963788986206
434,load_balancer7.tlsf,6.527783393859863,7.922900676727295
435,load_balancer8.tlsf,28.20917248725891,37.54050064086914
436,load_balancer9.tlsf,107.91741180419922,148.13470339775083
488,load_balancer_unreal22.tlsf,0.7317731380462646,1.457075595855713
495,ltl2dba01.tlsf,0.5830183029174805,1.1610450744628906
496,ltl2dba02.tlsf,0.644287109375,1.188530206680298
497,ltl2dba03.tlsf,0.6051592826843262,1.1722509860992432
498,ltl2dba04.tlsf,0.5973000526428223,1.1614923477172852
499,ltl2dba05.tlsf,0.6004903316497803,1.1495349407196045
500,ltl2dba06.tlsf,0.6022045612335205,1.1545634269714355
501,ltl2dba07.tlsf,0.6447262763977051,1.2082946300506592
502,ltl2dba08.tlsf,0.6253550052642822,1.1880018711090088
503,ltl2dba09.tlsf,0.5996236801147461,1.0773162841796875
504,ltl2dba10.tlsf,0.588681697845459,1.1231229305267334
505,ltl2dba11.tlsf,0.6153030395507812,1.1667616367340088
506,ltl2dba12.tlsf,0.5983066558837891,1.0531799793243408
507,ltl2dba13.tlsf,0.620868444442749,1.1400525569915771
508,ltl2dba14.tlsf,0.6109349727630615,1.1555278301239014
509,ltl2dba15.tlsf,0.5773725509643555,1.0728659629821775
510,ltl2dba16.tlsf,0.6344215869903564,1.2143733501434326
511,ltl2dba17.tlsf,0.635199785232544,1.2032623291015625
512,ltl2dba18.tlsf,0.6233899593353271,1.153129816055298
513,ltl2dba19.tlsf,0.5987167358398438,1.142348051071167
514,ltl2dba20.tlsf,0.6216461658477783,1.180673122406006
515,ltl2dba21.tlsf,0.6589956283569336,1.2256643772125244
516,ltl2dba22.tlsf,0.5765619277954102,1.0762450695037842
517,ltl2dba23.tlsf,0.6023578643798828,1.1710832118988037
518,ltl2dba24.tlsf,0.5878634452819824,1.0522503852844238
519,ltl2dba25.tlsf,0.6204700469970703,1.163048267364502
520,ltl2dba26.tlsf,0.5961263179779053,1.148453712463379
522,ltl2dba_alpha100.tlsf,3.9454267024993896,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.7048139572143555,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.7119817733764648,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.7144889831542969,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.7287933826446533,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.7400763034820557,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.7283766269683838,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.5971009731292725,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.7568104267120361,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.8039588928222656,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.6058714389801025,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.628192663192749,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.6131157875061035,1.2316982746124268
535,ltl2dba_alpha50.tlsf,1.0247280597686768,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.6457352638244629,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.624758243560791,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.6704142093658447,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.6703581809997559,1.3310999870300293
541,ltl2dba_beta10.tlsf,1.0559897422790527,1.644254207611084
542,ltl2dba_beta15.tlsf,1.991841554641724,3.173888921737671
543,ltl2dba_beta18.tlsf,3600.0,3.17484974861145
544,ltl2dba_beta1.tlsf,0.5791583061218262,1.2470881938934326
545,ltl2dba_beta20.tlsf,3600.0,3.280225276947021
547,ltl2dba_beta2.tlsf,0.6111726760864258,1.182112693786621
549,ltl2dba_beta3.tlsf,0.6697585582733154,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.6982650756835938,1.387004852294922
551,ltl2dba_beta5.tlsf,0.7839512825012207,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.8397388458251953,1.462446928024292
553,ltl2dba_beta7.tlsf,0.996821403503418,1.828096389770508
554,ltl2dba_beta8.tlsf,0.9470539093017578,1.7134873867034912
556,ltl2dba_C210.tlsf,0.6985301971435547,1.3044404983520508
557,ltl2dba_C212.tlsf,0.8141257762908936,1.413111448287964
558,ltl2dba_C214.tlsf,1.0218541622161863,1.710254430770874
559,ltl2dba_C216.tlsf,2.026106119155884,2.6117660999298096
560,ltl2dba_C21.tlsf,0.5740513801574707,1.151179313659668
562,ltl2dba_C22.tlsf,0.6167619228363037,1.637911319732666
563,ltl2dba_C23.tlsf,0.6407589912414551,1.2852869033813477
564,ltl2dba_C24.tlsf,0.6268911361694336,1.2318601608276367
566,ltl2dba_C25.tlsf,0.631399393081665,1.292426824569702
568,ltl2dba_C26.tlsf,0.6565604209899902,1.2655572891235352
570,ltl2dba_C27.tlsf,0.6489856243133545,1.2369976043701172
572,ltl2dba_C28.tlsf,0.6657075881958008,1.312710523605347
573,ltl2dba_C29.tlsf,0.6814141273498535,1.3637571334838867
574,ltl2dba_E10.tlsf,2.360640048980713,3.0944173336029053
575,ltl2dba_E12.tlsf,13.632550954818726,15.37189793586731
576,ltl2dba_E14.tlsf,99.01577019691469,112.31402373313904
577,ltl2dba_E15.tlsf,298.3466801643372,283.03296089172363
579,ltl2dba_E1.tlsf,0.5808262825012207,1.0786948204040527
580,ltl2dba_E2.tlsf,0.5925114154815674,1.2029361724853516
581,ltl2dba_E3.tlsf,0.5894989967346191,1.2387633323669434
582,ltl2dba_E4.tlsf,0.6385061740875244,1.2492759227752686
583,ltl2dba_E5.tlsf,0.674386739730835,1.270073175430298
584,ltl2dba_E6.tlsf,0.7168481349945068,1.332554578781128
585,ltl2dba_E7.tlsf,0.8463847637176514,1.4542670249938965
586,ltl2dba_E8.tlsf,1.0208992958068848,1.6943142414093018
587,ltl2dba_E9.tlsf,1.4350438117980957,2.24953031539917
588,ltl2dba_Q10.tlsf,17.739035606384277,19.23159146308899
589,ltl2dba_Q12.tlsf,213.8172333240509,187.42586469650269
591,ltl2dba_Q1.tlsf,0.5936143398284912,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.6080589294433594,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.654667854309082,1.318899631500244
594,ltl2dba_Q4.tlsf,0.7227921485900879,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.7685983180999756,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.9533071517944336,1.6384713649749756
597,ltl2dba_Q7.tlsf,1.28904390335083,2.063327550888061
598,ltl2dba_Q8.tlsf,2.337390422821045,2.9180729389190674
602,ltl2dba_R1.tlsf,0.5833027362823486,1.1639432907104492
628,ltl2dba_U110.tlsf,3.165415048599243,3.1178653240203857
629,ltl2dba_U112.tlsf,16.895888328552246,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.5623648166656494,1.0726890563964844
632,ltl2dba_U12.tlsf,0.5878267288208008,1.1377897262573242
633,ltl2dba_U13.tlsf,0.5808899402618408,1.1597821712493896
634,ltl2dba_U14.tlsf,0.6171400547027588,1.2016377449035645
635,ltl2dba_U15.tlsf,0.6576521396636963,1.250199794769287
636,ltl2dba_U16.tlsf,0.6699817180633545,1.3638026714324951
637,ltl2dba_U17.tlsf,0.7795171737670898,1.424297571182251
638,ltl2dba_U18.tlsf,1.0094473361968994,1.6731688976287842
639,ltl2dba_U19.tlsf,1.4390637874603271,2.0161075592041016
640,ltl2dpa01.tlsf,0.6319010257720947,1.231637716293335
641,ltl2dpa02.tlsf,0.5898137092590332,1.175971746444702
642,ltl2dpa03.tlsf,0.7107846736907959,1.3535597324371338
643,ltl2dpa04.tlsf,0.5991067886352539,1.1284518241882324
644,ltl2dpa05.tlsf,0.6002483367919922,1.14703631401062
645,ltl2dpa06.tlsf,0.5987632274627686,1.1260907649993896
646,ltl2dpa07.tlsf,0.6125216484069824,1.227907419204712
647,ltl2dpa08.tlsf,0.596306324005127,1.1372132301330566
648,ltl2dpa09.tlsf,0.5956659317016602,1.2309486865997314
649,ltl2dpa10.tlsf,0.67397141456604,1.2315940856933594
650,ltl2dpa11.tlsf,0.6337268352508545,1.208693504333496
651,ltl2dpa12.tlsf,0.6985738277435303,1.3119962215423584
652,ltl2dpa13.tlsf,0.6602640151977539,1.2872109413146973
653,ltl2dpa14.tlsf,0.6392724514007568,1.255241632461548
654,ltl2dpa15.tlsf,0.6025879383087158,1.2268693447113037
655,ltl2dpa16.tlsf,0.6131887435913086,1.2116436958312988
656,ltl2dpa17.tlsf,0.6414024829864502,1.2169692516326904
657,ltl2dpa18.tlsf,0.6338150501251221,1.2225756645202637
658,ltl2dpa19.tlsf,0.6767690181732178,1.249439716339111
659,ltl2dpa20.tlsf,0.6372330188751221,1.2498786449432373
660,ltl2dpa21.tlsf,0.6733512878417969,1.270524501800537
661,ltl2dpa22.tlsf,0.7370302677154541,1.4401121139526367
662,ltl2dpa23.tlsf,0.6198742389678955,1.1322150230407717
663,ltl2dpa24.tlsf,0.6569676399230957,1.1832537651062012
665,ModdifiedLedMatrix5X.tlsf,1.2087817192077637,2.074670553207397
671,Morning2_4d4ca5c4.tlsf,0.749476432800293,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.7505769729614258,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.6249163150787354,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,1392.1252074241638,1054.095065832138
679,Morning_88c5c1c3.tlsf,5.95758056640625,25.33792471885681
680,Morning_9cac58d3.tlsf,4.989008665084839,24.054515600204468
684,MorningMin_d6c5ac79.tlsf,0.876140832901001,1.5248022079467771
685,MusicAppFeedback.tlsf,0.7701106071472168,1.43318510055542
686,MusicAppMotivating.tlsf,0.8165416717529297,1.4736948013305664
687,MusicAppSimple.tlsf,0.7502293586730957,1.430874586105347
688,mux10.tlsf,0.7218420505523682,1.2563188076019287
689,mux12.tlsf,0.725590705871582,1.23521089553833
690,mux16.tlsf,1.263141632080078,1.3285362720489502
691,mux32.tlsf,0.8279552459716797,48.91459965705872
693,mux8.tlsf,0.6886663436889648,1.1922969818115234
694,narylatch10.tlsf,34.79443573951721,32.58760380744934
695,narylatch11.tlsf,187.18671464920044,131.32593178749084
696,narylatch12.tlsf,588.723757982254,684.0593883991241
698,narylatch8.tlsf,3.033409118652344,3.110765218734741
708,OneCounterGuiA9.tlsf,1.8540797233581543,2.967979907989502
713,OneCounterInRangeA3.tlsf,0.650501012802124,1.189681053161621
715,OneCounter.tlsf,2.3175625801086426,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.7561213970184326,1.36153244972229
718,prioritized_arbiter10.tlsf,0.9727935791015624,1.6193904876708984
719,prioritized_arbiter12.tlsf,1.085737943649292,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.6122615337371826,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.6724040508270264,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.7048988342285156,1.358489751815796
723,prioritized_arbiter4.tlsf,0.7704448699951172,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.7811973094940186,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.8127000331878662,1.427971363067627
726,prioritized_arbiter7.tlsf,0.838280200958252,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.8686106204986572,1.490495681762695
728,prioritized_arbiter9.tlsf,0.9042325019836426,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,117.51975679397584,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,700.85076379776,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,1353.4929275512695,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,14.951825380325316,15.205368995666504
800,Radarboard.tlsf,0.862246036529541,1.3105864524841309
801,RegManager.tlsf,0.7037298679351807,1.1682989597320557
802,robot_grid16_1.tlsf,4.815617322921753,5.753599882125855
803,robot_grid2_2.tlsf,0.8867120742797852,1.6354424953460691
804,robot_grid3_3.tlsf,1.810786485671997,2.8771793842315674
805,robot_grid4_4.tlsf,2.8866729736328125,3.7482330799102783
806,robot_grid4_5.tlsf,4.271338939666748,6.064188718795776
807,robot_grid5_1.tlsf,1.4752111434936523,2.181438446044922
808,robot_grid6_1.tlsf,1.651968479156494,2.337336778640747
809,robot_grid8_2.tlsf,2.951387643814087,3.883206367492676
811,RotationCalculator.tlsf,0.7184410095214844,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.7044053077697754,1.298893690109253
814,round_robin_arbiter3.tlsf,0.8634390830993652,1.448371171951294
815,round_robin_arbiter4.tlsf,1.2129502296447754,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.4967103004455566,3.3450069427490234
817,round_robin_arbiter6.tlsf,12.1343035697937,11.579507112503052
818,round_robin_arbiter7.tlsf,80.85078072547913,89.46143674850464
819,round_robin_arbiter8.tlsf,671.212343454361,742.2794365882874
878,Scoreboard.tlsf,0.7191197872161865,1.2423946857452393
879,SensorInit.tlsf,0.887413740158081,1.4239206314086914
880,SensorPart.tlsf,0.9275851249694824,1.5354149341583252
881,SensorRegister.tlsf,0.5993189811706543,1.0781910419464111
882,SensorSelector.tlsf,2.092475175857544,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.90679669380188,1.4859349727630615
884,Sensor.tlsf,1.0045971870422363,1.6962502002716064
885,Shades2_235467da.tlsf,0.7146444320678711,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.74857497215271,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.7089769840240479,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.7160377502441406,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.6545999050140381,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.7134060859680176,1.3628156185150146
891,Shades_974f4a68.tlsf,0.819683313369751,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.7079875469207764,1.2568235397338867
893,Shades_a02758ea.tlsf,0.7227520942687988,1.3008811473846436
894,Shades_b209ff21.tlsf,0.7438414096832275,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.6628057956695557,1.2414569854736328
896,shift10.tlsf,0.8574750423431396,1.4238879680633545
897,shift12.tlsf,1.2197151184082031,1.7705392837524414
898,shift16.tlsf,7.721170425415039,8.705073118209839
900,shift8.tlsf,0.6873080730438232,1.220850944519043
901,simple_arbiter_enc10.tlsf,81.98786783218384,112.24390625953674
902,simple_arbiter_enc11.tlsf,162.96361374855042,240.40697765350345
903,simple_arbiter_enc12.tlsf,342.2286903858185,542.6255717277527
904,simple_arbiter_enc13.tlsf,841.457133769989,1249.081290960312
906,simple_arbiter_enc8.tlsf,4.597643136978149,7.127055168151856
969,SliderDefault.tlsf,0.6632993221282959,1.4433157444000244
970,SliderDelayed.tlsf,1.0157532691955566,1.6856040954589844
971,SliderScored.tlsf,0.9532456398010254,2.0514166355133057
972,SPIPureNext.tlsf,1.942103385925293,3.6220757961273193
973,SPIReadClk.tlsf,0.6214358806610107,1.3595011234283447
974,SPIReadManag.tlsf,1.5469071865081787,2.6183040142059326
975,SPIReadSdi.tlsf,0.6269361972808838,1.3984179496765137
976,SPI.tlsf,0.9621131420135498,1.9214246273040767
977,SPIWriteClk.tlsf,0.6385786533355713,1.3288536071777344
978,SPIWriteManag.tlsf,0.9394161701202391,1.8006103038787842
979,SPIWriteSdi.tlsf,0.6614017486572266,1.451732873916626
981,test2_f2774e0b.tlsf,0.747154951095581,1.265922784805298
982,test3_efe2feaf.tlsf,0.7490503787994385,1.2059946060180664
984,test5_6cbc6174.tlsf,0.6897351741790771,1.2933454513549805
985,test6_0f5381e9.tlsf,0.6937041282653809,1.4600465297698977
986,test7_2c5b09da.tlsf,0.7031784057617188,1.4209163188934326
989,test_f3987563.tlsf,0.6360478401184082,1.398618459701538
991,Timer_a50cadd7.tlsf,0.6164274215698242,1.3471651077270508
992,tmp_13cfc6f2.tlsf,1.357754468917847,2.148040294647217
993,TorcsAccelerating.tlsf,0.6273798942565918,1.317460060119629
994,TorcsGearing.tlsf,0.6237189769744873,1.2710468769073486
995,TorcsSimple.tlsf,0.6593210697174072,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.7533636093139648,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.6463205814361572,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.7242000102996826,1.3540422916412354
1000,TwoCounters3.tlsf,0.8605601787567139,1.6228599548339844
1001,TwoCounters4.tlsf,0.8969783782958984,1.755681037902832
1021,TwoCountersInRangeA6.tlsf,0.8932650089263916,1.5424597263336182
1029,TwoCountersRefinedRefined.tlsf,0.7822575569152832,1.613661766052246
1034,UnderapproxStrengthenedDemo.tlsf,0.5452044010162354,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.7148146629333496,1.5978014469146729
1037,Window_235467da.tlsf,0.7520425319671631,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.7438561916351318,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.7706699371337891,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.736109733581543,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.8470323085784912,2.069787740707397
1043,Window2Min_88c5c1c3.tlsf,0.6702892780303955,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.7535536289215088,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.7322161197662354,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.661592960357666,1.488123893737793
1047,workstation_resupply_1.tlsf,0.9163987636566162,1.7288451194763184
1048,workstation_resupply_2.tlsf,1.719541072845459,2.7170865535736084
1049,workstation_resupply_3.tlsf,5.985580205917358,7.753826141357422
1050,workstation_resupply_4.tlsf,60.4514536857605,85.83440780639648
1051,workstation_resupply_5.tlsf,409.7924151420593,609.9916722774506
1053,Zoo0.tlsf,0.7370164394378662,2.090338706970215
1054,Zoo10.tlsf,0.7351775169372559,1.9517698287963867
1055,Zoo5.tlsf,0.7203764915466309,1.759113311767578


==> data/time/Syntcomp_SemmlA_Semml_unreal.csv <==
,name,time_SemmlA,time_Semml
29,AllLights_06e9cad4.tlsf,337.50147581100464,415.5346636772156
30,AllLights_2c5b09da.tlsf,218.7105014324188,170.70298862457275
31,AllLights_63831f8c.tlsf,385.3565483093262,457.9501130580902
32,AllLights_aeb1d897.tlsf,680.5603196620941,326.4877004623413
33,AllLights_b209ff21.tlsf,432.7830286026001,274.319589138031
34,AllLights_d6c5ac79.tlsf,778.5382225513458,417.2041141986847
35,AllShades_66f450a4.tlsf,56.29679036140442,59.35162925720215
119,Assumptions_a50cadd7.tlsf,0.9950058460235596,1.561699390411377
124,CheckAlarm_6bea956e.tlsf,0.6498982906341553,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.6219830513000488,1.2510392665863037
127,CheckCoffeMachine_1cf58fc1.tlsf,0.760124683380127,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.7460718154907227,1.2644860744476318
130,CheckCoffeMachine_f3987563.tlsf,0.8088178634643555,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.6359286308288574,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.6815061569213867,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.6785523891448975,1.3265361785888672
134,CheckLight_007df645.tlsf,0.6969494819641113,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.6932392120361328,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.6171295642852783,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.5658628940582275,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.6168029308319092,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.5960097312927246,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.5897371768951416,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.682293176651001,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.6566519737243652,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.5720365047454834,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.6920311450958252,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.6250638961791992,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.6325204372406006,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.6168334484100342,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.6549134254455566,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.5770103931427002,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.6062872409820557,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.6213760375976562,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.634768009185791,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.624981164932251,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.6096842288970947,1.2498302459716797
156,CheckWindows_2418b67e.tlsf,0.5472185611724854,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.5446455478668213,1.0792477130889893
166,Coffee_f1477cc5.tlsf,0.887549877166748,1.422335147857666
169,CoffeMachine_a50cadd7.tlsf,0.6171534061431885,1.1601264476776123
197,Core_4b5a2bad.tlsf,0.9423329830169678,1.6292195320129397
198,Core_66f450a4.tlsf,0.6605217456817627,1.167726993560791
199,Core_fa4d4ce3.tlsf,1.1050326824188232,1.8007121086120603
201,detector_unreal10.tlsf,0.9142892360687256,1.5395002365112305
202,detector_unreal11.tlsf,0.964343786239624,1.5833992958068848
203,detector_unreal12.tlsf,1.1078450679779053,1.7896897792816162
204,detector_unreal13.tlsf,1.3140909671783447,1.9134325981140137
205,detector_unreal14.tlsf,1.7831525802612305,2.356428384780884
206,detector_unreal15.tlsf,2.6533381938934326,3.2941510677337646
207,detector_unreal16.tlsf,6.1201159954071045,7.046953678131104
209,detector_unreal2.tlsf,0.6072244644165039,1.2582263946533203
210,detector_unreal3.tlsf,0.6278574466705322,1.2626280784606934
211,detector_unreal4.tlsf,0.6824839115142822,1.3106327056884766
213,detector_unreal5.tlsf,0.7309298515319824,1.334585428237915
215,detector_unreal6.tlsf,0.758812665939331,1.3468689918518066
217,detector_unreal7.tlsf,0.7580552101135254,1.36203932762146
219,detector_unreal8.tlsf,0.7866685390472412,1.3133416175842283
220,detector_unreal9.tlsf,0.8294203281402588,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.7900831699371338,1.4815871715545654
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.7586722373962402,1.3967483043670654
249,FelixSpecFixed3.core_b209ff21.tlsf,2.249767541885376,3.059117078781128
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.7083747386932373,1.2005794048309326
263,full_arbiter_unreal12_10.tlsf,1.823758125305176,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,2.9127655029296875,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,3.570975542068481,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,6.390206336975098,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,10.439248085021973,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,25.36030888557434,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,38.04958844184876,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,180.5500922203064,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.7038888931274414,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,809.296957731247,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,3600.0,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,3600.0,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,3600.0,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,3600.0,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.6883509159088135,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.7425129413604736,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.7506890296936035,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.8137295246124268,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.8610982894897461,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,1.000877857208252,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,1.1480751037597656,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,1.4642770290374756,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,73.97811102867126,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,69.61285448074341,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,264.2703502178192,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,111.95032000541688,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,243.0242726802826,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.7815535068511963,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.8038792610168457,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,1.0695598125457764,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,1.5480523109436035,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.9619388580322266,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,8.818067789077759,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,22.26374626159668,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,32.44295263290405,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,45.081358432769775,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.9157085418701172,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,1.060140609741211,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,2.702414035797119,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,16.45107674598694,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,109.6751160621643,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,258.5051407814026,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,520.2946166992188,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,659.4956221580505,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.8825984001159668,1.3689768314361572
319,full_arbiter_unreal23.tlsf,1.3329310417175293,1.8538520336151123
320,full_arbiter_unreal24.tlsf,9.699201822280884,8.475827693939209
321,full_arbiter_unreal25.tlsf,28.73091959953308,61.750935792922974
322,full_arbiter_unreal26.tlsf,94.8375527858734,379.7518014907837
323,full_arbiter_unreal27.tlsf,254.45875239372253,3600.0
324,full_arbiter_unreal28.tlsf,1092.1725795269012,3600.0
340,IntendDemo_42dc4fff.tlsf,0.7769560813903809,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,1.040724754333496,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.7589354515075684,1.2806761264801023
374,lift_wrong_physics_unreal3.tlsf,0.8978543281555176,1.6970374584197998
375,Light_a50cadd7.tlsf,0.6663873195648193,1.1884779930114746
376,Light_aeb1d897.tlsf,0.9315502643585204,1.5950398445129397
385,Lights2_f1477cc5.tlsf,2.475135564804077,3.6583428382873535
401,LightsTotal_2c5b09da.tlsf,1.8703017234802248,2.742356300354004
404,lilydemo01.tlsf,0.5686624050140381,1.0860679149627686
405,lilydemo02.tlsf,0.5573155879974365,1.1637723445892334
414,lilydemo11.tlsf,0.5420031547546387,1.0313045978546145
418,lilydemo15.tlsf,0.6298997402191162,1.184457540512085
419,lilydemo16.tlsf,0.6350142955780029,1.2361388206481934
437,load_balancer_unreal12_10.tlsf,0.8308613300323486,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.8144958019256592,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.857511043548584,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.8231184482574463,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8639400005340576,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8891942501068115,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.838538408279419,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.7380590438842773,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.7713770866394043,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.760873556137085,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.799330472946167,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.8181419372558594,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.8017442226409912,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.8222324848175049,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.8383400440216064,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.8342053890228271,1.458158016204834
453,load_balancer_unreal13_10.tlsf,1.2521607875823977,3.325417995452881
454,load_balancer_unreal13_11.tlsf,1.3120596408843994,2.249307870864868
455,load_balancer_unreal13_12.tlsf,1.2785840034484863,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.8532772064208984,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.8135151863098145,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.8316769599914551,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.8992059230804443,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.9864623546600342,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,1.0607924461364746,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,1.0484559535980225,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,1.1340079307556152,2.295332670211792
464,load_balancer_unreal13_9.tlsf,1.3347086906433103,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,7.271238565444946,30.948031663894653
466,load_balancer_unreal14_11.tlsf,5.946252822875977,37.897422313690186
467,load_balancer_unreal14_12.tlsf,6.215135812759399,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.9269278049468994,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.9443624019622804,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,1.1599509716033936,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.5213263034820557,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.745274305343628,4.37740969657898
473,load_balancer_unreal14_6.tlsf,1.720400333404541,5.244028806686401
474,load_balancer_unreal14_7.tlsf,3.303926467895508,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.6084578037261963,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,6.534773111343384,32.62392473220825
477,load_balancer_unreal15_2.tlsf,1.2116546630859375,1.790916919708252
478,load_balancer_unreal15_3.tlsf,1.828617811203003,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,8.913854122161865,12.40084719657898
480,load_balancer_unreal15_5.tlsf,14.912353038787842,94.3695878982544
481,load_balancer_unreal15_6.tlsf,45.98764991760254,96.43806481361388
482,load_balancer_unreal15_7.tlsf,49.17220067977905,258.8300850391388
483,load_balancer_unreal16_1.tlsf,1.3203608989715576,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.9845285415649412,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,7.223427772521973,15.978660345077516
486,load_balancer_unreal16_4.tlsf,174.87978529930115,251.4474456310272
487,load_balancer_unreal16_5.tlsf,310.68383026123047,3600.0
489,load_balancer_unreal23.tlsf,0.8726711273193359,1.5428962707519531
490,load_balancer_unreal24.tlsf,2.334855079650879,1.9581222534179688
491,load_balancer_unreal25.tlsf,16.37623167037964,3.6724462509155273
492,load_balancer_unreal26.tlsf,72.03850364685059,16.940827131271362
493,load_balancer_unreal27.tlsf,164.72275400161743,61.51004910469055
494,load_balancer_unreal28.tlsf,392.6330583095551,837.7792990207672
521,ltl2dba27.tlsf,0.5777790546417236,1.1411402225494385
599,ltl2dba_R10.tlsf,398.3719654083252,349.51635789871216
603,ltl2dba_R2.tlsf,0.6514358520507812,1.2515270709991455
604,ltl2dba_R3.tlsf,0.687211275100708,1.336907148361206
605,ltl2dba_R4.tlsf,0.7400155067443848,1.4426565170288086
606,ltl2dba_R5.tlsf,0.8484163284301758,1.667131423950195
607,ltl2dba_R6.tlsf,1.0840351581573486,1.724517822265625
608,ltl2dba_R7.tlsf,1.9272658824920652,2.989931106567383
609,ltl2dba_R8.tlsf,7.180510997772217,8.672194242477417
611,ltl2dba_theta10.tlsf,0.8200397491455078,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.9810402393341064,1.618166208267212
613,ltl2dba_theta14.tlsf,1.470165491104126,2.2340426445007324
614,ltl2dba_theta16.tlsf,3.5690135955810547,4.960325002670288
615,ltl2dba_theta1.tlsf,0.6096072196960449,1.217444658279419
617,ltl2dba_theta2.tlsf,0.6611242294311523,1.228477954864502
619,ltl2dba_theta3.tlsf,0.6501202583312988,1.326279878616333
620,ltl2dba_theta4.tlsf,0.6818132400512695,1.2982409000396729
623,ltl2dba_theta5.tlsf,0.6888196468353271,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.6937685012817383,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.7294576168060303,1.376020908355713
626,ltl2dba_theta8.tlsf,0.7788517475128174,1.356853723526001
664,ModdifiedLedMatrix4X.tlsf,0.9894545078277588,1.6142442226409912
668,Morning2_1cf58fc1.tlsf,267.4243578910828,407.0840792655945
682,Morning_f1477cc5.tlsf,1623.1391639709473,3600.0
699,OneCounterGuiA0.tlsf,0.7237982749938965,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.771507978439331,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.8133702278137207,1.5570197105407717
702,OneCounterGuiA3.tlsf,1.0191481113433838,1.7112641334533691
703,OneCounterGuiA4.tlsf,1.0073678493499756,1.7960104942321775
704,OneCounterGuiA5.tlsf,1.0422005653381348,1.7072365283966064
705,OneCounterGuiA6.tlsf,1.197756052017212,2.187766790390014
706,OneCounterGuiA7.tlsf,1.3837110996246338,2.391787052154541
707,OneCounterGuiA8.tlsf,2.2563798427581787,2.9725821018218994
709,OneCounterGui.tlsf,0.7391865253448486,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.6484878063201904,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.6520049571990967,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.6643335819244385,1.2906365394592283
714,OneCounterInRange.tlsf,0.6547834873199463,1.2214455604553225
734,prioritized_arbiter_unreal12_10.tlsf,0.6496407985687256,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.6259348392486572,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.6226608753204346,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.61600661277771,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.6198184490203857,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.6213288307189941,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.6220300197601318,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.5934834480285645,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.6038675308227539,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.6117963790893555,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.6115257740020752,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.6332516670227051,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.6041383743286133,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.6303133964538574,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.5910494327545166,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.6128718852996826,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.7548158168792725,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.7762348651885986,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.8122196197509766,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.8126876354217529,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.8225536346435547,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.8111045360565186,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.7850856781005859,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.7500927448272705,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.752748966217041,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.7348771095275879,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.7627513408660889,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.7259848117828369,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.7842988967895508,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.7856297492980957,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.7751834392547607,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.7797482013702393,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.8270792961120605,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.8305785655975342,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.8540401458740234,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.8621103763580322,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.8492183685302734,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.8679344654083252,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.8932409286499023,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.7730808258056641,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.7836246490478516,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.7798902988433838,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.7884426116943359,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.8156733512878418,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.7656419277191162,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.7817232608795166,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.8081915378570557,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.7919402122497559,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.9182229042053224,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.8033695220947266,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,1.027259111404419,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.8712782859802246,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,1.0630741119384766,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.93495774269104,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,1.3290109634399414,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.9332141876220704,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,1.7453289031982422,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.6082937717437744,1.0912177562713623
793,prioritized_arbiter_unreal23.tlsf,0.7905914783477783,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.8261318206787109,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.9291696548461914,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.976170539855957,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,1.1020898818969729,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,1.3355598449707031,1.808109760284424
810,Room_a50cadd7.tlsf,0.6075441837310791,1.077751398086548
820,round_robin_arbiter_unreal12_10.tlsf,1.1871299743652344,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,1.3618779182434082,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,1.5039536952972412,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,2.050945997238159,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,2.895189046859741,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,2.5295073986053467,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,2.925856351852417,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.7365334033966064,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.7489800453186035,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.7581250667572021,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.8016467094421387,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.8177299499511719,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.8463187217712402,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.920159101486206,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.9611289501190186,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,1.028620719909668,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,13.80639147758484,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,25.333820104599,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,67.16216611862183,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,166.96392583847046,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,613.8126294612885,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,3600.0,99.865802526474
843,round_robin_arbiter_unreal13_1.tlsf,0.8664016723632812,1.52378511428833
846,round_robin_arbiter_unreal13_2.tlsf,0.8240070343017578,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.8936047554016113,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,1.017399787902832,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,1.218900203704834,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.5667858123779297,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,2.261495590209961,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,3.030796766281128,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,6.156452178955078,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,53.302186250686646,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,132.23720788955688,362.338264465332
857,round_robin_arbiter_unreal14_12.tlsf,253.8091218471527,3600.0
858,round_robin_arbiter_unreal14_13.tlsf,122.41470980644226,3600.0
862,round_robin_arbiter_unreal14_1.tlsf,1.1051404476165771,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,1.1352109909057615,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.4788451194763184,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,2.2691543102264404,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,4.051049709320068,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,8.451784372329712,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,24.89905166625977,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,23.814313173294067,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,46.22482490539551,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.7951943874359131,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.9919850826263428,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,2.233309268951416,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,6.334710121154785,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,43.13949489593506,570.0592777729034
876,round_robin_arbiter_unreal27.tlsf,207.90147614479065,3600.0
907,simple_arbiter_unreal116_1.tlsf,3.444633960723877,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,3.671808958053589,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,3.7342567443847656,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,3.826881170272827,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.082946538925171,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.5819540023803711,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.5759406089782715,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.5688920021057129,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.5547888278961182,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.5705945491790771,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.5578722953796387,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.57358717918396,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.5800585746765137,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.5745151042938232,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.5811681747436523,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.5794022083282471,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.7011110782623291,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.6418039798736572,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.6364090442657471,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.6392066478729248,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.6607391834259033,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.6552846431732178,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.6752505302429199,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.6965601444244385,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.6789233684539795,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.6881637573242188,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.7284984588623047,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.7534477710723877,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.6910371780395508,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.7155437469482422,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.7028262615203857,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.7210710048675537,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.7344722747802734,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.730311393737793,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.7426116466522217,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.7767460346221924,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.7406368255615234,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.7972729206085205,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.727586030960083,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.735175371170044,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.7453486919403076,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.7685751914978027,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.7711532115936279,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.7962298393249512,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.7814652919769287,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.7786853313446045,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.7858262062072754,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.7617135047912598,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.804389476776123,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.8242535591125488,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.8438856601715088,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.8485326766967773,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,1.1213948726654053,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,1.4968183040618896,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.5502076148986816,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.6403148174285889,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.6863448619842529,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.754448652267456,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.8122458457946777,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.9131650924682616,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,1.0401811599731443,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,1.169022798538208,1.6996378898620603
980,System_b0840146.tlsf,0.658942461013794,1.5191645622253418
983,test4_4b82b1f4.tlsf,0.7028052806854248,1.1969108581542969
987,test8_88f351a6.tlsf,0.6821775436401367,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.7223296165466309,1.6927533149719238
990,Time_a50cadd7.tlsf,0.6086454391479492,1.3199117183685305
999,TwoCounters2.tlsf,0.7717931270599365,1.471593141555786
1002,TwoCounters5.tlsf,2.0915701389312744,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.8734734058380127,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.9942741394042968,1.823089838027954
1005,TwoCountersDisButA2.tlsf,1.1234910488128662,2.041424036026001
1006,TwoCountersDisButA3.tlsf,1.6314268112182615,2.326288938522339
1007,TwoCountersDisButA4.tlsf,1.44252347946167,2.293788433074951
1008,TwoCountersDisButA5.tlsf,1.5846476554870603,3.034004211425781
1009,TwoCountersDisButA6.tlsf,1.7552549839019775,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.6608853340148926,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.686353921890259,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,4.596653938293457,6.465341091156006
1013,TwoCountersDisButAC.tlsf,5.024735450744629,6.7478392124176025
1014,TwoCountersGui.tlsf,0.949974775314331,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.7658872604370117,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.7654824256896973,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.8591623306274414,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.8807511329650879,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.9218227863311768,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,1.0424861907958984,1.9841325283050537
1022,TwoCountersInRangeM0.tlsf,1.1449129581451416,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,1.1226303577423096,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,1.0725703239440918,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,1.022693157196045,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,1.0219709873199463,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,1.0377624034881592,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.7912211418151855,1.7711143493652344
1030,TwoCountersRefined.tlsf,0.8035855293273926,1.5681440830230713
1031,TwoCounters.tlsf,0.7770915031433105,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.5413470268249512,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.5853192806243896,1.1632845401763916
1036,Warnlight_a50cadd7.tlsf,0.5873329639434814,1.3878841400146484
1042,Window2_f1477cc5.tlsf,0.7227494716644287,1.9000585079193115


==> data/time/Syntcomp_Strix_SemmlA_all.csv <==
,name,time_Strix,time_SemmlA
0,01.tlsf,0.1091706752777099,0.8122713565826416
1,02.tlsf,0.2339041233062744,1.0680854320526123
2,03.tlsf,0.7587506771087646,6.00546145439148
3,05.tlsf,1.5880260467529297,39.37299919128418
4,06.tlsf,2.198746681213379,59.69275808334351
5,07.tlsf,1.7949445247650146,57.47680044174194
6,08.tlsf,3.0368847846984863,96.30319452285768
7,09.tlsf,2.371605634689331,49.680726766586304
8,10.tlsf,2.290053367614746,44.84678363800049
9,11.tlsf,2.234652042388916,41.679181814193726
10,12.tlsf,3.3623945713043213,45.0127637386322
11,13.tlsf,3.040303468704224,77.90371036529541
12,abcg_arbiter1.tlsf,0.0278370380401611,0.749885082244873
13,abcg_arbiter2.tlsf,0.2072107791900634,1.1650607585906982
14,abcg_arbiter3.tlsf,6.479928731918335,5.491636514663696
15,abcg_arbiter4.tlsf,133.04147052764893,53.494646310806274
16,abcg_arbiter5.tlsf,3600.0,1195.5871675014496
18,ActionConverter.tlsf,0.0328996181488037,0.6532924175262451
19,Alarm_06e9cad4.tlsf,1.660395622253418,1.64963698387146
20,Alarm_2d1010f8.tlsf,0.0345878601074218,0.6891942024230957
21,Alarm_68c86764.tlsf,1.741227388381958,1.7843804359436035
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.3476893901824951
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,0.7338626384735107
24,Alarm_9cac58d3.tlsf,0.0600779056549072,0.7191381454467773
25,Alarm_a5f99bc6.tlsf,10.184724807739258,5.861871957778931
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.1714494228363037
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,0.6602225303649902
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,0.7634973526000977
29,AllLights_06e9cad4.tlsf,3600.0,337.50147581100464
30,AllLights_2c5b09da.tlsf,1634.862771987915,218.7105014324188
31,AllLights_63831f8c.tlsf,3600.0,385.3565483093262
32,AllLights_aeb1d897.tlsf,3600.0,680.5603196620941
33,AllLights_b209ff21.tlsf,3600.0,432.7830286026001
34,AllLights_d6c5ac79.tlsf,3600.0,778.5382225513458
35,AllShades_66f450a4.tlsf,690.2173788547516,56.29679036140442
36,amba_case_study2.tlsf,5.802298545837402,6.647100925445557
37,amba_case_study3.tlsf,274.4659595489502,303.4020628929138
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,125.4654643535614
39,amba_decomposed_arbiter11.tlsf,3600.0,592.74307513237
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,0.7436807155609131
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,0.8644936084747314
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,0.9824278354644777
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,1.314957857131958
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,1.9448163509368896
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,3.259114980697632
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,8.588381290435791
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.3622727394104
50,amba_decomposed_decode.tlsf,0.0196175575256347,0.6020815372467041
51,amba_decomposed_encode10.tlsf,0.3193137645721435,0.9075164794921876
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.0100102424621582
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.1660640239715576
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.2434611320495603
55,amba_decomposed_encode14.tlsf,4.362505197525024,1.8538131713867188
56,amba_decomposed_encode15.tlsf,10.604021072387695,2.940224885940552
57,amba_decomposed_encode16.tlsf,30.293662309646606,4.1468799114227295
58,amba_decomposed_encode20.tlsf,3600.0,198.02486848831177
59,amba_decomposed_encode2.tlsf,0.0235548019409179,0.6183335781097412
60,amba_decomposed_encode3.tlsf,0.0378308296203613,0.6752059459686279
61,amba_decomposed_encode4.tlsf,0.0460915565490722,0.7119889259338379
62,amba_decomposed_encode5.tlsf,0.0705997943878173,0.7255868911743164
63,amba_decomposed_encode6.tlsf,0.0837476253509521,0.7182557582855225
64,amba_decomposed_encode7.tlsf,0.1000585556030273,0.7746202945709229
65,amba_decomposed_encode8.tlsf,0.1186366081237793,0.8005180358886719
66,amba_decomposed_encode9.tlsf,0.2198748588562011,0.839832067489624
67,amba_decomposed_lock10.tlsf,0.5978524684906006,0.8694305419921875
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.4923555850982666
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.5724339485168457
70,amba_decomposed_lock13.tlsf,23.904422521591187,5.288306951522827
71,amba_decomposed_lock14.tlsf,3600.0,3.59860634803772
72,amba_decomposed_lock15.tlsf,3600.0,5.080444574356079
73,amba_decomposed_lock16.tlsf,3600.0,1.6434063911437988
74,amba_decomposed_lock2.tlsf,0.0248258113861084,0.6400396823883057
75,amba_decomposed_lock3.tlsf,0.0341105461120605,0.6723735332489014
76,amba_decomposed_lock4.tlsf,0.0404417514801025,0.678368091583252
77,amba_decomposed_lock5.tlsf,0.0516848564147949,0.7201375961303711
78,amba_decomposed_lock6.tlsf,0.0681028366088867,0.7755153179168701
79,amba_decomposed_lock7.tlsf,0.0931136608123779,0.7475395202636719
80,amba_decomposed_lock8.tlsf,0.7348761558532715,0.8437345027923584
81,amba_decomposed_lock9.tlsf,0.2878637313842773,0.827113151550293
82,amba_decomposed_shift.tlsf,0.0132770538330078,0.5970127582550049
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,0.7649531364440918
84,amba_decomposed_tincr.tlsf,0.0396630764007568,0.70064377784729
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,0.6760170459747314
86,amba_gr+_2.tlsf,369.38745498657227,8.533207178115845
87,amba_gr_2.tlsf,162.6522252559662,4.928752660751343
88,amba_gr+_3.tlsf,3600.0,118.3408784866333
89,amba_gr_3.tlsf,3600.0,74.94476056098938
90,amba_gr+_4.tlsf,3600.0,390.0679886341095
91,amba_gr_4.tlsf,3600.0,266.2606449127197
95,arbiter1.tlsf,0.0190048217773437,0.6186196804046631
96,arbiter2.tlsf,0.033801794052124,0.6978847980499268
97,arbiter3.tlsf,0.0788555145263671,0.8066291809082031
98,arbiter4.tlsf,0.2688195705413818,0.9525802135467528
99,arbiter5.tlsf,0.9628121852874756,1.7136385440826416
100,arbiter6.tlsf,4.65526819229126,4.607579708099365
101,arbiter7.tlsf,28.862589359283447,17.27243971824646
102,arbiter8.tlsf,257.13006949424744,102.26996302604675
103,arbiter9.tlsf,1543.5871360301971,518.9278020858765
104,arbiter_with_buffer1.tlsf,0.0122880935668945,0.5485548973083496
105,arbiter_with_buffer2.tlsf,0.0211195945739746,0.6815309524536133
106,arbiter_with_buffer3.tlsf,0.0616159439086914,0.8869316577911377
107,arbiter_with_buffer4.tlsf,0.3990688323974609,1.661559820175171
108,arbiter_with_buffer5.tlsf,2.155914306640625,5.323576927185059
109,arbiter_with_buffer6.tlsf,22.8721137046814,33.84852385520935
110,arbiter_with_buffer7.tlsf,215.0227439403534,316.00238585472107
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,0.6830053329467773
113,arbiter_with_cancel2.tlsf,0.0852901935577392,0.7811064720153809
114,arbiter_with_cancel3.tlsf,0.436992883682251,1.2024774551391602
115,arbiter_with_cancel4.tlsf,4.961149215698242,4.7133948802948
116,arbiter_with_cancel5.tlsf,139.16816067695618,55.277307987213135
117,arbiter_with_cancel6.tlsf,3600.0,1572.4915566444397
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,0.9950058460235596
120,Automata16S.tlsf,0.4915821552276611,1.6112282276153564
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,0.8499789237976074
123,Button.tlsf,0.0169501304626464,0.6179068088531494
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,0.6498982906341553
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,0.6219830513000488
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,0.6067416667938232
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,0.760124683380127
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,0.7460718154907227
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,0.7178795337677002
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,0.8088178634643555
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,0.6359286308288574
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,0.6815061569213867
133,CheckHeating_3461125b.tlsf,0.0291385650634765,0.6785523891448975
134,CheckLight_007df645.tlsf,0.0374701023101806,0.6969494819641113
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,0.6932392120361328
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,0.6171295642852783
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,0.5658628940582275
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,0.6168029308319092
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,0.5960097312927246
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,0.5897371768951416
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,0.682293176651001
142,CheckShades_3461125b.tlsf,0.0303125381469726,0.6566519737243652
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,0.5720365047454834
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,0.6920311450958252
145,CheckTime_3916ec59.tlsf,0.0201518535614013,0.6250638961791992
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,0.6325204372406006
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,0.6168334484100342
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,0.6549134254455566
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,0.5770103931427002
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,0.6062872409820557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,0.6213760375976562
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,0.634768009185791
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,0.624981164932251
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,0.6096842288970947
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,0.5973255634307861
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,0.5472185611724854
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,0.5446455478668213
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,0.7519052028656006
159,Cockpitboard.tlsf,0.147191047668457,0.7657113075256348
160,Coffee_06e9cad4.tlsf,0.5181846618652344,0.91273832321167
161,Coffee_235467da.tlsf,0.094106912612915,0.8051886558532715
162,Coffee_2c5b09da.tlsf,0.1090097427368164,0.7870371341705322
163,Coffee_6479ef9a.tlsf,0.5190114974975586,0.984142541885376
164,Coffee_d6376bf9.tlsf,0.5013608932495117,0.9541513919830322
165,Coffee_efe2feaf.tlsf,0.0990846157073974,0.8219091892242432
166,Coffee_f1477cc5.tlsf,0.3166069984436035,0.887549877166748
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,0.6570041179656982
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,0.8712348937988281
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,0.6171534061431885
170,collector_v111.tlsf,14.989043712615969,9.343120813369753
171,collector_v112.tlsf,64.31583786010742,25.84420132637024
172,collector_v113.tlsf,244.6888837814331,75.42183375358582
173,collector_v114.tlsf,1508.2687220573423,222.1722273826599
174,collector_v115.tlsf,3600.0,737.0188825130463
175,collector_v13.tlsf,0.0256328582763671,0.6271791458129883
176,collector_v15.tlsf,0.0537025928497314,0.7551324367523193
177,collector_v17.tlsf,0.2933671474456787,0.9908607006072998
178,collector_v19.tlsf,1.4106550216674805,2.2874503135681152
179,collector_v210.tlsf,39.02241444587708,3.6949944496154794
180,collector_v211.tlsf,160.1494333744049,9.741639375686646
181,collector_v212.tlsf,629.7190737724304,27.667455434799194
182,collector_v213.tlsf,3600.0,83.1056752204895
183,collector_v215.tlsf,3600.0,782.8494622707367
184,collector_v23.tlsf,0.0246617794036865,0.6507167816162109
185,collector_v25.tlsf,0.0847396850585937,0.7566697597503662
186,collector_v27.tlsf,0.6725852489471436,0.9655594825744628
187,collector_v29.tlsf,7.688870668411255,1.9441039562225344
188,collector_v310.tlsf,79.51314568519592,8.563538312911987
189,collector_v311.tlsf,408.5728495121002,24.59550309181213
190,collector_v312.tlsf,3600.0,139.07898664474487
191,collector_v313.tlsf,3600.0,334.2038834095001
193,collector_v33.tlsf,0.0298528671264648,0.6599867343902588
194,collector_v35.tlsf,0.1319112777709961,0.778963565826416
195,collector_v37.tlsf,0.9327199459075928,1.1798317432403564
196,collector_v39.tlsf,17.337950468063354,3.0917561054229736
197,Core_4b5a2bad.tlsf,0.3950700759887695,0.9423329830169678
198,Core_66f450a4.tlsf,0.0379731655120849,0.6605217456817627
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.1050326824188232
200,Core_solved_974f4a68.tlsf,0.3102555274963379,0.8874475955963135
201,detector_unreal10.tlsf,0.1653807163238525,0.9142892360687256
202,detector_unreal11.tlsf,0.2143914699554443,0.964343786239624
203,detector_unreal12.tlsf,0.2471346855163574,1.1078450679779053
204,detector_unreal13.tlsf,0.3426117897033691,1.3140909671783447
205,detector_unreal14.tlsf,0.3624241352081299,1.7831525802612305
206,detector_unreal15.tlsf,0.3973920345306396,2.6533381938934326
207,detector_unreal16.tlsf,0.4305164813995361,6.1201159954071045
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,0.6072244644165039
210,detector_unreal3.tlsf,0.0209078788757324,0.6278574466705322
211,detector_unreal4.tlsf,0.029597520828247,0.6824839115142822
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,0.7309298515319824
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,0.758812665939331
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,0.7580552101135254
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,0.7866685390472412
220,detector_unreal9.tlsf,0.1214971542358398,0.8294203281402588
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,0.7900831699371338
222,Door_2d1010f8.tlsf,0.0349402427673339,0.666393518447876
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,0.6981210708618164
224,EnemeyModule.tlsf,0.0327506065368652,0.6345090866088867
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,0.7922964096069336
226,EscalatorBidirectional.tlsf,0.0829620361328125,0.768136739730835
227,EscalatorCountingInit.tlsf,0.0525064468383789,0.7163686752319336
228,EscalatorCounting.tlsf,0.036759614944458,0.6650686264038086
229,EscalatorNonCounting.tlsf,0.0208575725555419,0.5967929363250732
230,EscalatorNonReactive.tlsf,0.0124118328094482,0.581660270690918
231,EscalatorSmart.tlsf,0.0883944034576416,0.7202281951904297
232,example101.tlsf,0.0109720230102539,0.5854930877685547
233,example102.tlsf,0.011770486831665,0.6067671775817871
234,example10a1.tlsf,0.0313105583190918,0.673170804977417
235,example10a2.tlsf,0.0340137481689453,0.7091045379638672
236,Example1_d6376bf9.tlsf,0.0300815105438232,0.6321525573730469
237,example71.tlsf,0.0093729496002197,0.5521118640899658
238,example72.tlsf,0.0130038261413574,0.5989158153533936
239,example7a1.tlsf,0.0108964443206787,0.5604405403137207
240,example7a2.tlsf,0.0174427032470703,0.6152036190032959
241,example81.tlsf,0.0126214027404785,0.6049261093139648
242,example82.tlsf,0.0173897743225097,0.6202359199523926
243,example91.tlsf,0.0120401382446289,0.5882937908172607
244,example92.tlsf,0.0139532089233398,0.6336312294006348
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,0.7586722373962402
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.266515016555786
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.362440586090088
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.3514466285705566
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,2.249767541885376
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.3123564720153809
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.2851698398590088
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,0.7083747386932373
254,finding_nemo_1.tlsf,0.2900633811950683,0.9532959461212158
255,finding_nemo_2.tlsf,0.531151533126831,1.505781888961792
256,finding_nemo_3.tlsf,1.0663321018218994,2.9489638805389404
257,finding_nemo_4.tlsf,24.1784508228302,11.669732332229614
258,finding_nemo_5.tlsf,3600.0,80.0276665687561
260,full_arbiter_enc10.tlsf,808.3744449615479,1240.578922510147
262,full_arbiter_enc8.tlsf,115.10389113426208,86.93804216384888
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,1.823758125305176
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,2.9127655029296875
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.570975542068481
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,6.390206336975098
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,10.439248085021973
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,25.36030888557434
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,38.04958844184876
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,180.5500922203064
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,0.7038888931274414
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,809.296957731247
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,3600.0
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,3600.0
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,3600.0
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,3600.0
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,0.6883509159088135
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,0.7425129413604736
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,0.7506890296936035
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,0.8137295246124268
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,0.8610982894897461
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.000877857208252
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.1480751037597656
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,1.4642770290374756
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,73.97811102867126
286,full_arbiter_unreal13_11.tlsf,3600.0,69.61285448074341
287,full_arbiter_unreal13_12.tlsf,3600.0,264.2703502178192
288,full_arbiter_unreal13_13.tlsf,3600.0,111.95032000541688
289,full_arbiter_unreal13_14.tlsf,3600.0,243.0242726802826
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,0.7815535068511963
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,0.8038792610168457
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.0695598125457764
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,1.5480523109436035
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,2.9619388580322266
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.818067789077759
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,22.26374626159668
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,32.44295263290405
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,45.081358432769775
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,0.9157085418701172
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.060140609741211
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,2.702414035797119
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,16.45107674598694
312,full_arbiter_unreal14_5.tlsf,3600.0,109.6751160621643
313,full_arbiter_unreal14_6.tlsf,3600.0,258.5051407814026
314,full_arbiter_unreal14_7.tlsf,3600.0,520.2946166992188
315,full_arbiter_unreal14_8.tlsf,3600.0,659.4956221580505
318,full_arbiter_unreal22.tlsf,0.0606467723846435,0.8825984001159668
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.3329310417175293
320,full_arbiter_unreal24.tlsf,41.58961725234985,9.699201822280884
321,full_arbiter_unreal25.tlsf,3600.0,28.73091959953308
322,full_arbiter_unreal26.tlsf,3600.0,94.8375527858734
323,full_arbiter_unreal27.tlsf,3600.0,254.45875239372253
324,full_arbiter_unreal28.tlsf,3600.0,1092.1725795269012
326,Gamelogic.tlsf,0.3467311859130859,0.9330716133117676
327,GamemodeChooser.tlsf,0.0790283679962158,0.8158972263336182
328,Gamemodule.tlsf,0.0357601642608642,0.6793045997619629
329,generalized_buffer2.tlsf,90.0820243358612,17.250911951065063
330,generalized_buffer3.tlsf,3600.0,302.51333713531494
334,Heating_235467da.tlsf,0.0344734191894531,0.6932263374328613
335,Heating_974f4a68.tlsf,0.0464944839477539,0.7534313201904297
336,Heating_b02056d6.tlsf,0.0291180610656738,0.6798093318939209
337,Heating_b209ff21.tlsf,0.0268764495849609,0.6804988384246826
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,0.6686604022979736
339,Increment.tlsf,0.0119044780731201,0.5866580009460449
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,0.7769560813903809
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.040724754333496
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,0.7589354515075684
343,KitchenTimerV0.tlsf,0.0135045051574707,0.605391263961792
344,KitchenTimerV10.tlsf,0.6378805637359619,1.26871919631958
345,KitchenTimerV1.tlsf,0.052901268005371,0.7020134925842285
346,KitchenTimerV2.tlsf,0.1003949642181396,0.7778117656707764
347,KitchenTimerV3.tlsf,0.144676923751831,0.8693981170654297
348,KitchenTimerV4.tlsf,0.1922202110290527,0.903296947479248
349,KitchenTimerV5.tlsf,0.2710468769073486,1.0030031204223633
350,KitchenTimerV6.tlsf,0.4149081707000732,1.0928099155426023
351,KitchenTimerV7.tlsf,0.464390754699707,1.1507039070129397
352,KitchenTimerV8.tlsf,0.5594468116760254,1.3863778114318848
353,KitchenTimerV9.tlsf,0.7144136428833008,1.3718860149383545
354,LampController_974f4a68.tlsf,0.0839824676513671,0.8410537242889404
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,0.7730715274810791
356,LedMatrix.tlsf,231.49284291267395,176.13124442100525
357,lift2.tlsf,0.1007213592529296,0.8112125396728516
358,lift3.tlsf,0.3436486721038818,1.0120205879211426
360,lift_gr1+2.tlsf,0.1757376194000244,0.9260692596435548
361,lift_gr12.tlsf,0.135852575302124,0.8152258396148682
362,lift_gr1+3.tlsf,0.4723634719848633,1.4958322048187256
363,lift_gr13.tlsf,0.389596939086914,1.2484734058380127
364,lift_gr1+6.tlsf,25.99446940422058,33.91512846946716
365,lift_gr1+7.tlsf,114.64584922790527,185.51494240760803
366,lift_gr17.tlsf,40.366148233413696,48.58587145805359
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,345.5310363769531
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,0.8186209201812744
372,lift_unary_enc3.tlsf,0.2319529056549072,1.027149677276611
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,0.8292269706726074
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,0.8978543281555176
375,Light_a50cadd7.tlsf,0.0360002517700195,0.6663873195648193
376,Light_aeb1d897.tlsf,0.1576507091522216,0.9315502643585204
377,Light_d65ed84e.tlsf,0.0935235023498535,0.8152186870574951
378,Lights_06e9cad4.tlsf,0.1277735233306884,0.8448095321655273
379,Lights2_06e9cad4.tlsf,3.7401394844055176,2.809419870376587
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.769119262695313
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.0847530364990234
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.5454843044281006
383,Lights2_b02056d6.tlsf,3.614938974380493,3.2507169246673584
384,Lights_2c5b09da.tlsf,0.0625314712524414,0.7586820125579834
385,Lights2_f1477cc5.tlsf,2.0056371688842773,2.475135564804077
386,Lights2_f3987563.tlsf,3.706496477127075,3.6116127967834473
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,0.7689273357391357
388,Lights3_06e9cad4.tlsf,0.1389303207397461,0.8402602672576904
389,Lights3_235467da.tlsf,0.1220667362213134,0.811443567276001
390,Lights3_2c5b09da.tlsf,0.0661182403564453,0.7698056697845459
391,Lights3_3916ec59.tlsf,0.1468656063079834,0.8732616901397705
392,Lights_3461125b.tlsf,0.1164414882659912,0.8489365577697754
393,Lights3_6bea956e.tlsf,0.1225991249084472,0.8130624294281006
394,Lights3_f1477cc5.tlsf,0.131317138671875,0.859403133392334
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,0.6910436153411865
396,Lights_9cac58d3.tlsf,0.1137363910675048,0.8379290103912354
397,Lights_b0840146.tlsf,0.1412780284881591,0.8684844970703125
398,Lights_f3987563.tlsf,0.1270899772644043,0.8650851249694824
399,LightsMin_6bea956e.tlsf,0.042964220046997,0.693321943283081
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,6.27190899848938
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,1.8703017234802248
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,6.905886650085449
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,3.540182113647461
404,lilydemo01.tlsf,0.0155181884765625,0.5686624050140381
405,lilydemo02.tlsf,0.0173163414001464,0.5573155879974365
406,lilydemo03.tlsf,0.0216264724731445,0.6565227508544922
407,lilydemo04.tlsf,0.0212078094482421,0.6784236431121826
408,lilydemo05.tlsf,0.0236928462982177,0.6696641445159912
409,lilydemo06.tlsf,0.0257074832916259,0.6691782474517822
410,lilydemo07.tlsf,0.0262222290039062,0.6771483421325684
411,lilydemo08.tlsf,0.0096478462219238,0.5598280429840088
412,lilydemo09.tlsf,0.0169837474822998,0.6163473129272461
413,lilydemo10.tlsf,0.0088307857513427,0.5508637428283691
414,lilydemo11.tlsf,0.0091199874877929,0.5420031547546387
415,lilydemo12.tlsf,0.0091936588287353,0.5550355911254883
416,lilydemo13.tlsf,0.0088529586791992,0.5923833847045898
417,lilydemo14.tlsf,0.0104734897613525,0.6035044193267822
418,lilydemo15.tlsf,0.0136303901672363,0.6298997402191162
419,lilydemo16.tlsf,0.0226569175720214,0.6350142955780029
420,lilydemo17.tlsf,0.0159738063812255,0.6162571907043457
421,lilydemo18.tlsf,0.0228736400604248,0.6544396877288818
422,lilydemo19.tlsf,0.0199470520019531,0.6477463245391846
423,lilydemo20.tlsf,0.0402905941009521,0.7033874988555908
424,lilydemo21.tlsf,0.1791701316833496,0.8648831844329834
425,lilydemo22.tlsf,0.0325214862823486,0.7142581939697266
426,lilydemo23.tlsf,0.0156829357147216,0.6186313629150391
427,lilydemo24.tlsf,0.0339341163635253,0.663264274597168
428,load_balancer10.tlsf,1702.033964395523,617.1739933490753
429,load_balancer2.tlsf,0.1216473579406738,0.729816198348999
430,load_balancer3.tlsf,0.0747098922729492,0.8150882720947266
431,load_balancer4.tlsf,0.1437833309173584,0.9639313220977784
432,load_balancer5.tlsf,0.3880317211151123,1.233330011367798
433,load_balancer6.tlsf,1.0595343112945557,2.1941964626312256
434,load_balancer7.tlsf,4.96125602722168,6.527783393859863
435,load_balancer8.tlsf,38.6641571521759,28.20917248725891
436,load_balancer9.tlsf,266.06880164146423,107.91741180419922
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,0.8308613300323486
438,load_balancer_unreal12_11.tlsf,0.30818772315979,0.8144958019256592
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,0.857511043548584
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,0.8231184482574463
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,0.8639400005340576
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,0.8891942501068115
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,0.838538408279419
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,0.7380590438842773
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,0.7713770866394043
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,0.760873556137085
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,0.799330472946167
448,load_balancer_unreal12_5.tlsf,0.066533088684082,0.8181419372558594
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,0.8017442226409912
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,0.8222324848175049
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,0.8383400440216064
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,0.8342053890228271
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,1.2521607875823977
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,1.3120596408843994
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,1.2785840034484863
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,0.8532772064208984
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,0.8135151863098145
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,0.8316769599914551
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,0.8992059230804443
460,load_balancer_unreal13_5.tlsf,0.165682315826416,0.9864623546600342
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.0607924461364746
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.0484559535980225
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,1.1340079307556152
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,1.3347086906433103
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,7.271238565444946
466,load_balancer_unreal14_11.tlsf,3.073491334915161,5.946252822875977
467,load_balancer_unreal14_12.tlsf,12.318718433380129,6.215135812759399
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,0.9269278049468994
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,0.9443624019622804
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.1599509716033936
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,1.5213263034820557
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,1.745274305343628
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,1.720400333404541
474,load_balancer_unreal14_7.tlsf,2.500802755355835,3.303926467895508
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.6084578037261963
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,6.534773111343384
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.2116546630859375
478,load_balancer_unreal15_3.tlsf,3.271766662597656,1.828617811203003
479,load_balancer_unreal15_4.tlsf,44.21121597290039,8.913854122161865
480,load_balancer_unreal15_5.tlsf,91.71310567855836,14.912353038787842
481,load_balancer_unreal15_6.tlsf,129.24816846847534,45.98764991760254
482,load_balancer_unreal15_7.tlsf,127.02522611618042,49.17220067977905
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.3203608989715576
484,load_balancer_unreal16_2.tlsf,1.830450296401977,1.9845285415649412
485,load_balancer_unreal16_3.tlsf,88.66477656364441,7.223427772521973
486,load_balancer_unreal16_4.tlsf,3600.0,174.87978529930115
487,load_balancer_unreal16_5.tlsf,3600.0,310.68383026123047
488,load_balancer_unreal22.tlsf,0.0579333305358886,0.7317731380462646
489,load_balancer_unreal23.tlsf,0.1391315460205078,0.8726711273193359
490,load_balancer_unreal24.tlsf,0.6847331523895264,2.334855079650879
491,load_balancer_unreal25.tlsf,10.65329623222351,16.37623167037964
492,load_balancer_unreal26.tlsf,489.53861784935,72.03850364685059
493,load_balancer_unreal27.tlsf,3600.0,164.72275400161743
494,load_balancer_unreal28.tlsf,3600.0,392.6330583095551
495,ltl2dba01.tlsf,0.0130763053894042,0.5830183029174805
496,ltl2dba02.tlsf,0.0134706497192382,0.644287109375
497,ltl2dba03.tlsf,0.013979434967041,0.6051592826843262
498,ltl2dba04.tlsf,0.0129361152648925,0.5973000526428223
499,ltl2dba05.tlsf,0.0110840797424316,0.6004903316497803
500,ltl2dba06.tlsf,0.0149755477905273,0.6022045612335205
501,ltl2dba07.tlsf,0.0229442119598388,0.6447262763977051
502,ltl2dba08.tlsf,0.0141875743865966,0.6253550052642822
503,ltl2dba09.tlsf,0.0113632678985595,0.5996236801147461
504,ltl2dba10.tlsf,0.012239933013916,0.588681697845459
505,ltl2dba11.tlsf,0.0143187046051025,0.6153030395507812
506,ltl2dba12.tlsf,0.0129871368408203,0.5983066558837891
507,ltl2dba13.tlsf,0.0142903327941894,0.620868444442749
508,ltl2dba14.tlsf,0.0118210315704345,0.6109349727630615
509,ltl2dba15.tlsf,0.0126373767852783,0.5773725509643555
510,ltl2dba16.tlsf,0.0125885009765625,0.6344215869903564
511,ltl2dba17.tlsf,0.0126922130584716,0.635199785232544
512,ltl2dba18.tlsf,0.0133311748504638,0.6233899593353271
513,ltl2dba19.tlsf,0.011167287826538,0.5987167358398438
514,ltl2dba20.tlsf,0.0136260986328125,0.6216461658477783
515,ltl2dba21.tlsf,0.0149180889129638,0.6589956283569336
516,ltl2dba22.tlsf,0.0082159042358398,0.5765619277954102
517,ltl2dba23.tlsf,0.0109128952026367,0.6023578643798828
518,ltl2dba24.tlsf,0.0090444087982177,0.5878634452819824
519,ltl2dba25.tlsf,0.0137314796447753,0.6204700469970703
520,ltl2dba26.tlsf,0.0115151405334472,0.5961263179779053
521,ltl2dba27.tlsf,0.0090653896331787,0.5777790546417236
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.9454267024993896
523,ltl2dba_alpha10.tlsf,0.0364589691162109,0.7048139572143555
524,ltl2dba_alpha12.tlsf,0.0447831153869628,0.7119817733764648
525,ltl2dba_alpha14.tlsf,0.0505454540252685,0.7144889831542969
526,ltl2dba_alpha16.tlsf,0.0578627586364746,0.7287933826446533
527,ltl2dba_alpha17.tlsf,0.0626742839813232,0.7400763034820557
528,ltl2dba_alpha18.tlsf,0.0676195621490478,0.7283766269683838
529,ltl2dba_alpha1.tlsf,0.0135552883148193,0.5971009731292725
530,ltl2dba_alpha20.tlsf,0.0775520801544189,0.7568104267120361
531,ltl2dba_alpha25.tlsf,0.1061544418334961,0.8039588928222656
532,ltl2dba_alpha2.tlsf,0.016054630279541,0.6058714389801025
533,ltl2dba_alpha3.tlsf,0.0179901123046875,0.628192663192749
534,ltl2dba_alpha4.tlsf,0.0202789306640625,0.6131157875061035
535,ltl2dba_alpha50.tlsf,0.3173463344573974,1.0247280597686768
536,ltl2dba_alpha5.tlsf,0.0221054553985595,0.6457352638244629
537,ltl2dba_alpha6.tlsf,0.0253646373748779,0.624758243560791
538,ltl2dba_alpha7.tlsf,0.0265991687774658,0.6704142093658447
539,ltl2dba_alpha8.tlsf,0.0296888351440429,0.6703581809997559
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.0559897422790527
542,ltl2dba_beta15.tlsf,0.5660274028778076,1.991841554641724
543,ltl2dba_beta18.tlsf,0.9763052463531494,3600.0
544,ltl2dba_beta1.tlsf,0.0113093852996826,0.5791583061218262
545,ltl2dba_beta20.tlsf,1.3826873302459717,3600.0
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,0.6111726760864258
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,0.6697585582733154
550,ltl2dba_beta4.tlsf,0.0210242271423339,0.6982650756835938
551,ltl2dba_beta5.tlsf,0.029599905014038,0.7839512825012207
552,ltl2dba_beta6.tlsf,0.0432972908020019,0.8397388458251953
553,ltl2dba_beta7.tlsf,0.0623304843902587,0.996821403503418
554,ltl2dba_beta8.tlsf,0.090099811553955,0.9470539093017578
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,0.6985301971435547
557,ltl2dba_C212.tlsf,0.0208878517150878,0.8141257762908936
558,ltl2dba_C214.tlsf,0.0234479904174804,1.0218541622161863
559,ltl2dba_C216.tlsf,0.0268735885620117,2.026106119155884
560,ltl2dba_C21.tlsf,0.0094528198242187,0.5740513801574707
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,0.6167619228363037
563,ltl2dba_C23.tlsf,0.0116260051727294,0.6407589912414551
564,ltl2dba_C24.tlsf,0.0114567279815673,0.6268911361694336
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,0.631399393081665
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,0.6565604209899902
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,0.6489856243133545
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,0.6657075881958008
573,ltl2dba_C29.tlsf,0.0173981189727783,0.6814141273498535
574,ltl2dba_E10.tlsf,1.2633750438690186,2.360640048980713
575,ltl2dba_E12.tlsf,17.549634218215942,13.632550954818726
576,ltl2dba_E14.tlsf,198.1776442527771,99.01577019691469
577,ltl2dba_E15.tlsf,657.6873958110809,298.3466801643372
579,ltl2dba_E1.tlsf,0.0092217922210693,0.5808262825012207
580,ltl2dba_E2.tlsf,0.0092608928680419,0.5925114154815674
581,ltl2dba_E3.tlsf,0.0098407268524169,0.5894989967346191
582,ltl2dba_E4.tlsf,0.0122015476226806,0.6385061740875244
583,ltl2dba_E5.tlsf,0.016913890838623,0.674386739730835
584,ltl2dba_E6.tlsf,0.0323338508605957,0.7168481349945068
585,ltl2dba_E7.tlsf,0.0752756595611572,0.8463847637176514
586,ltl2dba_E8.tlsf,0.2060282230377197,1.0208992958068848
587,ltl2dba_E9.tlsf,0.4964134693145752,1.4350438117980957
588,ltl2dba_Q10.tlsf,17.279733419418335,17.739035606384277
589,ltl2dba_Q12.tlsf,321.2487459182739,213.8172333240509
591,ltl2dba_Q1.tlsf,0.0111148357391357,0.5936143398284912
592,ltl2dba_Q2.tlsf,0.0134027004241943,0.6080589294433594
593,ltl2dba_Q3.tlsf,0.0159728527069091,0.654667854309082
594,ltl2dba_Q4.tlsf,0.0200433731079101,0.7227921485900879
595,ltl2dba_Q5.tlsf,0.0388402938842773,0.7685983180999756
596,ltl2dba_Q6.tlsf,0.093846321105957,0.9533071517944336
597,ltl2dba_Q7.tlsf,0.3231961727142334,1.28904390335083
598,ltl2dba_Q8.tlsf,0.860318660736084,2.337390422821045
599,ltl2dba_R10.tlsf,267.2717106342316,398.3719654083252
602,ltl2dba_R1.tlsf,0.0134088993072509,0.5833027362823486
603,ltl2dba_R2.tlsf,0.0166897773742675,0.6514358520507812
604,ltl2dba_R3.tlsf,0.0217175483703613,0.687211275100708
605,ltl2dba_R4.tlsf,0.0430085659027099,0.7400155067443848
606,ltl2dba_R5.tlsf,0.1095669269561767,0.8484163284301758
607,ltl2dba_R6.tlsf,0.3623032569885254,1.0840351581573486
608,ltl2dba_R7.tlsf,1.250349044799805,1.9272658824920652
609,ltl2dba_R8.tlsf,6.886675596237183,7.180510997772217
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,0.8200397491455078
612,ltl2dba_theta12.tlsf,0.049464464187622,0.9810402393341064
613,ltl2dba_theta14.tlsf,0.0575733184814453,1.470165491104126
614,ltl2dba_theta16.tlsf,0.0664303302764892,3.5690135955810547
615,ltl2dba_theta1.tlsf,0.01271653175354,0.6096072196960449
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,0.6611242294311523
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,0.6501202583312988
620,ltl2dba_theta4.tlsf,0.0192785263061523,0.6818132400512695
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,0.6888196468353271
624,ltl2dba_theta6.tlsf,0.024839162826538,0.6937685012817383
625,ltl2dba_theta7.tlsf,0.0281116962432861,0.7294576168060303
626,ltl2dba_theta8.tlsf,0.0313868522644043,0.7788517475128174
628,ltl2dba_U110.tlsf,2.2608938217163086,3.165415048599243
629,ltl2dba_U112.tlsf,54.19429302215576,16.895888328552246
631,ltl2dba_U11.tlsf,0.010674238204956,0.5623648166656494
632,ltl2dba_U12.tlsf,0.0090348720550537,0.5878267288208008
633,ltl2dba_U13.tlsf,0.0095100402832031,0.5808899402618408
634,ltl2dba_U14.tlsf,0.0108935832977294,0.6171400547027588
635,ltl2dba_U15.tlsf,0.0152432918548583,0.6576521396636963
636,ltl2dba_U16.tlsf,0.029029369354248,0.6699817180633545
637,ltl2dba_U17.tlsf,0.0756490230560302,0.7795171737670898
638,ltl2dba_U18.tlsf,0.2419536113739013,1.0094473361968994
639,ltl2dba_U19.tlsf,0.6866447925567627,1.4390637874603271
640,ltl2dpa01.tlsf,0.019493818283081,0.6319010257720947
641,ltl2dpa02.tlsf,0.0111939907073974,0.5898137092590332
642,ltl2dpa03.tlsf,0.0259320735931396,0.7107846736907959
643,ltl2dpa04.tlsf,0.0125617980957031,0.5991067886352539
644,ltl2dpa05.tlsf,0.0117607116699218,0.6002483367919922
645,ltl2dpa06.tlsf,0.0108449459075927,0.5987632274627686
646,ltl2dpa07.tlsf,0.0117268562316894,0.6125216484069824
647,ltl2dpa08.tlsf,0.0105218887329101,0.596306324005127
648,ltl2dpa09.tlsf,0.0117521286010742,0.5956659317016602
649,ltl2dpa10.tlsf,0.0232982635498046,0.67397141456604
650,ltl2dpa11.tlsf,0.0154104232788085,0.6337268352508545
651,ltl2dpa12.tlsf,0.0282237529754638,0.6985738277435303
652,ltl2dpa13.tlsf,0.0252249240875244,0.6602640151977539
653,ltl2dpa14.tlsf,0.0208299160003662,0.6392724514007568
654,ltl2dpa15.tlsf,0.0121626853942871,0.6025879383087158
655,ltl2dpa16.tlsf,0.0108287334442138,0.6131887435913086
656,ltl2dpa17.tlsf,0.0175404548645019,0.6414024829864502
657,ltl2dpa18.tlsf,0.0186007022857666,0.6338150501251221
658,ltl2dpa19.tlsf,0.0301663875579834,0.6767690181732178
659,ltl2dpa20.tlsf,0.0246398448944091,0.6372330188751221
660,ltl2dpa21.tlsf,0.0243980884552001,0.6733512878417969
661,ltl2dpa22.tlsf,0.0377063751220703,0.7370302677154541
662,ltl2dpa23.tlsf,0.0172626972198486,0.6198742389678955
663,ltl2dpa24.tlsf,0.0194463729858398,0.6569676399230957
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,0.9894545078277588
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,1.2087817192077637
668,Morning2_1cf58fc1.tlsf,1227.728406906128,267.4243578910828
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,0.749476432800293
674,Morning2_9cac58d3.tlsf,0.1038756370544433,0.7505769729614258
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,0.6249163150787354
677,Morning2s_2c5b09da.tlsf,3600.0,1392.1252074241638
679,Morning_88c5c1c3.tlsf,410.762957572937,5.95758056640625
680,Morning_9cac58d3.tlsf,420.8796427249909,4.989008665084839
682,Morning_f1477cc5.tlsf,3600.0,1623.1391639709473
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,0.876140832901001
685,MusicAppFeedback.tlsf,0.0664818286895752,0.7701106071472168
686,MusicAppMotivating.tlsf,0.0654137134552002,0.8165416717529297
687,MusicAppSimple.tlsf,0.0560052394866943,0.7502293586730957
688,mux10.tlsf,0.0945065021514892,0.7218420505523682
689,mux12.tlsf,0.2147042751312255,0.725590705871582
690,mux16.tlsf,1.6631855964660645,1.263141632080078
691,mux32.tlsf,3600.0,0.8279552459716797
693,mux8.tlsf,0.0394730567932128,0.6886663436889648
694,narylatch10.tlsf,59.73975348472595,34.79443573951721
695,narylatch11.tlsf,277.5002901554108,187.18671464920044
696,narylatch12.tlsf,3600.0,588.723757982254
698,narylatch8.tlsf,1.5624077320098877,3.033409118652344
699,OneCounterGuiA0.tlsf,0.0521929264068603,0.7237982749938965
700,OneCounterGuiA1.tlsf,0.0632243156433105,0.771507978439331
701,OneCounterGuiA2.tlsf,0.0935471057891845,0.8133702278137207
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.0191481113433838
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.0073678493499756
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.0422005653381348
705,OneCounterGuiA6.tlsf,0.3293895721435547,1.197756052017212
706,OneCounterGuiA7.tlsf,0.4471392631530761,1.3837110996246338
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.2563798427581787
708,OneCounterGuiA9.tlsf,2.532721281051636,1.8540797233581543
709,OneCounterGui.tlsf,0.0532753467559814,0.7391865253448486
710,OneCounterInRangeA0.tlsf,0.0249485969543457,0.6484878063201904
711,OneCounterInRangeA1.tlsf,0.0284483432769775,0.6520049571990967
712,OneCounterInRangeA2.tlsf,0.0296616554260253,0.6643335819244385
713,OneCounterInRangeA3.tlsf,0.0281929969787597,0.650501012802124
714,OneCounterInRange.tlsf,0.0241305828094482,0.6547834873199463
715,OneCounter.tlsf,2.622323751449585,2.3175625801086426
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,0.7561213970184326
718,prioritized_arbiter10.tlsf,0.33180832862854,0.9727935791015624
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.085737943649292
720,prioritized_arbiter1.tlsf,0.0178735256195068,0.6122615337371826
721,prioritized_arbiter2.tlsf,0.0240778923034667,0.6724040508270264
722,prioritized_arbiter3.tlsf,0.0353949069976806,0.7048988342285156
723,prioritized_arbiter4.tlsf,0.0581064224243164,0.7704448699951172
724,prioritized_arbiter5.tlsf,0.077700138092041,0.7811973094940186
725,prioritized_arbiter6.tlsf,0.1012005805969238,0.8127000331878662
726,prioritized_arbiter7.tlsf,0.1419739723205566,0.838280200958252
727,prioritized_arbiter8.tlsf,0.1662983894348144,0.8686106204986572
728,prioritized_arbiter9.tlsf,0.2010176181793213,0.9042325019836426
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,117.51975679397584
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,700.85076379776
731,prioritized_arbiter_enc13.tlsf,3600.0,1353.4929275512695
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,14.951825380325316
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,0.6496407985687256
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,0.6259348392486572
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,0.6226608753204346
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,0.61600661277771
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,0.6198184490203857
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,0.6213288307189941
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,0.6220300197601318
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,0.5934834480285645
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,0.6038675308227539
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,0.6117963790893555
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,0.6115257740020752
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,0.6332516670227051
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,0.6041383743286133
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,0.6303133964538574
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,0.5910494327545166
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,0.6128718852996826
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,0.7548158168792725
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,0.7762348651885986
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,0.8122196197509766
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,0.8126876354217529
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,0.8225536346435547
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,0.8111045360565186
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,0.7850856781005859
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,0.7500927448272705
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,0.752748966217041
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,0.7348771095275879
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,0.7627513408660889
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,0.7259848117828369
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,0.7842988967895508
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,0.7856297492980957
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,0.7751834392547607
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,0.7797482013702393
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,0.8270792961120605
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,0.8305785655975342
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,0.8540401458740234
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,0.8621103763580322
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,0.8492183685302734
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,0.8679344654083252
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,0.8932409286499023
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,0.7730808258056641
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,0.7836246490478516
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,0.7798902988433838
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,0.7884426116943359
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,0.8156733512878418
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,0.7656419277191162
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,0.7817232608795166
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,0.8081915378570557
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,0.7919402122497559
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,0.9182229042053224
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,0.8033695220947266
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.027259111404419
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,0.8712782859802246
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.0630741119384766
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,0.93495774269104
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.3290109634399414
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,0.9332141876220704
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,1.7453289031982422
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,0.6082937717437744
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,0.7905914783477783
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,0.8261318206787109
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,0.9291696548461914
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,0.976170539855957
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.1020898818969729
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.3355598449707031
800,Radarboard.tlsf,0.1648437976837158,0.862246036529541
801,RegManager.tlsf,0.0436365604400634,0.7037298679351807
802,robot_grid16_1.tlsf,7.164976119995117,4.815617322921753
803,robot_grid2_2.tlsf,0.3373479843139648,0.8867120742797852
804,robot_grid3_3.tlsf,0.8412055969238281,1.810786485671997
805,robot_grid4_4.tlsf,2.3842227458953857,2.8866729736328125
806,robot_grid4_5.tlsf,6.93569016456604,4.271338939666748
807,robot_grid5_1.tlsf,0.6162779331207275,1.4752111434936523
808,robot_grid6_1.tlsf,0.7444326877593994,1.651968479156494
809,robot_grid8_2.tlsf,2.3741564750671387,2.951387643814087
810,Room_a50cadd7.tlsf,0.0150918960571289,0.6075441837310791
811,RotationCalculator.tlsf,0.0440762042999267,0.7184410095214844
813,round_robin_arbiter2.tlsf,0.0399656295776367,0.7044053077697754
814,round_robin_arbiter3.tlsf,0.0900106430053711,0.8634390830993652
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.2129502296447754
816,round_robin_arbiter5.tlsf,2.827129364013672,2.4967103004455566
817,round_robin_arbiter6.tlsf,30.12566614151001,12.1343035697937
818,round_robin_arbiter7.tlsf,306.6264400482178,80.85078072547913
819,round_robin_arbiter8.tlsf,3600.0,671.212343454361
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,1.1871299743652344
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,1.3618779182434082
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,1.5039536952972412
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,2.050945997238159
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,2.895189046859741
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,2.5295073986053467
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,2.925856351852417
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,0.7365334033966064
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,0.7489800453186035
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,0.7581250667572021
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,0.8016467094421387
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,0.8177299499511719
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,0.8463187217712402
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,0.920159101486206
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,0.9611289501190186
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.028620719909668
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,13.80639147758484
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,25.333820104599
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,67.16216611862183
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,166.96392583847046
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,613.8126294612885
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,3600.0
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,0.8664016723632812
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,0.8240070343017578
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,0.8936047554016113
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.017399787902832
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.218900203704834
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,1.5667858123779297
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,2.261495590209961
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,3.030796766281128
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.156452178955078
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,53.302186250686646
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,132.23720788955688
857,round_robin_arbiter_unreal14_12.tlsf,3600.0,253.8091218471527
858,round_robin_arbiter_unreal14_13.tlsf,3600.0,122.41470980644226
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,1.1051404476165771
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,1.1352109909057615
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,1.4788451194763184
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.2691543102264404
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,4.051049709320068
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,8.451784372329712
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,24.89905166625977
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,23.814313173294067
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,46.22482490539551
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,0.7951943874359131
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,0.9919850826263428
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,2.233309268951416
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,6.334710121154785
875,round_robin_arbiter_unreal26.tlsf,3600.0,43.13949489593506
876,round_robin_arbiter_unreal27.tlsf,3600.0,207.90147614479065
878,Scoreboard.tlsf,0.0675933361053466,0.7191197872161865
879,SensorInit.tlsf,0.2502822875976562,0.887413740158081
880,SensorPart.tlsf,0.3768975734710693,0.9275851249694824
881,SensorRegister.tlsf,0.0121593475341796,0.5993189811706543
882,SensorSelector.tlsf,0.6087245941162109,2.092475175857544
883,SensorSubmodulChooser.tlsf,0.1612114906311035,0.90679669380188
884,Sensor.tlsf,0.272158145904541,1.0045971870422363
885,Shades2_235467da.tlsf,0.0316739082336425,0.7146444320678711
886,Shades2_42dc4fff.tlsf,0.0389251708984375,0.74857497215271
887,Shades2_70523fbe.tlsf,0.0307166576385498,0.7089769840240479
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,0.7160377502441406
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,0.6545999050140381
890,Shades_6479ef9a.tlsf,0.0308325290679931,0.7134060859680176
891,Shades_974f4a68.tlsf,0.0652427673339843,0.819683313369751
892,Shades_9cac58d3.tlsf,0.0318360328674316,0.7079875469207764
893,Shades_a02758ea.tlsf,0.0330104827880859,0.7227520942687988
894,Shades_b209ff21.tlsf,0.0375103950500488,0.7438414096832275
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,0.6628057956695557
896,shift10.tlsf,0.0395269393920898,0.8574750423431396
897,shift12.tlsf,0.1165769100189209,1.2197151184082031
898,shift16.tlsf,2.108809471130371,7.721170425415039
900,shift8.tlsf,0.0227749347686767,0.6873080730438232
901,simple_arbiter_enc10.tlsf,155.03347492218018,81.98786783218384
902,simple_arbiter_enc11.tlsf,384.06306886672974,162.96361374855042
903,simple_arbiter_enc12.tlsf,891.9769902229309,342.2286903858185
904,simple_arbiter_enc13.tlsf,3600.0,841.457133769989
906,simple_arbiter_enc8.tlsf,2.743644952774048,4.597643136978149
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,3.444633960723877
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,3.671808958053589
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,3.7342567443847656
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,3.826881170272827
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.082946538925171
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,0.5819540023803711
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,0.5759406089782715
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,0.5688920021057129
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,0.5547888278961182
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,0.5705945491790771
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,0.5578722953796387
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,0.57358717918396
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,0.5800585746765137
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,0.5745151042938232
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,0.5811681747436523
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,0.5794022083282471
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,0.7011110782623291
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,0.6418039798736572
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,0.6364090442657471
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,0.6392066478729248
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,0.6607391834259033
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,0.6552846431732178
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,0.6752505302429199
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,0.6965601444244385
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,0.6789233684539795
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,0.6881637573242188
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,0.7284984588623047
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,0.7534477710723877
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,0.6910371780395508
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,0.7155437469482422
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,0.7028262615203857
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,0.7210710048675537
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,0.7344722747802734
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,0.730311393737793
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,0.7426116466522217
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,0.7767460346221924
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,0.7406368255615234
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,0.7972729206085205
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,0.727586030960083
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,0.735175371170044
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,0.7453486919403076
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,0.7685751914978027
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,0.7711532115936279
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,0.7962298393249512
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,0.7814652919769287
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,0.7786853313446045
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,0.7858262062072754
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,0.7617135047912598
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,0.804389476776123
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,0.8242535591125488
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,0.8438856601715088
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,0.8485326766967773
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.1213948726654053
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,1.4968183040618896
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,0.5502076148986816
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,0.6403148174285889
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,0.6863448619842529
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,0.754448652267456
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,0.8122458457946777
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,0.9131650924682616
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.0401811599731443
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.169022798538208
969,SliderDefault.tlsf,0.05029296875,0.6632993221282959
970,SliderDelayed.tlsf,0.3338892459869385,1.0157532691955566
971,SliderScored.tlsf,0.2117919921875,0.9532456398010254
972,SPIPureNext.tlsf,1.0357823371887207,1.942103385925293
973,SPIReadClk.tlsf,0.0251016616821289,0.6214358806610107
974,SPIReadManag.tlsf,0.6601846218109131,1.5469071865081787
975,SPIReadSdi.tlsf,0.0248303413391113,0.6269361972808838
976,SPI.tlsf,0.1849110126495361,0.9621131420135498
977,SPIWriteClk.tlsf,0.027308702468872,0.6385786533355713
978,SPIWriteManag.tlsf,0.217994213104248,0.9394161701202391
979,SPIWriteSdi.tlsf,0.0351176261901855,0.6614017486572266
980,System_b0840146.tlsf,0.0305461883544921,0.658942461013794
981,test2_f2774e0b.tlsf,0.0895540714263916,0.747154951095581
982,test3_efe2feaf.tlsf,0.0600261688232421,0.7490503787994385
983,test4_4b82b1f4.tlsf,0.0449163913726806,0.7028052806854248
984,test5_6cbc6174.tlsf,0.0324892997741699,0.6897351741790771
985,test6_0f5381e9.tlsf,0.0413761138916015,0.6937041282653809
986,test7_2c5b09da.tlsf,0.0420451164245605,0.7031784057617188
987,test8_88f351a6.tlsf,0.0321795940399169,0.6821775436401367
988,test9_dd3a27e1.tlsf,0.0530593395233154,0.7223296165466309
989,test_f3987563.tlsf,0.0210089683532714,0.6360478401184082
990,Time_a50cadd7.tlsf,0.0135436058044433,0.6086454391479492
991,Timer_a50cadd7.tlsf,0.028782844543457,0.6164274215698242
992,tmp_13cfc6f2.tlsf,0.5671255588531494,1.357754468917847
993,TorcsAccelerating.tlsf,0.028839111328125,0.6273798942565918
994,TorcsGearing.tlsf,0.0231997966766357,0.6237189769744873
995,TorcsSimple.tlsf,0.0395326614379882,0.6593210697174072
996,TorcsSteeringImproved.tlsf,0.0734541416168212,0.7533636093139648
997,TorcsSteeringSimple.tlsf,0.0301182270050048,0.6463205814361572
998,TorcsSteeringSmart.tlsf,0.0699505805969238,0.7242000102996826
999,TwoCounters2.tlsf,0.083378791809082,0.7717931270599365
1000,TwoCounters3.tlsf,0.1506345272064209,0.8605601787567139
1001,TwoCounters4.tlsf,0.3168866634368896,0.8969783782958984
1002,TwoCounters5.tlsf,0.9899184703826904,2.0915701389312744
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,0.8734734058380127
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,0.9942741394042968
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,1.1234910488128662
1006,TwoCountersDisButA3.tlsf,0.520578145980835,1.6314268112182615
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,1.44252347946167
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,1.5846476554870603
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,1.7552549839019775
1010,TwoCountersDisButA7.tlsf,2.870694637298584,2.6608853340148926
1011,TwoCountersDisButA8.tlsf,2.834540605545044,2.686353921890259
1012,TwoCountersDisButA9.tlsf,5.155395269393921,4.596653938293457
1013,TwoCountersDisButAC.tlsf,4.763076305389404,5.024735450744629
1014,TwoCountersGui.tlsf,0.2296288013458252,0.949974775314331
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,0.7658872604370117
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,0.7654824256896973
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,0.8591623306274414
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,0.8807511329650879
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,0.9218227863311768
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.0424861907958984
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,0.8932650089263916
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,1.1449129581451416
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,1.1226303577423096
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,1.0725703239440918
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,1.022693157196045
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,1.0219709873199463
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,1.0377624034881592
1028,TwoCountersInRange.tlsf,0.0663309097290039,0.7912211418151855
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,0.7822575569152832
1030,TwoCountersRefined.tlsf,0.0641911029815673,0.8035855293273926
1031,TwoCounters.tlsf,0.0585122108459472,0.7770915031433105
1032,UnderapproxDemo2.tlsf,0.0142865180969238,0.5413470268249512
1033,UnderapproxDemo.tlsf,0.0102498531341552,0.5853192806243896
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,0.5452044010162354
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,0.7148146629333496
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,0.5873329639434814
1037,Window_235467da.tlsf,0.0438811779022216,0.7520425319671631
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,0.7438561916351318
1039,Window2_6479ef9a.tlsf,0.0648918151855468,0.7706699371337891
1040,Window2_9cac58d3.tlsf,0.077427864074707,0.736109733581543
1041,Window2_aeb1d897.tlsf,0.1443269252777099,0.8470323085784912
1042,Window2_f1477cc5.tlsf,0.0559313297271728,0.7227494716644287
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,0.6702892780303955
1044,Window_42dc4fff.tlsf,0.0442752838134765,0.7535536289215088
1045,Window_54e1f7d2.tlsf,0.0456597805023193,0.7322161197662354
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,0.661592960357666
1047,workstation_resupply_1.tlsf,0.1768276691436767,0.9163987636566162
1048,workstation_resupply_2.tlsf,0.526165246963501,1.719541072845459
1049,workstation_resupply_3.tlsf,2.4843270778656006,5.985580205917358
1050,workstation_resupply_4.tlsf,35.548893213272095,60.4514536857605
1051,workstation_resupply_5.tlsf,349.9989957809448,409.7924151420593
1053,Zoo0.tlsf,0.0596370697021484,0.7370164394378662
1054,Zoo10.tlsf,0.0516719818115234,0.7351775169372559
1055,Zoo5.tlsf,0.0505101680755615,0.7203764915466309


==> data/time/Syntcomp_Strix_SemmlA_real.csv <==
,name,time_Strix,time_SemmlA
0,01.tlsf,0.1091706752777099,0.8122713565826416
1,02.tlsf,0.2339041233062744,1.0680854320526123
2,03.tlsf,0.7587506771087646,6.00546145439148
3,05.tlsf,1.5880260467529297,39.37299919128418
4,06.tlsf,2.198746681213379,59.69275808334351
5,07.tlsf,1.7949445247650146,57.47680044174194
6,08.tlsf,3.0368847846984863,96.30319452285768
7,09.tlsf,2.371605634689331,49.680726766586304
8,10.tlsf,2.290053367614746,44.84678363800049
9,11.tlsf,2.234652042388916,41.679181814193726
10,12.tlsf,3.3623945713043213,45.0127637386322
11,13.tlsf,3.040303468704224,77.90371036529541
12,abcg_arbiter1.tlsf,0.0278370380401611,0.749885082244873
13,abcg_arbiter2.tlsf,0.2072107791900634,1.1650607585906982
14,abcg_arbiter3.tlsf,6.479928731918335,5.491636514663696
15,abcg_arbiter4.tlsf,133.04147052764893,53.494646310806274
16,abcg_arbiter5.tlsf,3600.0,1195.5871675014496
18,ActionConverter.tlsf,0.0328996181488037,0.6532924175262451
19,Alarm_06e9cad4.tlsf,1.660395622253418,1.64963698387146
20,Alarm_2d1010f8.tlsf,0.0345878601074218,0.6891942024230957
21,Alarm_68c86764.tlsf,1.741227388381958,1.7843804359436035
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.3476893901824951
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,0.7338626384735107
24,Alarm_9cac58d3.tlsf,0.0600779056549072,0.7191381454467773
25,Alarm_a5f99bc6.tlsf,10.184724807739258,5.861871957778931
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.1714494228363037
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,0.6602225303649902
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,0.7634973526000977
36,amba_case_study2.tlsf,5.802298545837402,6.647100925445557
37,amba_case_study3.tlsf,274.4659595489502,303.4020628929138
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,125.4654643535614
39,amba_decomposed_arbiter11.tlsf,3600.0,592.74307513237
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,0.7436807155609131
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,0.8644936084747314
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,0.9824278354644777
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,1.314957857131958
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,1.9448163509368896
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,3.259114980697632
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,8.588381290435791
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.3622727394104
50,amba_decomposed_decode.tlsf,0.0196175575256347,0.6020815372467041
51,amba_decomposed_encode10.tlsf,0.3193137645721435,0.9075164794921876
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.0100102424621582
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.1660640239715576
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.2434611320495603
55,amba_decomposed_encode14.tlsf,4.362505197525024,1.8538131713867188
56,amba_decomposed_encode15.tlsf,10.604021072387695,2.940224885940552
57,amba_decomposed_encode16.tlsf,30.293662309646606,4.1468799114227295
58,amba_decomposed_encode20.tlsf,3600.0,198.02486848831177
59,amba_decomposed_encode2.tlsf,0.0235548019409179,0.6183335781097412
60,amba_decomposed_encode3.tlsf,0.0378308296203613,0.6752059459686279
61,amba_decomposed_encode4.tlsf,0.0460915565490722,0.7119889259338379
62,amba_decomposed_encode5.tlsf,0.0705997943878173,0.7255868911743164
63,amba_decomposed_encode6.tlsf,0.0837476253509521,0.7182557582855225
64,amba_decomposed_encode7.tlsf,0.1000585556030273,0.7746202945709229
65,amba_decomposed_encode8.tlsf,0.1186366081237793,0.8005180358886719
66,amba_decomposed_encode9.tlsf,0.2198748588562011,0.839832067489624
67,amba_decomposed_lock10.tlsf,0.5978524684906006,0.8694305419921875
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.4923555850982666
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.5724339485168457
70,amba_decomposed_lock13.tlsf,23.904422521591187,5.288306951522827
71,amba_decomposed_lock14.tlsf,3600.0,3.59860634803772
72,amba_decomposed_lock15.tlsf,3600.0,5.080444574356079
73,amba_decomposed_lock16.tlsf,3600.0,1.6434063911437988
74,amba_decomposed_lock2.tlsf,0.0248258113861084,0.6400396823883057
75,amba_decomposed_lock3.tlsf,0.0341105461120605,0.6723735332489014
76,amba_decomposed_lock4.tlsf,0.0404417514801025,0.678368091583252
77,amba_decomposed_lock5.tlsf,0.0516848564147949,0.7201375961303711
78,amba_decomposed_lock6.tlsf,0.0681028366088867,0.7755153179168701
79,amba_decomposed_lock7.tlsf,0.0931136608123779,0.7475395202636719
80,amba_decomposed_lock8.tlsf,0.7348761558532715,0.8437345027923584
81,amba_decomposed_lock9.tlsf,0.2878637313842773,0.827113151550293
82,amba_decomposed_shift.tlsf,0.0132770538330078,0.5970127582550049
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,0.7649531364440918
84,amba_decomposed_tincr.tlsf,0.0396630764007568,0.70064377784729
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,0.6760170459747314
86,amba_gr+_2.tlsf,369.38745498657227,8.533207178115845
87,amba_gr_2.tlsf,162.6522252559662,4.928752660751343
88,amba_gr+_3.tlsf,3600.0,118.3408784866333
89,amba_gr_3.tlsf,3600.0,74.94476056098938
90,amba_gr+_4.tlsf,3600.0,390.0679886341095
91,amba_gr_4.tlsf,3600.0,266.2606449127197
95,arbiter1.tlsf,0.0190048217773437,0.6186196804046631
96,arbiter2.tlsf,0.033801794052124,0.6978847980499268
97,arbiter3.tlsf,0.0788555145263671,0.8066291809082031
98,arbiter4.tlsf,0.2688195705413818,0.9525802135467528
99,arbiter5.tlsf,0.9628121852874756,1.7136385440826416
100,arbiter6.tlsf,4.65526819229126,4.607579708099365
101,arbiter7.tlsf,28.862589359283447,17.27243971824646
102,arbiter8.tlsf,257.13006949424744,102.26996302604675
103,arbiter9.tlsf,1543.5871360301971,518.9278020858765
104,arbiter_with_buffer1.tlsf,0.0122880935668945,0.5485548973083496
105,arbiter_with_buffer2.tlsf,0.0211195945739746,0.6815309524536133
106,arbiter_with_buffer3.tlsf,0.0616159439086914,0.8869316577911377
107,arbiter_with_buffer4.tlsf,0.3990688323974609,1.661559820175171
108,arbiter_with_buffer5.tlsf,2.155914306640625,5.323576927185059
109,arbiter_with_buffer6.tlsf,22.8721137046814,33.84852385520935
110,arbiter_with_buffer7.tlsf,215.0227439403534,316.00238585472107
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,0.6830053329467773
113,arbiter_with_cancel2.tlsf,0.0852901935577392,0.7811064720153809
114,arbiter_with_cancel3.tlsf,0.436992883682251,1.2024774551391602
115,arbiter_with_cancel4.tlsf,4.961149215698242,4.7133948802948
116,arbiter_with_cancel5.tlsf,139.16816067695618,55.277307987213135
117,arbiter_with_cancel6.tlsf,3600.0,1572.4915566444397
120,Automata16S.tlsf,0.4915821552276611,1.6112282276153564
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,0.8499789237976074
123,Button.tlsf,0.0169501304626464,0.6179068088531494
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,0.6067416667938232
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,0.7178795337677002
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,0.5973255634307861
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,0.7519052028656006
159,Cockpitboard.tlsf,0.147191047668457,0.7657113075256348
160,Coffee_06e9cad4.tlsf,0.5181846618652344,0.91273832321167
161,Coffee_235467da.tlsf,0.094106912612915,0.8051886558532715
162,Coffee_2c5b09da.tlsf,0.1090097427368164,0.7870371341705322
163,Coffee_6479ef9a.tlsf,0.5190114974975586,0.984142541885376
164,Coffee_d6376bf9.tlsf,0.5013608932495117,0.9541513919830322
165,Coffee_efe2feaf.tlsf,0.0990846157073974,0.8219091892242432
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,0.6570041179656982
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,0.8712348937988281
170,collector_v111.tlsf,14.989043712615969,9.343120813369753
171,collector_v112.tlsf,64.31583786010742,25.84420132637024
172,collector_v113.tlsf,244.6888837814331,75.42183375358582
173,collector_v114.tlsf,1508.2687220573423,222.1722273826599
174,collector_v115.tlsf,3600.0,737.0188825130463
175,collector_v13.tlsf,0.0256328582763671,0.6271791458129883
176,collector_v15.tlsf,0.0537025928497314,0.7551324367523193
177,collector_v17.tlsf,0.2933671474456787,0.9908607006072998
178,collector_v19.tlsf,1.4106550216674805,2.2874503135681152
179,collector_v210.tlsf,39.02241444587708,3.6949944496154794
180,collector_v211.tlsf,160.1494333744049,9.741639375686646
181,collector_v212.tlsf,629.7190737724304,27.667455434799194
182,collector_v213.tlsf,3600.0,83.1056752204895
183,collector_v215.tlsf,3600.0,782.8494622707367
184,collector_v23.tlsf,0.0246617794036865,0.6507167816162109
185,collector_v25.tlsf,0.0847396850585937,0.7566697597503662
186,collector_v27.tlsf,0.6725852489471436,0.9655594825744628
187,collector_v29.tlsf,7.688870668411255,1.9441039562225344
188,collector_v310.tlsf,79.51314568519592,8.563538312911987
189,collector_v311.tlsf,408.5728495121002,24.59550309181213
190,collector_v312.tlsf,3600.0,139.07898664474487
191,collector_v313.tlsf,3600.0,334.2038834095001
193,collector_v33.tlsf,0.0298528671264648,0.6599867343902588
194,collector_v35.tlsf,0.1319112777709961,0.778963565826416
195,collector_v37.tlsf,0.9327199459075928,1.1798317432403564
196,collector_v39.tlsf,17.337950468063354,3.0917561054229736
200,Core_solved_974f4a68.tlsf,0.3102555274963379,0.8874475955963135
222,Door_2d1010f8.tlsf,0.0349402427673339,0.666393518447876
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,0.6981210708618164
224,EnemeyModule.tlsf,0.0327506065368652,0.6345090866088867
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,0.7922964096069336
226,EscalatorBidirectional.tlsf,0.0829620361328125,0.768136739730835
227,EscalatorCountingInit.tlsf,0.0525064468383789,0.7163686752319336
228,EscalatorCounting.tlsf,0.036759614944458,0.6650686264038086
229,EscalatorNonCounting.tlsf,0.0208575725555419,0.5967929363250732
230,EscalatorNonReactive.tlsf,0.0124118328094482,0.581660270690918
231,EscalatorSmart.tlsf,0.0883944034576416,0.7202281951904297
232,example101.tlsf,0.0109720230102539,0.5854930877685547
233,example102.tlsf,0.011770486831665,0.6067671775817871
234,example10a1.tlsf,0.0313105583190918,0.673170804977417
235,example10a2.tlsf,0.0340137481689453,0.7091045379638672
236,Example1_d6376bf9.tlsf,0.0300815105438232,0.6321525573730469
237,example71.tlsf,0.0093729496002197,0.5521118640899658
238,example72.tlsf,0.0130038261413574,0.5989158153533936
239,example7a1.tlsf,0.0108964443206787,0.5604405403137207
240,example7a2.tlsf,0.0174427032470703,0.6152036190032959
241,example81.tlsf,0.0126214027404785,0.6049261093139648
242,example82.tlsf,0.0173897743225097,0.6202359199523926
243,example91.tlsf,0.0120401382446289,0.5882937908172607
244,example92.tlsf,0.0139532089233398,0.6336312294006348
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.266515016555786
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.362440586090088
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.3514466285705566
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.3123564720153809
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.2851698398590088
254,finding_nemo_1.tlsf,0.2900633811950683,0.9532959461212158
255,finding_nemo_2.tlsf,0.531151533126831,1.505781888961792
256,finding_nemo_3.tlsf,1.0663321018218994,2.9489638805389404
257,finding_nemo_4.tlsf,24.1784508228302,11.669732332229614
258,finding_nemo_5.tlsf,3600.0,80.0276665687561
260,full_arbiter_enc10.tlsf,808.3744449615479,1240.578922510147
262,full_arbiter_enc8.tlsf,115.10389113426208,86.93804216384888
326,Gamelogic.tlsf,0.3467311859130859,0.9330716133117676
327,GamemodeChooser.tlsf,0.0790283679962158,0.8158972263336182
328,Gamemodule.tlsf,0.0357601642608642,0.6793045997619629
329,generalized_buffer2.tlsf,90.0820243358612,17.250911951065063
330,generalized_buffer3.tlsf,3600.0,302.51333713531494
334,Heating_235467da.tlsf,0.0344734191894531,0.6932263374328613
335,Heating_974f4a68.tlsf,0.0464944839477539,0.7534313201904297
336,Heating_b02056d6.tlsf,0.0291180610656738,0.6798093318939209
337,Heating_b209ff21.tlsf,0.0268764495849609,0.6804988384246826
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,0.6686604022979736
339,Increment.tlsf,0.0119044780731201,0.5866580009460449
343,KitchenTimerV0.tlsf,0.0135045051574707,0.605391263961792
344,KitchenTimerV10.tlsf,0.6378805637359619,1.26871919631958
345,KitchenTimerV1.tlsf,0.052901268005371,0.7020134925842285
346,KitchenTimerV2.tlsf,0.1003949642181396,0.7778117656707764
347,KitchenTimerV3.tlsf,0.144676923751831,0.8693981170654297
348,KitchenTimerV4.tlsf,0.1922202110290527,0.903296947479248
349,KitchenTimerV5.tlsf,0.2710468769073486,1.0030031204223633
350,KitchenTimerV6.tlsf,0.4149081707000732,1.0928099155426023
351,KitchenTimerV7.tlsf,0.464390754699707,1.1507039070129397
352,KitchenTimerV8.tlsf,0.5594468116760254,1.3863778114318848
353,KitchenTimerV9.tlsf,0.7144136428833008,1.3718860149383545
354,LampController_974f4a68.tlsf,0.0839824676513671,0.8410537242889404
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,0.7730715274810791
356,LedMatrix.tlsf,231.49284291267395,176.13124442100525
357,lift2.tlsf,0.1007213592529296,0.8112125396728516
358,lift3.tlsf,0.3436486721038818,1.0120205879211426
360,lift_gr1+2.tlsf,0.1757376194000244,0.9260692596435548
361,lift_gr12.tlsf,0.135852575302124,0.8152258396148682
362,lift_gr1+3.tlsf,0.4723634719848633,1.4958322048187256
363,lift_gr13.tlsf,0.389596939086914,1.2484734058380127
364,lift_gr1+6.tlsf,25.99446940422058,33.91512846946716
365,lift_gr1+7.tlsf,114.64584922790527,185.51494240760803
366,lift_gr17.tlsf,40.366148233413696,48.58587145805359
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,345.5310363769531
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,0.8186209201812744
372,lift_unary_enc3.tlsf,0.2319529056549072,1.027149677276611
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,0.8292269706726074
377,Light_d65ed84e.tlsf,0.0935235023498535,0.8152186870574951
378,Lights_06e9cad4.tlsf,0.1277735233306884,0.8448095321655273
379,Lights2_06e9cad4.tlsf,3.7401394844055176,2.809419870376587
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.769119262695313
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.0847530364990234
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.5454843044281006
383,Lights2_b02056d6.tlsf,3.614938974380493,3.2507169246673584
384,Lights_2c5b09da.tlsf,0.0625314712524414,0.7586820125579834
386,Lights2_f3987563.tlsf,3.706496477127075,3.6116127967834473
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,0.7689273357391357
388,Lights3_06e9cad4.tlsf,0.1389303207397461,0.8402602672576904
389,Lights3_235467da.tlsf,0.1220667362213134,0.811443567276001
390,Lights3_2c5b09da.tlsf,0.0661182403564453,0.7698056697845459
391,Lights3_3916ec59.tlsf,0.1468656063079834,0.8732616901397705
392,Lights_3461125b.tlsf,0.1164414882659912,0.8489365577697754
393,Lights3_6bea956e.tlsf,0.1225991249084472,0.8130624294281006
394,Lights3_f1477cc5.tlsf,0.131317138671875,0.859403133392334
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,0.6910436153411865
396,Lights_9cac58d3.tlsf,0.1137363910675048,0.8379290103912354
397,Lights_b0840146.tlsf,0.1412780284881591,0.8684844970703125
398,Lights_f3987563.tlsf,0.1270899772644043,0.8650851249694824
399,LightsMin_6bea956e.tlsf,0.042964220046997,0.693321943283081
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,6.27190899848938
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,6.905886650085449
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,3.540182113647461
406,lilydemo03.tlsf,0.0216264724731445,0.6565227508544922
407,lilydemo04.tlsf,0.0212078094482421,0.6784236431121826
408,lilydemo05.tlsf,0.0236928462982177,0.6696641445159912
409,lilydemo06.tlsf,0.0257074832916259,0.6691782474517822
410,lilydemo07.tlsf,0.0262222290039062,0.6771483421325684
411,lilydemo08.tlsf,0.0096478462219238,0.5598280429840088
412,lilydemo09.tlsf,0.0169837474822998,0.6163473129272461
413,lilydemo10.tlsf,0.0088307857513427,0.5508637428283691
415,lilydemo12.tlsf,0.0091936588287353,0.5550355911254883
416,lilydemo13.tlsf,0.0088529586791992,0.5923833847045898
417,lilydemo14.tlsf,0.0104734897613525,0.6035044193267822
420,lilydemo17.tlsf,0.0159738063812255,0.6162571907043457
421,lilydemo18.tlsf,0.0228736400604248,0.6544396877288818
422,lilydemo19.tlsf,0.0199470520019531,0.6477463245391846
423,lilydemo20.tlsf,0.0402905941009521,0.7033874988555908
424,lilydemo21.tlsf,0.1791701316833496,0.8648831844329834
425,lilydemo22.tlsf,0.0325214862823486,0.7142581939697266
426,lilydemo23.tlsf,0.0156829357147216,0.6186313629150391
427,lilydemo24.tlsf,0.0339341163635253,0.663264274597168
428,load_balancer10.tlsf,1702.033964395523,617.1739933490753
429,load_balancer2.tlsf,0.1216473579406738,0.729816198348999
430,load_balancer3.tlsf,0.0747098922729492,0.8150882720947266
431,load_balancer4.tlsf,0.1437833309173584,0.9639313220977784
432,load_balancer5.tlsf,0.3880317211151123,1.233330011367798
433,load_balancer6.tlsf,1.0595343112945557,2.1941964626312256
434,load_balancer7.tlsf,4.96125602722168,6.527783393859863
435,load_balancer8.tlsf,38.6641571521759,28.20917248725891
436,load_balancer9.tlsf,266.06880164146423,107.91741180419922
488,load_balancer_unreal22.tlsf,0.0579333305358886,0.7317731380462646
495,ltl2dba01.tlsf,0.0130763053894042,0.5830183029174805
496,ltl2dba02.tlsf,0.0134706497192382,0.644287109375
497,ltl2dba03.tlsf,0.013979434967041,0.6051592826843262
498,ltl2dba04.tlsf,0.0129361152648925,0.5973000526428223
499,ltl2dba05.tlsf,0.0110840797424316,0.6004903316497803
500,ltl2dba06.tlsf,0.0149755477905273,0.6022045612335205
501,ltl2dba07.tlsf,0.0229442119598388,0.6447262763977051
502,ltl2dba08.tlsf,0.0141875743865966,0.6253550052642822
503,ltl2dba09.tlsf,0.0113632678985595,0.5996236801147461
504,ltl2dba10.tlsf,0.012239933013916,0.588681697845459
505,ltl2dba11.tlsf,0.0143187046051025,0.6153030395507812
506,ltl2dba12.tlsf,0.0129871368408203,0.5983066558837891
507,ltl2dba13.tlsf,0.0142903327941894,0.620868444442749
508,ltl2dba14.tlsf,0.0118210315704345,0.6109349727630615
509,ltl2dba15.tlsf,0.0126373767852783,0.5773725509643555
510,ltl2dba16.tlsf,0.0125885009765625,0.6344215869903564
511,ltl2dba17.tlsf,0.0126922130584716,0.635199785232544
512,ltl2dba18.tlsf,0.0133311748504638,0.6233899593353271
513,ltl2dba19.tlsf,0.011167287826538,0.5987167358398438
514,ltl2dba20.tlsf,0.0136260986328125,0.6216461658477783
515,ltl2dba21.tlsf,0.0149180889129638,0.6589956283569336
516,ltl2dba22.tlsf,0.0082159042358398,0.5765619277954102
517,ltl2dba23.tlsf,0.0109128952026367,0.6023578643798828
518,ltl2dba24.tlsf,0.0090444087982177,0.5878634452819824
519,ltl2dba25.tlsf,0.0137314796447753,0.6204700469970703
520,ltl2dba26.tlsf,0.0115151405334472,0.5961263179779053
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.9454267024993896
523,ltl2dba_alpha10.tlsf,0.0364589691162109,0.7048139572143555
524,ltl2dba_alpha12.tlsf,0.0447831153869628,0.7119817733764648
525,ltl2dba_alpha14.tlsf,0.0505454540252685,0.7144889831542969
526,ltl2dba_alpha16.tlsf,0.0578627586364746,0.7287933826446533
527,ltl2dba_alpha17.tlsf,0.0626742839813232,0.7400763034820557
528,ltl2dba_alpha18.tlsf,0.0676195621490478,0.7283766269683838
529,ltl2dba_alpha1.tlsf,0.0135552883148193,0.5971009731292725
530,ltl2dba_alpha20.tlsf,0.0775520801544189,0.7568104267120361
531,ltl2dba_alpha25.tlsf,0.1061544418334961,0.8039588928222656
532,ltl2dba_alpha2.tlsf,0.016054630279541,0.6058714389801025
533,ltl2dba_alpha3.tlsf,0.0179901123046875,0.628192663192749
534,ltl2dba_alpha4.tlsf,0.0202789306640625,0.6131157875061035
535,ltl2dba_alpha50.tlsf,0.3173463344573974,1.0247280597686768
536,ltl2dba_alpha5.tlsf,0.0221054553985595,0.6457352638244629
537,ltl2dba_alpha6.tlsf,0.0253646373748779,0.624758243560791
538,ltl2dba_alpha7.tlsf,0.0265991687774658,0.6704142093658447
539,ltl2dba_alpha8.tlsf,0.0296888351440429,0.6703581809997559
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.0559897422790527
542,ltl2dba_beta15.tlsf,0.5660274028778076,1.991841554641724
543,ltl2dba_beta18.tlsf,0.9763052463531494,3600.0
544,ltl2dba_beta1.tlsf,0.0113093852996826,0.5791583061218262
545,ltl2dba_beta20.tlsf,1.3826873302459717,3600.0
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,0.6111726760864258
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,0.6697585582733154
550,ltl2dba_beta4.tlsf,0.0210242271423339,0.6982650756835938
551,ltl2dba_beta5.tlsf,0.029599905014038,0.7839512825012207
552,ltl2dba_beta6.tlsf,0.0432972908020019,0.8397388458251953
553,ltl2dba_beta7.tlsf,0.0623304843902587,0.996821403503418
554,ltl2dba_beta8.tlsf,0.090099811553955,0.9470539093017578
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,0.6985301971435547
557,ltl2dba_C212.tlsf,0.0208878517150878,0.8141257762908936
558,ltl2dba_C214.tlsf,0.0234479904174804,1.0218541622161863
559,ltl2dba_C216.tlsf,0.0268735885620117,2.026106119155884
560,ltl2dba_C21.tlsf,0.0094528198242187,0.5740513801574707
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,0.6167619228363037
563,ltl2dba_C23.tlsf,0.0116260051727294,0.6407589912414551
564,ltl2dba_C24.tlsf,0.0114567279815673,0.6268911361694336
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,0.631399393081665
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,0.6565604209899902
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,0.6489856243133545
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,0.6657075881958008
573,ltl2dba_C29.tlsf,0.0173981189727783,0.6814141273498535
574,ltl2dba_E10.tlsf,1.2633750438690186,2.360640048980713
575,ltl2dba_E12.tlsf,17.549634218215942,13.632550954818726
576,ltl2dba_E14.tlsf,198.1776442527771,99.01577019691469
577,ltl2dba_E15.tlsf,657.6873958110809,298.3466801643372
579,ltl2dba_E1.tlsf,0.0092217922210693,0.5808262825012207
580,ltl2dba_E2.tlsf,0.0092608928680419,0.5925114154815674
581,ltl2dba_E3.tlsf,0.0098407268524169,0.5894989967346191
582,ltl2dba_E4.tlsf,0.0122015476226806,0.6385061740875244
583,ltl2dba_E5.tlsf,0.016913890838623,0.674386739730835
584,ltl2dba_E6.tlsf,0.0323338508605957,0.7168481349945068
585,ltl2dba_E7.tlsf,0.0752756595611572,0.8463847637176514
586,ltl2dba_E8.tlsf,0.2060282230377197,1.0208992958068848
587,ltl2dba_E9.tlsf,0.4964134693145752,1.4350438117980957
588,ltl2dba_Q10.tlsf,17.279733419418335,17.739035606384277
589,ltl2dba_Q12.tlsf,321.2487459182739,213.8172333240509
591,ltl2dba_Q1.tlsf,0.0111148357391357,0.5936143398284912
592,ltl2dba_Q2.tlsf,0.0134027004241943,0.6080589294433594
593,ltl2dba_Q3.tlsf,0.0159728527069091,0.654667854309082
594,ltl2dba_Q4.tlsf,0.0200433731079101,0.7227921485900879
595,ltl2dba_Q5.tlsf,0.0388402938842773,0.7685983180999756
596,ltl2dba_Q6.tlsf,0.093846321105957,0.9533071517944336
597,ltl2dba_Q7.tlsf,0.3231961727142334,1.28904390335083
598,ltl2dba_Q8.tlsf,0.860318660736084,2.337390422821045
602,ltl2dba_R1.tlsf,0.0134088993072509,0.5833027362823486
628,ltl2dba_U110.tlsf,2.2608938217163086,3.165415048599243
629,ltl2dba_U112.tlsf,54.19429302215576,16.895888328552246
631,ltl2dba_U11.tlsf,0.010674238204956,0.5623648166656494
632,ltl2dba_U12.tlsf,0.0090348720550537,0.5878267288208008
633,ltl2dba_U13.tlsf,0.0095100402832031,0.5808899402618408
634,ltl2dba_U14.tlsf,0.0108935832977294,0.6171400547027588
635,ltl2dba_U15.tlsf,0.0152432918548583,0.6576521396636963
636,ltl2dba_U16.tlsf,0.029029369354248,0.6699817180633545
637,ltl2dba_U17.tlsf,0.0756490230560302,0.7795171737670898
638,ltl2dba_U18.tlsf,0.2419536113739013,1.0094473361968994
639,ltl2dba_U19.tlsf,0.6866447925567627,1.4390637874603271
640,ltl2dpa01.tlsf,0.019493818283081,0.6319010257720947
641,ltl2dpa02.tlsf,0.0111939907073974,0.5898137092590332
642,ltl2dpa03.tlsf,0.0259320735931396,0.7107846736907959
643,ltl2dpa04.tlsf,0.0125617980957031,0.5991067886352539
644,ltl2dpa05.tlsf,0.0117607116699218,0.6002483367919922
645,ltl2dpa06.tlsf,0.0108449459075927,0.5987632274627686
646,ltl2dpa07.tlsf,0.0117268562316894,0.6125216484069824
647,ltl2dpa08.tlsf,0.0105218887329101,0.596306324005127
648,ltl2dpa09.tlsf,0.0117521286010742,0.5956659317016602
649,ltl2dpa10.tlsf,0.0232982635498046,0.67397141456604
650,ltl2dpa11.tlsf,0.0154104232788085,0.6337268352508545
651,ltl2dpa12.tlsf,0.0282237529754638,0.6985738277435303
652,ltl2dpa13.tlsf,0.0252249240875244,0.6602640151977539
653,ltl2dpa14.tlsf,0.0208299160003662,0.6392724514007568
654,ltl2dpa15.tlsf,0.0121626853942871,0.6025879383087158
655,ltl2dpa16.tlsf,0.0108287334442138,0.6131887435913086
656,ltl2dpa17.tlsf,0.0175404548645019,0.6414024829864502
657,ltl2dpa18.tlsf,0.0186007022857666,0.6338150501251221
658,ltl2dpa19.tlsf,0.0301663875579834,0.6767690181732178
659,ltl2dpa20.tlsf,0.0246398448944091,0.6372330188751221
660,ltl2dpa21.tlsf,0.0243980884552001,0.6733512878417969
661,ltl2dpa22.tlsf,0.0377063751220703,0.7370302677154541
662,ltl2dpa23.tlsf,0.0172626972198486,0.6198742389678955
663,ltl2dpa24.tlsf,0.0194463729858398,0.6569676399230957
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,1.2087817192077637
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,0.749476432800293
674,Morning2_9cac58d3.tlsf,0.1038756370544433,0.7505769729614258
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,0.6249163150787354
677,Morning2s_2c5b09da.tlsf,3600.0,1392.1252074241638
679,Morning_88c5c1c3.tlsf,410.762957572937,5.95758056640625
680,Morning_9cac58d3.tlsf,420.8796427249909,4.989008665084839
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,0.876140832901001
685,MusicAppFeedback.tlsf,0.0664818286895752,0.7701106071472168
686,MusicAppMotivating.tlsf,0.0654137134552002,0.8165416717529297
687,MusicAppSimple.tlsf,0.0560052394866943,0.7502293586730957
688,mux10.tlsf,0.0945065021514892,0.7218420505523682
689,mux12.tlsf,0.2147042751312255,0.725590705871582
690,mux16.tlsf,1.6631855964660645,1.263141632080078
691,mux32.tlsf,3600.0,0.8279552459716797
693,mux8.tlsf,0.0394730567932128,0.6886663436889648
694,narylatch10.tlsf,59.73975348472595,34.79443573951721
695,narylatch11.tlsf,277.5002901554108,187.18671464920044
696,narylatch12.tlsf,3600.0,588.723757982254
698,narylatch8.tlsf,1.5624077320098877,3.033409118652344
708,OneCounterGuiA9.tlsf,2.532721281051636,1.8540797233581543
713,OneCounterInRangeA3.tlsf,0.0281929969787597,0.650501012802124
715,OneCounter.tlsf,2.622323751449585,2.3175625801086426
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,0.7561213970184326
718,prioritized_arbiter10.tlsf,0.33180832862854,0.9727935791015624
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.085737943649292
720,prioritized_arbiter1.tlsf,0.0178735256195068,0.6122615337371826
721,prioritized_arbiter2.tlsf,0.0240778923034667,0.6724040508270264
722,prioritized_arbiter3.tlsf,0.0353949069976806,0.7048988342285156
723,prioritized_arbiter4.tlsf,0.0581064224243164,0.7704448699951172
724,prioritized_arbiter5.tlsf,0.077700138092041,0.7811973094940186
725,prioritized_arbiter6.tlsf,0.1012005805969238,0.8127000331878662
726,prioritized_arbiter7.tlsf,0.1419739723205566,0.838280200958252
727,prioritized_arbiter8.tlsf,0.1662983894348144,0.8686106204986572
728,prioritized_arbiter9.tlsf,0.2010176181793213,0.9042325019836426
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,117.51975679397584
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,700.85076379776
731,prioritized_arbiter_enc13.tlsf,3600.0,1353.4929275512695
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,14.951825380325316
800,Radarboard.tlsf,0.1648437976837158,0.862246036529541
801,RegManager.tlsf,0.0436365604400634,0.7037298679351807
802,robot_grid16_1.tlsf,7.164976119995117,4.815617322921753
803,robot_grid2_2.tlsf,0.3373479843139648,0.8867120742797852
804,robot_grid3_3.tlsf,0.8412055969238281,1.810786485671997
805,robot_grid4_4.tlsf,2.3842227458953857,2.8866729736328125
806,robot_grid4_5.tlsf,6.93569016456604,4.271338939666748
807,robot_grid5_1.tlsf,0.6162779331207275,1.4752111434936523
808,robot_grid6_1.tlsf,0.7444326877593994,1.651968479156494
809,robot_grid8_2.tlsf,2.3741564750671387,2.951387643814087
811,RotationCalculator.tlsf,0.0440762042999267,0.7184410095214844
813,round_robin_arbiter2.tlsf,0.0399656295776367,0.7044053077697754
814,round_robin_arbiter3.tlsf,0.0900106430053711,0.8634390830993652
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.2129502296447754
816,round_robin_arbiter5.tlsf,2.827129364013672,2.4967103004455566
817,round_robin_arbiter6.tlsf,30.12566614151001,12.1343035697937
818,round_robin_arbiter7.tlsf,306.6264400482178,80.85078072547913
819,round_robin_arbiter8.tlsf,3600.0,671.212343454361
878,Scoreboard.tlsf,0.0675933361053466,0.7191197872161865
879,SensorInit.tlsf,0.2502822875976562,0.887413740158081
880,SensorPart.tlsf,0.3768975734710693,0.9275851249694824
881,SensorRegister.tlsf,0.0121593475341796,0.5993189811706543
882,SensorSelector.tlsf,0.6087245941162109,2.092475175857544
883,SensorSubmodulChooser.tlsf,0.1612114906311035,0.90679669380188
884,Sensor.tlsf,0.272158145904541,1.0045971870422363
885,Shades2_235467da.tlsf,0.0316739082336425,0.7146444320678711
886,Shades2_42dc4fff.tlsf,0.0389251708984375,0.74857497215271
887,Shades2_70523fbe.tlsf,0.0307166576385498,0.7089769840240479
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,0.7160377502441406
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,0.6545999050140381
890,Shades_6479ef9a.tlsf,0.0308325290679931,0.7134060859680176
891,Shades_974f4a68.tlsf,0.0652427673339843,0.819683313369751
892,Shades_9cac58d3.tlsf,0.0318360328674316,0.7079875469207764
893,Shades_a02758ea.tlsf,0.0330104827880859,0.7227520942687988
894,Shades_b209ff21.tlsf,0.0375103950500488,0.7438414096832275
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,0.6628057956695557
896,shift10.tlsf,0.0395269393920898,0.8574750423431396
897,shift12.tlsf,0.1165769100189209,1.2197151184082031
898,shift16.tlsf,2.108809471130371,7.721170425415039
900,shift8.tlsf,0.0227749347686767,0.6873080730438232
901,simple_arbiter_enc10.tlsf,155.03347492218018,81.98786783218384
902,simple_arbiter_enc11.tlsf,384.06306886672974,162.96361374855042
903,simple_arbiter_enc12.tlsf,891.9769902229309,342.2286903858185
904,simple_arbiter_enc13.tlsf,3600.0,841.457133769989
906,simple_arbiter_enc8.tlsf,2.743644952774048,4.597643136978149
969,SliderDefault.tlsf,0.05029296875,0.6632993221282959
970,SliderDelayed.tlsf,0.3338892459869385,1.0157532691955566
971,SliderScored.tlsf,0.2117919921875,0.9532456398010254
972,SPIPureNext.tlsf,1.0357823371887207,1.942103385925293
973,SPIReadClk.tlsf,0.0251016616821289,0.6214358806610107
974,SPIReadManag.tlsf,0.6601846218109131,1.5469071865081787
975,SPIReadSdi.tlsf,0.0248303413391113,0.6269361972808838
976,SPI.tlsf,0.1849110126495361,0.9621131420135498
977,SPIWriteClk.tlsf,0.027308702468872,0.6385786533355713
978,SPIWriteManag.tlsf,0.217994213104248,0.9394161701202391
979,SPIWriteSdi.tlsf,0.0351176261901855,0.6614017486572266
981,test2_f2774e0b.tlsf,0.0895540714263916,0.747154951095581
982,test3_efe2feaf.tlsf,0.0600261688232421,0.7490503787994385
984,test5_6cbc6174.tlsf,0.0324892997741699,0.6897351741790771
985,test6_0f5381e9.tlsf,0.0413761138916015,0.6937041282653809
986,test7_2c5b09da.tlsf,0.0420451164245605,0.7031784057617188
989,test_f3987563.tlsf,0.0210089683532714,0.6360478401184082
991,Timer_a50cadd7.tlsf,0.028782844543457,0.6164274215698242
992,tmp_13cfc6f2.tlsf,0.5671255588531494,1.357754468917847
993,TorcsAccelerating.tlsf,0.028839111328125,0.6273798942565918
994,TorcsGearing.tlsf,0.0231997966766357,0.6237189769744873
995,TorcsSimple.tlsf,0.0395326614379882,0.6593210697174072
996,TorcsSteeringImproved.tlsf,0.0734541416168212,0.7533636093139648
997,TorcsSteeringSimple.tlsf,0.0301182270050048,0.6463205814361572
998,TorcsSteeringSmart.tlsf,0.0699505805969238,0.7242000102996826
1000,TwoCounters3.tlsf,0.1506345272064209,0.8605601787567139
1001,TwoCounters4.tlsf,0.3168866634368896,0.8969783782958984
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,0.8932650089263916
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,0.7822575569152832
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,0.5452044010162354
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,0.7148146629333496
1037,Window_235467da.tlsf,0.0438811779022216,0.7520425319671631
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,0.7438561916351318
1039,Window2_6479ef9a.tlsf,0.0648918151855468,0.7706699371337891
1040,Window2_9cac58d3.tlsf,0.077427864074707,0.736109733581543
1041,Window2_aeb1d897.tlsf,0.1443269252777099,0.8470323085784912
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,0.6702892780303955
1044,Window_42dc4fff.tlsf,0.0442752838134765,0.7535536289215088
1045,Window_54e1f7d2.tlsf,0.0456597805023193,0.7322161197662354
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,0.661592960357666
1047,workstation_resupply_1.tlsf,0.1768276691436767,0.9163987636566162
1048,workstation_resupply_2.tlsf,0.526165246963501,1.719541072845459
1049,workstation_resupply_3.tlsf,2.4843270778656006,5.985580205917358
1050,workstation_resupply_4.tlsf,35.548893213272095,60.4514536857605
1051,workstation_resupply_5.tlsf,349.9989957809448,409.7924151420593
1053,Zoo0.tlsf,0.0596370697021484,0.7370164394378662
1054,Zoo10.tlsf,0.0516719818115234,0.7351775169372559
1055,Zoo5.tlsf,0.0505101680755615,0.7203764915466309


==> data/time/Syntcomp_Strix_SemmlA_unreal.csv <==
,name,time_Strix,time_SemmlA
29,AllLights_06e9cad4.tlsf,3600.0,337.50147581100464
30,AllLights_2c5b09da.tlsf,1634.862771987915,218.7105014324188
31,AllLights_63831f8c.tlsf,3600.0,385.3565483093262
32,AllLights_aeb1d897.tlsf,3600.0,680.5603196620941
33,AllLights_b209ff21.tlsf,3600.0,432.7830286026001
34,AllLights_d6c5ac79.tlsf,3600.0,778.5382225513458
35,AllShades_66f450a4.tlsf,690.2173788547516,56.29679036140442
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,0.9950058460235596
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,0.6498982906341553
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,0.6219830513000488
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,0.760124683380127
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,0.7460718154907227
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,0.8088178634643555
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,0.6359286308288574
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,0.6815061569213867
133,CheckHeating_3461125b.tlsf,0.0291385650634765,0.6785523891448975
134,CheckLight_007df645.tlsf,0.0374701023101806,0.6969494819641113
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,0.6932392120361328
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,0.6171295642852783
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,0.5658628940582275
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,0.6168029308319092
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,0.5960097312927246
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,0.5897371768951416
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,0.682293176651001
142,CheckShades_3461125b.tlsf,0.0303125381469726,0.6566519737243652
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,0.5720365047454834
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,0.6920311450958252
145,CheckTime_3916ec59.tlsf,0.0201518535614013,0.6250638961791992
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,0.6325204372406006
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,0.6168334484100342
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,0.6549134254455566
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,0.5770103931427002
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,0.6062872409820557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,0.6213760375976562
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,0.634768009185791
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,0.624981164932251
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,0.6096842288970947
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,0.5472185611724854
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,0.5446455478668213
166,Coffee_f1477cc5.tlsf,0.3166069984436035,0.887549877166748
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,0.6171534061431885
197,Core_4b5a2bad.tlsf,0.3950700759887695,0.9423329830169678
198,Core_66f450a4.tlsf,0.0379731655120849,0.6605217456817627
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.1050326824188232
201,detector_unreal10.tlsf,0.1653807163238525,0.9142892360687256
202,detector_unreal11.tlsf,0.2143914699554443,0.964343786239624
203,detector_unreal12.tlsf,0.2471346855163574,1.1078450679779053
204,detector_unreal13.tlsf,0.3426117897033691,1.3140909671783447
205,detector_unreal14.tlsf,0.3624241352081299,1.7831525802612305
206,detector_unreal15.tlsf,0.3973920345306396,2.6533381938934326
207,detector_unreal16.tlsf,0.4305164813995361,6.1201159954071045
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,0.6072244644165039
210,detector_unreal3.tlsf,0.0209078788757324,0.6278574466705322
211,detector_unreal4.tlsf,0.029597520828247,0.6824839115142822
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,0.7309298515319824
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,0.758812665939331
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,0.7580552101135254
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,0.7866685390472412
220,detector_unreal9.tlsf,0.1214971542358398,0.8294203281402588
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,0.7900831699371338
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,0.7586722373962402
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,2.249767541885376
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,0.7083747386932373
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,1.823758125305176
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,2.9127655029296875
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.570975542068481
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,6.390206336975098
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,10.439248085021973
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,25.36030888557434
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,38.04958844184876
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,180.5500922203064
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,0.7038888931274414
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,809.296957731247
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,3600.0
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,3600.0
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,3600.0
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,3600.0
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,0.6883509159088135
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,0.7425129413604736
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,0.7506890296936035
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,0.8137295246124268
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,0.8610982894897461
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.000877857208252
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.1480751037597656
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,1.4642770290374756
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,73.97811102867126
286,full_arbiter_unreal13_11.tlsf,3600.0,69.61285448074341
287,full_arbiter_unreal13_12.tlsf,3600.0,264.2703502178192
288,full_arbiter_unreal13_13.tlsf,3600.0,111.95032000541688
289,full_arbiter_unreal13_14.tlsf,3600.0,243.0242726802826
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,0.7815535068511963
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,0.8038792610168457
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.0695598125457764
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,1.5480523109436035
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,2.9619388580322266
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.818067789077759
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,22.26374626159668
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,32.44295263290405
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,45.081358432769775
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,0.9157085418701172
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.060140609741211
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,2.702414035797119
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,16.45107674598694
312,full_arbiter_unreal14_5.tlsf,3600.0,109.6751160621643
313,full_arbiter_unreal14_6.tlsf,3600.0,258.5051407814026
314,full_arbiter_unreal14_7.tlsf,3600.0,520.2946166992188
315,full_arbiter_unreal14_8.tlsf,3600.0,659.4956221580505
318,full_arbiter_unreal22.tlsf,0.0606467723846435,0.8825984001159668
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.3329310417175293
320,full_arbiter_unreal24.tlsf,41.58961725234985,9.699201822280884
321,full_arbiter_unreal25.tlsf,3600.0,28.73091959953308
322,full_arbiter_unreal26.tlsf,3600.0,94.8375527858734
323,full_arbiter_unreal27.tlsf,3600.0,254.45875239372253
324,full_arbiter_unreal28.tlsf,3600.0,1092.1725795269012
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,0.7769560813903809
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.040724754333496
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,0.7589354515075684
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,0.8978543281555176
375,Light_a50cadd7.tlsf,0.0360002517700195,0.6663873195648193
376,Light_aeb1d897.tlsf,0.1576507091522216,0.9315502643585204
385,Lights2_f1477cc5.tlsf,2.0056371688842773,2.475135564804077
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,1.8703017234802248
404,lilydemo01.tlsf,0.0155181884765625,0.5686624050140381
405,lilydemo02.tlsf,0.0173163414001464,0.5573155879974365
414,lilydemo11.tlsf,0.0091199874877929,0.5420031547546387
418,lilydemo15.tlsf,0.0136303901672363,0.6298997402191162
419,lilydemo16.tlsf,0.0226569175720214,0.6350142955780029
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,0.8308613300323486
438,load_balancer_unreal12_11.tlsf,0.30818772315979,0.8144958019256592
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,0.857511043548584
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,0.8231184482574463
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,0.8639400005340576
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,0.8891942501068115
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,0.838538408279419
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,0.7380590438842773
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,0.7713770866394043
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,0.760873556137085
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,0.799330472946167
448,load_balancer_unreal12_5.tlsf,0.066533088684082,0.8181419372558594
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,0.8017442226409912
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,0.8222324848175049
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,0.8383400440216064
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,0.8342053890228271
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,1.2521607875823977
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,1.3120596408843994
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,1.2785840034484863
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,0.8532772064208984
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,0.8135151863098145
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,0.8316769599914551
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,0.8992059230804443
460,load_balancer_unreal13_5.tlsf,0.165682315826416,0.9864623546600342
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.0607924461364746
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.0484559535980225
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,1.1340079307556152
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,1.3347086906433103
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,7.271238565444946
466,load_balancer_unreal14_11.tlsf,3.073491334915161,5.946252822875977
467,load_balancer_unreal14_12.tlsf,12.318718433380129,6.215135812759399
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,0.9269278049468994
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,0.9443624019622804
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.1599509716033936
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,1.5213263034820557
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,1.745274305343628
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,1.720400333404541
474,load_balancer_unreal14_7.tlsf,2.500802755355835,3.303926467895508
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.6084578037261963
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,6.534773111343384
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.2116546630859375
478,load_balancer_unreal15_3.tlsf,3.271766662597656,1.828617811203003
479,load_balancer_unreal15_4.tlsf,44.21121597290039,8.913854122161865
480,load_balancer_unreal15_5.tlsf,91.71310567855836,14.912353038787842
481,load_balancer_unreal15_6.tlsf,129.24816846847534,45.98764991760254
482,load_balancer_unreal15_7.tlsf,127.02522611618042,49.17220067977905
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.3203608989715576
484,load_balancer_unreal16_2.tlsf,1.830450296401977,1.9845285415649412
485,load_balancer_unreal16_3.tlsf,88.66477656364441,7.223427772521973
486,load_balancer_unreal16_4.tlsf,3600.0,174.87978529930115
487,load_balancer_unreal16_5.tlsf,3600.0,310.68383026123047
489,load_balancer_unreal23.tlsf,0.1391315460205078,0.8726711273193359
490,load_balancer_unreal24.tlsf,0.6847331523895264,2.334855079650879
491,load_balancer_unreal25.tlsf,10.65329623222351,16.37623167037964
492,load_balancer_unreal26.tlsf,489.53861784935,72.03850364685059
493,load_balancer_unreal27.tlsf,3600.0,164.72275400161743
494,load_balancer_unreal28.tlsf,3600.0,392.6330583095551
521,ltl2dba27.tlsf,0.0090653896331787,0.5777790546417236
599,ltl2dba_R10.tlsf,267.2717106342316,398.3719654083252
603,ltl2dba_R2.tlsf,0.0166897773742675,0.6514358520507812
604,ltl2dba_R3.tlsf,0.0217175483703613,0.687211275100708
605,ltl2dba_R4.tlsf,0.0430085659027099,0.7400155067443848
606,ltl2dba_R5.tlsf,0.1095669269561767,0.8484163284301758
607,ltl2dba_R6.tlsf,0.3623032569885254,1.0840351581573486
608,ltl2dba_R7.tlsf,1.250349044799805,1.9272658824920652
609,ltl2dba_R8.tlsf,6.886675596237183,7.180510997772217
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,0.8200397491455078
612,ltl2dba_theta12.tlsf,0.049464464187622,0.9810402393341064
613,ltl2dba_theta14.tlsf,0.0575733184814453,1.470165491104126
614,ltl2dba_theta16.tlsf,0.0664303302764892,3.5690135955810547
615,ltl2dba_theta1.tlsf,0.01271653175354,0.6096072196960449
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,0.6611242294311523
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,0.6501202583312988
620,ltl2dba_theta4.tlsf,0.0192785263061523,0.6818132400512695
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,0.6888196468353271
624,ltl2dba_theta6.tlsf,0.024839162826538,0.6937685012817383
625,ltl2dba_theta7.tlsf,0.0281116962432861,0.7294576168060303
626,ltl2dba_theta8.tlsf,0.0313868522644043,0.7788517475128174
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,0.9894545078277588
668,Morning2_1cf58fc1.tlsf,1227.728406906128,267.4243578910828
682,Morning_f1477cc5.tlsf,3600.0,1623.1391639709473
699,OneCounterGuiA0.tlsf,0.0521929264068603,0.7237982749938965
700,OneCounterGuiA1.tlsf,0.0632243156433105,0.771507978439331
701,OneCounterGuiA2.tlsf,0.0935471057891845,0.8133702278137207
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.0191481113433838
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.0073678493499756
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.0422005653381348
705,OneCounterGuiA6.tlsf,0.3293895721435547,1.197756052017212
706,OneCounterGuiA7.tlsf,0.4471392631530761,1.3837110996246338
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.2563798427581787
709,OneCounterGui.tlsf,0.0532753467559814,0.7391865253448486
710,OneCounterInRangeA0.tlsf,0.0249485969543457,0.6484878063201904
711,OneCounterInRangeA1.tlsf,0.0284483432769775,0.6520049571990967
712,OneCounterInRangeA2.tlsf,0.0296616554260253,0.6643335819244385
714,OneCounterInRange.tlsf,0.0241305828094482,0.6547834873199463
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,0.6496407985687256
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,0.6259348392486572
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,0.6226608753204346
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,0.61600661277771
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,0.6198184490203857
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,0.6213288307189941
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,0.6220300197601318
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,0.5934834480285645
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,0.6038675308227539
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,0.6117963790893555
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,0.6115257740020752
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,0.6332516670227051
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,0.6041383743286133
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,0.6303133964538574
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,0.5910494327545166
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,0.6128718852996826
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,0.7548158168792725
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,0.7762348651885986
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,0.8122196197509766
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,0.8126876354217529
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,0.8225536346435547
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,0.8111045360565186
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,0.7850856781005859
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,0.7500927448272705
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,0.752748966217041
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,0.7348771095275879
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,0.7627513408660889
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,0.7259848117828369
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,0.7842988967895508
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,0.7856297492980957
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,0.7751834392547607
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,0.7797482013702393
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,0.8270792961120605
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,0.8305785655975342
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,0.8540401458740234
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,0.8621103763580322
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,0.8492183685302734
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,0.8679344654083252
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,0.8932409286499023
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,0.7730808258056641
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,0.7836246490478516
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,0.7798902988433838
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,0.7884426116943359
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,0.8156733512878418
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,0.7656419277191162
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,0.7817232608795166
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,0.8081915378570557
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,0.7919402122497559
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,0.9182229042053224
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,0.8033695220947266
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.027259111404419
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,0.8712782859802246
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.0630741119384766
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,0.93495774269104
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.3290109634399414
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,0.9332141876220704
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,1.7453289031982422
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,0.6082937717437744
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,0.7905914783477783
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,0.8261318206787109
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,0.9291696548461914
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,0.976170539855957
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.1020898818969729
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.3355598449707031
810,Room_a50cadd7.tlsf,0.0150918960571289,0.6075441837310791
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,1.1871299743652344
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,1.3618779182434082
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,1.5039536952972412
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,2.050945997238159
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,2.895189046859741
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,2.5295073986053467
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,2.925856351852417
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,0.7365334033966064
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,0.7489800453186035
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,0.7581250667572021
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,0.8016467094421387
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,0.8177299499511719
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,0.8463187217712402
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,0.920159101486206
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,0.9611289501190186
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.028620719909668
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,13.80639147758484
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,25.333820104599
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,67.16216611862183
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,166.96392583847046
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,613.8126294612885
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,3600.0
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,0.8664016723632812
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,0.8240070343017578
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,0.8936047554016113
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.017399787902832
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.218900203704834
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,1.5667858123779297
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,2.261495590209961
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,3.030796766281128
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.156452178955078
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,53.302186250686646
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,132.23720788955688
857,round_robin_arbiter_unreal14_12.tlsf,3600.0,253.8091218471527
858,round_robin_arbiter_unreal14_13.tlsf,3600.0,122.41470980644226
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,1.1051404476165771
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,1.1352109909057615
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,1.4788451194763184
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.2691543102264404
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,4.051049709320068
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,8.451784372329712
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,24.89905166625977
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,23.814313173294067
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,46.22482490539551
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,0.7951943874359131
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,0.9919850826263428
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,2.233309268951416
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,6.334710121154785
875,round_robin_arbiter_unreal26.tlsf,3600.0,43.13949489593506
876,round_robin_arbiter_unreal27.tlsf,3600.0,207.90147614479065
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,3.444633960723877
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,3.671808958053589
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,3.7342567443847656
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,3.826881170272827
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.082946538925171
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,0.5819540023803711
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,0.5759406089782715
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,0.5688920021057129
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,0.5547888278961182
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,0.5705945491790771
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,0.5578722953796387
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,0.57358717918396
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,0.5800585746765137
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,0.5745151042938232
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,0.5811681747436523
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,0.5794022083282471
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,0.7011110782623291
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,0.6418039798736572
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,0.6364090442657471
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,0.6392066478729248
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,0.6607391834259033
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,0.6552846431732178
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,0.6752505302429199
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,0.6965601444244385
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,0.6789233684539795
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,0.6881637573242188
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,0.7284984588623047
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,0.7534477710723877
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,0.6910371780395508
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,0.7155437469482422
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,0.7028262615203857
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,0.7210710048675537
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,0.7344722747802734
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,0.730311393737793
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,0.7426116466522217
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,0.7767460346221924
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,0.7406368255615234
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,0.7972729206085205
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,0.727586030960083
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,0.735175371170044
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,0.7453486919403076
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,0.7685751914978027
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,0.7711532115936279
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,0.7962298393249512
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,0.7814652919769287
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,0.7786853313446045
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,0.7858262062072754
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,0.7617135047912598
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,0.804389476776123
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,0.8242535591125488
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,0.8438856601715088
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,0.8485326766967773
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.1213948726654053
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,1.4968183040618896
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,0.5502076148986816
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,0.6403148174285889
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,0.6863448619842529
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,0.754448652267456
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,0.8122458457946777
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,0.9131650924682616
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.0401811599731443
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.169022798538208
980,System_b0840146.tlsf,0.0305461883544921,0.658942461013794
983,test4_4b82b1f4.tlsf,0.0449163913726806,0.7028052806854248
987,test8_88f351a6.tlsf,0.0321795940399169,0.6821775436401367
988,test9_dd3a27e1.tlsf,0.0530593395233154,0.7223296165466309
990,Time_a50cadd7.tlsf,0.0135436058044433,0.6086454391479492
999,TwoCounters2.tlsf,0.083378791809082,0.7717931270599365
1002,TwoCounters5.tlsf,0.9899184703826904,2.0915701389312744
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,0.8734734058380127
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,0.9942741394042968
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,1.1234910488128662
1006,TwoCountersDisButA3.tlsf,0.520578145980835,1.6314268112182615
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,1.44252347946167
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,1.5846476554870603
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,1.7552549839019775
1010,TwoCountersDisButA7.tlsf,2.870694637298584,2.6608853340148926
1011,TwoCountersDisButA8.tlsf,2.834540605545044,2.686353921890259
1012,TwoCountersDisButA9.tlsf,5.155395269393921,4.596653938293457
1013,TwoCountersDisButAC.tlsf,4.763076305389404,5.024735450744629
1014,TwoCountersGui.tlsf,0.2296288013458252,0.949974775314331
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,0.7658872604370117
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,0.7654824256896973
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,0.8591623306274414
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,0.8807511329650879
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,0.9218227863311768
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.0424861907958984
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,1.1449129581451416
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,1.1226303577423096
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,1.0725703239440918
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,1.022693157196045
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,1.0219709873199463
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,1.0377624034881592
1028,TwoCountersInRange.tlsf,0.0663309097290039,0.7912211418151855
1030,TwoCountersRefined.tlsf,0.0641911029815673,0.8035855293273926
1031,TwoCounters.tlsf,0.0585122108459472,0.7770915031433105
1032,UnderapproxDemo2.tlsf,0.0142865180969238,0.5413470268249512
1033,UnderapproxDemo.tlsf,0.0102498531341552,0.5853192806243896
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,0.5873329639434814
1042,Window2_f1477cc5.tlsf,0.0559313297271728,0.7227494716644287


==> data/time/Syntcomp_Strix_Semml_all.csv <==
,name,time_Strix,time_Semml
0,01.tlsf,0.1091706752777099,1.4454646110534668
1,02.tlsf,0.2339041233062744,1.4474735260009766
2,03.tlsf,0.7587506771087646,2.0155997276306152
3,05.tlsf,1.5880260467529297,3.066654682159424
4,06.tlsf,2.198746681213379,3.228276014328003
5,07.tlsf,1.7949445247650146,3.0286245346069336
6,08.tlsf,3.0368847846984863,3.591876745223999
7,09.tlsf,2.371605634689331,3.147477626800537
8,10.tlsf,2.290053367614746,3.221299648284912
9,11.tlsf,2.234652042388916,3.1626484394073486
10,12.tlsf,3.3623945713043213,3.909294843673706
11,13.tlsf,3.040303468704224,3.67681884765625
12,abcg_arbiter1.tlsf,0.0278370380401611,1.3731772899627686
13,abcg_arbiter2.tlsf,0.2072107791900634,2.19907546043396
14,abcg_arbiter3.tlsf,6.479928731918335,6.143752574920654
15,abcg_arbiter4.tlsf,133.04147052764893,68.2802586555481
16,abcg_arbiter5.tlsf,3600.0,1518.7909507751465
18,ActionConverter.tlsf,0.0328996181488037,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.660395622253418,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.0345878601074218,1.257152795791626
21,Alarm_68c86764.tlsf,1.741227388381958,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.0600779056549072,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,10.184724807739258,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,1.3702852725982666
29,AllLights_06e9cad4.tlsf,3600.0,415.5346636772156
30,AllLights_2c5b09da.tlsf,1634.862771987915,170.70298862457275
31,AllLights_63831f8c.tlsf,3600.0,457.9501130580902
32,AllLights_aeb1d897.tlsf,3600.0,326.4877004623413
33,AllLights_b209ff21.tlsf,3600.0,274.319589138031
34,AllLights_d6c5ac79.tlsf,3600.0,417.2041141986847
35,AllShades_66f450a4.tlsf,690.2173788547516,59.35162925720215
36,amba_case_study2.tlsf,5.802298545837402,11.769137382507324
37,amba_case_study3.tlsf,274.4659595489502,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,3600.0,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.12661814689636
50,amba_decomposed_decode.tlsf,0.0196175575256347,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.3193137645721435,1.565610408782959
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.6942341327667236
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.8868658542633057
55,amba_decomposed_encode14.tlsf,4.362505197525024,2.624626874923706
56,amba_decomposed_encode15.tlsf,10.604021072387695,3.087135076522827
57,amba_decomposed_encode16.tlsf,30.293662309646606,5.203777074813843
58,amba_decomposed_encode20.tlsf,3600.0,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.0235548019409179,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.0378308296203613,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.0460915565490722,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.0705997943878173,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.0837476253509521,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.1000585556030273,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.1186366081237793,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.2198748588562011,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.5978524684906006,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.7166457176208496
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.9364936351776123
70,amba_decomposed_lock13.tlsf,23.904422521591187,2.810361385345459
71,amba_decomposed_lock14.tlsf,3600.0,4.057227611541748
72,amba_decomposed_lock15.tlsf,3600.0,2.7322115898132324
73,amba_decomposed_lock16.tlsf,3600.0,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.0248258113861084,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.0341105461120605,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.0404417514801025,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.0516848564147949,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.0681028366088867,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.0931136608123779,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.7348761558532715,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.2878637313842773,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.0132770538330078,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.0396630764007568,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,1.364680290222168
86,amba_gr+_2.tlsf,369.38745498657227,9.538057327270508
87,amba_gr_2.tlsf,162.6522252559662,6.28741717338562
88,amba_gr+_3.tlsf,3600.0,144.7599322795868
89,amba_gr_3.tlsf,3600.0,37.82948970794678
90,amba_gr+_4.tlsf,3600.0,569.1445903778076
91,amba_gr_4.tlsf,3600.0,140.63201475143433
95,arbiter1.tlsf,0.0190048217773437,1.2310130596160889
96,arbiter2.tlsf,0.033801794052124,1.356713056564331
97,arbiter3.tlsf,0.0788555145263671,1.5339233875274658
98,arbiter4.tlsf,0.2688195705413818,1.7404603958129885
99,arbiter5.tlsf,0.9628121852874756,2.578723430633545
100,arbiter6.tlsf,4.65526819229126,4.7056145668029785
101,arbiter7.tlsf,28.862589359283447,19.844414949417114
102,arbiter8.tlsf,257.13006949424744,96.24703884124756
103,arbiter9.tlsf,1543.5871360301971,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.0122880935668945,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.0211195945739746,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.0616159439086914,1.6532227993011477
107,arbiter_with_buffer4.tlsf,0.3990688323974609,2.7453980445861816
108,arbiter_with_buffer5.tlsf,2.155914306640625,7.674860000610352
109,arbiter_with_buffer6.tlsf,22.8721137046814,53.72219800949097
110,arbiter_with_buffer7.tlsf,215.0227439403534,366.9489901065826
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.0852901935577392,1.4182014465332031
114,arbiter_with_cancel3.tlsf,0.436992883682251,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.961149215698242,6.101004123687744
116,arbiter_with_cancel5.tlsf,139.16816067695618,73.67804527282715
117,arbiter_with_cancel6.tlsf,3600.0,1465.669992685318
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,1.561699390411377
120,Automata16S.tlsf,0.4915821552276611,2.224729537963867
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,1.4019150733947754
123,Button.tlsf,0.0169501304626464,1.1338484287261963
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,1.2510392665863037
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,1.1855831146240234
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,1.2644860744476318
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,1.2679128646850586
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.0291385650634765,1.3265361785888672
134,CheckLight_007df645.tlsf,0.0374701023101806,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.0303125381469726,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.0201518535614013,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,1.2498302459716797
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,1.0906341075897217
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,1.0792477130889893
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,1.3500094413757324
159,Cockpitboard.tlsf,0.147191047668457,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.5181846618652344,1.6370456218719482
161,Coffee_235467da.tlsf,0.094106912612915,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.1090097427368164,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.5190114974975586,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.5013608932495117,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.0990846157073974,1.4353511333465576
166,Coffee_f1477cc5.tlsf,0.3166069984436035,1.422335147857666
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,1.603630781173706
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,1.1601264476776123
170,collector_v111.tlsf,14.989043712615969,11.302647590637209
171,collector_v112.tlsf,64.31583786010742,30.637314796447757
172,collector_v113.tlsf,244.6888837814331,78.70416331291199
173,collector_v114.tlsf,1508.2687220573423,282.4412331581116
174,collector_v115.tlsf,3600.0,970.786406993866
175,collector_v13.tlsf,0.0256328582763671,1.259695053100586
176,collector_v15.tlsf,0.0537025928497314,1.4444026947021484
177,collector_v17.tlsf,0.2933671474456787,1.7855267524719238
178,collector_v19.tlsf,1.4106550216674805,3.202687740325928
179,collector_v210.tlsf,39.02241444587708,19.826025009155277
180,collector_v211.tlsf,160.1494333744049,62.92843627929688
181,collector_v212.tlsf,629.7190737724304,207.29514479637143
182,collector_v213.tlsf,3600.0,683.1925954818726
184,collector_v23.tlsf,0.0246617794036865,1.325664520263672
185,collector_v25.tlsf,0.0847396850585937,1.5311057567596436
186,collector_v27.tlsf,0.6725852489471436,2.1726794242858887
187,collector_v29.tlsf,7.688870668411255,7.525159120559692
188,collector_v310.tlsf,79.51314568519592,3.977994680404663
189,collector_v311.tlsf,408.5728495121002,10.550399541854858
190,collector_v312.tlsf,3600.0,36.18269443511963
191,collector_v313.tlsf,3600.0,136.35400295257568
193,collector_v33.tlsf,0.0298528671264648,1.2723581790924072
194,collector_v35.tlsf,0.1319112777709961,1.328120470046997
195,collector_v37.tlsf,0.9327199459075928,1.546400547027588
196,collector_v39.tlsf,17.337950468063354,2.200905561447144
197,Core_4b5a2bad.tlsf,0.3950700759887695,1.6292195320129397
198,Core_66f450a4.tlsf,0.0379731655120849,1.167726993560791
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.8007121086120603
200,Core_solved_974f4a68.tlsf,0.3102555274963379,1.5312676429748535
201,detector_unreal10.tlsf,0.1653807163238525,1.5395002365112305
202,detector_unreal11.tlsf,0.2143914699554443,1.5833992958068848
203,detector_unreal12.tlsf,0.2471346855163574,1.7896897792816162
204,detector_unreal13.tlsf,0.3426117897033691,1.9134325981140137
205,detector_unreal14.tlsf,0.3624241352081299,2.356428384780884
206,detector_unreal15.tlsf,0.3973920345306396,3.2941510677337646
207,detector_unreal16.tlsf,0.4305164813995361,7.046953678131104
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,1.2582263946533203
210,detector_unreal3.tlsf,0.0209078788757324,1.2626280784606934
211,detector_unreal4.tlsf,0.029597520828247,1.3106327056884766
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,1.334585428237915
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,1.3468689918518066
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,1.36203932762146
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,1.3133416175842283
220,detector_unreal9.tlsf,0.1214971542358398,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,1.4815871715545654
222,Door_2d1010f8.tlsf,0.0349402427673339,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,1.3598880767822266
224,EnemeyModule.tlsf,0.0327506065368652,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.0829620361328125,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.0525064468383789,1.2033016681671145
228,EscalatorCounting.tlsf,0.036759614944458,1.207888126373291
229,EscalatorNonCounting.tlsf,0.0208575725555419,1.159968376159668
230,EscalatorNonReactive.tlsf,0.0124118328094482,1.0993118286132812
231,EscalatorSmart.tlsf,0.0883944034576416,1.4214556217193604
232,example101.tlsf,0.0109720230102539,1.099067211151123
233,example102.tlsf,0.011770486831665,1.1999130249023438
234,example10a1.tlsf,0.0313105583190918,1.355703830718994
235,example10a2.tlsf,0.0340137481689453,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.0300815105438232,1.1648082733154297
237,example71.tlsf,0.0093729496002197,1.0688490867614746
238,example72.tlsf,0.0130038261413574,1.211909294128418
239,example7a1.tlsf,0.0108964443206787,1.110603094100952
240,example7a2.tlsf,0.0174427032470703,1.2012989521026611
241,example81.tlsf,0.0126214027404785,1.106062650680542
242,example82.tlsf,0.0173897743225097,1.250044584274292
243,example91.tlsf,0.0120401382446289,1.1896755695343018
244,example92.tlsf,0.0139532089233398,1.2133917808532717
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,1.3967483043670654
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.9372920989990237
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,3.059117078781128
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.834508180618286
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,1.2005794048309326
254,finding_nemo_1.tlsf,0.2900633811950683,1.6753637790679932
255,finding_nemo_2.tlsf,0.531151533126831,2.270284652709961
256,finding_nemo_3.tlsf,1.0663321018218994,3.251413106918335
257,finding_nemo_4.tlsf,24.1784508228302,12.186866283416748
258,finding_nemo_5.tlsf,3600.0,55.372708797454834
260,full_arbiter_enc10.tlsf,808.3744449615479,650.6748809814453
262,full_arbiter_enc8.tlsf,115.10389113426208,77.25459218025208
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,3600.0,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,3600.0,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,3600.0,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,3600.0,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,3600.0,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,3600.0,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,3600.0,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,3600.0,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.0606467723846435,1.3689768314361572
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.8538520336151123
320,full_arbiter_unreal24.tlsf,41.58961725234985,8.475827693939209
321,full_arbiter_unreal25.tlsf,3600.0,61.750935792922974
322,full_arbiter_unreal26.tlsf,3600.0,379.7518014907837
326,Gamelogic.tlsf,0.3467311859130859,1.36254620552063
327,GamemodeChooser.tlsf,0.0790283679962158,1.282764911651611
328,Gamemodule.tlsf,0.0357601642608642,1.1564230918884275
329,generalized_buffer2.tlsf,90.0820243358612,20.223138332366943
330,generalized_buffer3.tlsf,3600.0,267.04844999313354
334,Heating_235467da.tlsf,0.0344734191894531,1.329106330871582
335,Heating_974f4a68.tlsf,0.0464944839477539,1.317781925201416
336,Heating_b02056d6.tlsf,0.0291180610656738,1.2962656021118164
337,Heating_b209ff21.tlsf,0.0268764495849609,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,1.295189380645752
339,Increment.tlsf,0.0119044780731201,1.0604934692382812
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,1.2806761264801023
343,KitchenTimerV0.tlsf,0.0135045051574707,1.1007709503173828
344,KitchenTimerV10.tlsf,0.6378805637359619,1.853827714920044
345,KitchenTimerV1.tlsf,0.052901268005371,1.17030668258667
346,KitchenTimerV2.tlsf,0.1003949642181396,1.3339824676513672
347,KitchenTimerV3.tlsf,0.144676923751831,1.4803016185760498
348,KitchenTimerV4.tlsf,0.1922202110290527,1.4570538997650146
349,KitchenTimerV5.tlsf,0.2710468769073486,1.5874252319335938
350,KitchenTimerV6.tlsf,0.4149081707000732,1.7803955078125
351,KitchenTimerV7.tlsf,0.464390754699707,1.7669432163238523
352,KitchenTimerV8.tlsf,0.5594468116760254,1.8628602027893064
353,KitchenTimerV9.tlsf,0.7144136428833008,1.9333610534667969
354,LampController_974f4a68.tlsf,0.0839824676513671,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,1.505812168121338
356,LedMatrix.tlsf,231.49284291267395,178.00779843330383
357,lift2.tlsf,0.1007213592529296,1.3943793773651123
358,lift3.tlsf,0.3436486721038818,1.6811883449554443
360,lift_gr1+2.tlsf,0.1757376194000244,1.7474071979522705
361,lift_gr12.tlsf,0.135852575302124,1.587155818939209
362,lift_gr1+3.tlsf,0.4723634719848633,2.352034568786621
363,lift_gr13.tlsf,0.389596939086914,2.043879270553589
364,lift_gr1+6.tlsf,25.99446940422058,30.72111654281616
365,lift_gr1+7.tlsf,114.64584922790527,222.82865118980408
366,lift_gr17.tlsf,40.366148233413696,42.89997386932373
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,382.8980779647827
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,1.515742540359497
372,lift_unary_enc3.tlsf,0.2319529056549072,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,1.519590139389038
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,1.6970374584197998
375,Light_a50cadd7.tlsf,0.0360002517700195,1.1884779930114746
376,Light_aeb1d897.tlsf,0.1576507091522216,1.5950398445129397
377,Light_d65ed84e.tlsf,0.0935235023498535,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.1277735233306884,1.5802559852600098
379,Lights2_06e9cad4.tlsf,3.7401394844055176,3.4893453121185303
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.059673309326172
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.614938974380493,3.678154945373535
384,Lights_2c5b09da.tlsf,0.0625314712524414,1.3655078411102295
385,Lights2_f1477cc5.tlsf,2.0056371688842773,3.6583428382873535
386,Lights2_f3987563.tlsf,3.706496477127075,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.1389303207397461,1.5539100170135498
389,Lights3_235467da.tlsf,0.1220667362213134,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.0661182403564453,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.1468656063079834,1.375896692276001
392,Lights_3461125b.tlsf,0.1164414882659912,1.431185245513916
393,Lights3_6bea956e.tlsf,0.1225991249084472,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.131317138671875,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.1137363910675048,1.5781948566436768
397,Lights_b0840146.tlsf,0.1412780284881591,1.4116826057434082
398,Lights_f3987563.tlsf,0.1270899772644043,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.042964220046997,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,7.120263338088989
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,2.742356300354004
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,7.429296493530273
404,lilydemo01.tlsf,0.0155181884765625,1.0860679149627686
405,lilydemo02.tlsf,0.0173163414001464,1.1637723445892334
406,lilydemo03.tlsf,0.0216264724731445,1.3212966918945312
407,lilydemo04.tlsf,0.0212078094482421,1.2980976104736328
408,lilydemo05.tlsf,0.0236928462982177,1.3121066093444824
409,lilydemo06.tlsf,0.0257074832916259,1.2298614978790283
410,lilydemo07.tlsf,0.0262222290039062,1.2002363204956057
411,lilydemo08.tlsf,0.0096478462219238,1.066849708557129
412,lilydemo09.tlsf,0.0169837474822998,1.2679367065429688
413,lilydemo10.tlsf,0.0088307857513427,1.0557565689086914
414,lilydemo11.tlsf,0.0091199874877929,1.0313045978546145
415,lilydemo12.tlsf,0.0091936588287353,1.048114538192749
416,lilydemo13.tlsf,0.0088529586791992,1.1486437320709229
417,lilydemo14.tlsf,0.0104734897613525,1.1975915431976318
418,lilydemo15.tlsf,0.0136303901672363,1.184457540512085
419,lilydemo16.tlsf,0.0226569175720214,1.2361388206481934
420,lilydemo17.tlsf,0.0159738063812255,1.2031705379486084
421,lilydemo18.tlsf,0.0228736400604248,1.2341108322143557
422,lilydemo19.tlsf,0.0199470520019531,1.2856664657592771
423,lilydemo20.tlsf,0.0402905941009521,1.2957725524902344
424,lilydemo21.tlsf,0.1791701316833496,1.5153632164001465
425,lilydemo22.tlsf,0.0325214862823486,1.3757288455963137
426,lilydemo23.tlsf,0.0156829357147216,1.262955904006958
427,lilydemo24.tlsf,0.0339341163635253,1.3738715648651123
428,load_balancer10.tlsf,1702.033964395523,920.1730010509492
429,load_balancer2.tlsf,0.1216473579406738,1.3557419776916504
430,load_balancer3.tlsf,0.0747098922729492,1.4441115856170654
431,load_balancer4.tlsf,0.1437833309173584,1.5733587741851809
432,load_balancer5.tlsf,0.3880317211151123,2.293796300888061
433,load_balancer6.tlsf,1.0595343112945557,3.594963788986206
434,load_balancer7.tlsf,4.96125602722168,7.922900676727295
435,load_balancer8.tlsf,38.6641571521759,37.54050064086914
436,load_balancer9.tlsf,266.06880164146423,148.13470339775083
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.30818772315979,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.066533088684082,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,1.458158016204834
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,3.325417995452881
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,2.249307870864868
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.165682315826416,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,2.295332670211792
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,30.948031663894653
466,load_balancer_unreal14_11.tlsf,3.073491334915161,37.897422313690186
467,load_balancer_unreal14_12.tlsf,12.318718433380129,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,4.37740969657898
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,5.244028806686401
474,load_balancer_unreal14_7.tlsf,2.500802755355835,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,32.62392473220825
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.790916919708252
478,load_balancer_unreal15_3.tlsf,3.271766662597656,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,44.21121597290039,12.40084719657898
480,load_balancer_unreal15_5.tlsf,91.71310567855836,94.3695878982544
481,load_balancer_unreal15_6.tlsf,129.24816846847534,96.43806481361388
482,load_balancer_unreal15_7.tlsf,127.02522611618042,258.8300850391388
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.830450296401977,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,88.66477656364441,15.978660345077516
486,load_balancer_unreal16_4.tlsf,3600.0,251.4474456310272
488,load_balancer_unreal22.tlsf,0.0579333305358886,1.457075595855713
489,load_balancer_unreal23.tlsf,0.1391315460205078,1.5428962707519531
490,load_balancer_unreal24.tlsf,0.6847331523895264,1.9581222534179688
491,load_balancer_unreal25.tlsf,10.65329623222351,3.6724462509155273
492,load_balancer_unreal26.tlsf,489.53861784935,16.940827131271362
493,load_balancer_unreal27.tlsf,3600.0,61.51004910469055
494,load_balancer_unreal28.tlsf,3600.0,837.7792990207672
495,ltl2dba01.tlsf,0.0130763053894042,1.1610450744628906
496,ltl2dba02.tlsf,0.0134706497192382,1.188530206680298
497,ltl2dba03.tlsf,0.013979434967041,1.1722509860992432
498,ltl2dba04.tlsf,0.0129361152648925,1.1614923477172852
499,ltl2dba05.tlsf,0.0110840797424316,1.1495349407196045
500,ltl2dba06.tlsf,0.0149755477905273,1.1545634269714355
501,ltl2dba07.tlsf,0.0229442119598388,1.2082946300506592
502,ltl2dba08.tlsf,0.0141875743865966,1.1880018711090088
503,ltl2dba09.tlsf,0.0113632678985595,1.0773162841796875
504,ltl2dba10.tlsf,0.012239933013916,1.1231229305267334
505,ltl2dba11.tlsf,0.0143187046051025,1.1667616367340088
506,ltl2dba12.tlsf,0.0129871368408203,1.0531799793243408
507,ltl2dba13.tlsf,0.0142903327941894,1.1400525569915771
508,ltl2dba14.tlsf,0.0118210315704345,1.1555278301239014
509,ltl2dba15.tlsf,0.0126373767852783,1.0728659629821775
510,ltl2dba16.tlsf,0.0125885009765625,1.2143733501434326
511,ltl2dba17.tlsf,0.0126922130584716,1.2032623291015625
512,ltl2dba18.tlsf,0.0133311748504638,1.153129816055298
513,ltl2dba19.tlsf,0.011167287826538,1.142348051071167
514,ltl2dba20.tlsf,0.0136260986328125,1.180673122406006
515,ltl2dba21.tlsf,0.0149180889129638,1.2256643772125244
516,ltl2dba22.tlsf,0.0082159042358398,1.0762450695037842
517,ltl2dba23.tlsf,0.0109128952026367,1.1710832118988037
518,ltl2dba24.tlsf,0.0090444087982177,1.0522503852844238
519,ltl2dba25.tlsf,0.0137314796447753,1.163048267364502
520,ltl2dba26.tlsf,0.0115151405334472,1.148453712463379
521,ltl2dba27.tlsf,0.0090653896331787,1.1411402225494385
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.0364589691162109,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.0447831153869628,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.0505454540252685,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.0578627586364746,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.0626742839813232,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.0676195621490478,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.0135552883148193,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.0775520801544189,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.1061544418334961,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.016054630279541,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.0179901123046875,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.0202789306640625,1.2316982746124268
535,ltl2dba_alpha50.tlsf,0.3173463344573974,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.0221054553985595,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.0253646373748779,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.0265991687774658,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.0296888351440429,1.3310999870300293
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.644254207611084
542,ltl2dba_beta15.tlsf,0.5660274028778076,3.173888921737671
543,ltl2dba_beta18.tlsf,0.9763052463531494,3.17484974861145
544,ltl2dba_beta1.tlsf,0.0113093852996826,1.2470881938934326
545,ltl2dba_beta20.tlsf,1.3826873302459717,3.280225276947021
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,1.182112693786621
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.0210242271423339,1.387004852294922
551,ltl2dba_beta5.tlsf,0.029599905014038,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.0432972908020019,1.462446928024292
553,ltl2dba_beta7.tlsf,0.0623304843902587,1.828096389770508
554,ltl2dba_beta8.tlsf,0.090099811553955,1.7134873867034912
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,1.3044404983520508
557,ltl2dba_C212.tlsf,0.0208878517150878,1.413111448287964
558,ltl2dba_C214.tlsf,0.0234479904174804,1.710254430770874
559,ltl2dba_C216.tlsf,0.0268735885620117,2.6117660999298096
560,ltl2dba_C21.tlsf,0.0094528198242187,1.151179313659668
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,1.637911319732666
563,ltl2dba_C23.tlsf,0.0116260051727294,1.2852869033813477
564,ltl2dba_C24.tlsf,0.0114567279815673,1.2318601608276367
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,1.292426824569702
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,1.2655572891235352
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,1.2369976043701172
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,1.312710523605347
573,ltl2dba_C29.tlsf,0.0173981189727783,1.3637571334838867
574,ltl2dba_E10.tlsf,1.2633750438690186,3.0944173336029053
575,ltl2dba_E12.tlsf,17.549634218215942,15.37189793586731
576,ltl2dba_E14.tlsf,198.1776442527771,112.31402373313904
577,ltl2dba_E15.tlsf,657.6873958110809,283.03296089172363
579,ltl2dba_E1.tlsf,0.0092217922210693,1.0786948204040527
580,ltl2dba_E2.tlsf,0.0092608928680419,1.2029361724853516
581,ltl2dba_E3.tlsf,0.0098407268524169,1.2387633323669434
582,ltl2dba_E4.tlsf,0.0122015476226806,1.2492759227752686
583,ltl2dba_E5.tlsf,0.016913890838623,1.270073175430298
584,ltl2dba_E6.tlsf,0.0323338508605957,1.332554578781128
585,ltl2dba_E7.tlsf,0.0752756595611572,1.4542670249938965
586,ltl2dba_E8.tlsf,0.2060282230377197,1.6943142414093018
587,ltl2dba_E9.tlsf,0.4964134693145752,2.24953031539917
588,ltl2dba_Q10.tlsf,17.279733419418335,19.23159146308899
589,ltl2dba_Q12.tlsf,321.2487459182739,187.42586469650269
591,ltl2dba_Q1.tlsf,0.0111148357391357,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.0134027004241943,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.0159728527069091,1.318899631500244
594,ltl2dba_Q4.tlsf,0.0200433731079101,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.0388402938842773,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.093846321105957,1.6384713649749756
597,ltl2dba_Q7.tlsf,0.3231961727142334,2.063327550888061
598,ltl2dba_Q8.tlsf,0.860318660736084,2.9180729389190674
599,ltl2dba_R10.tlsf,267.2717106342316,349.51635789871216
602,ltl2dba_R1.tlsf,0.0134088993072509,1.1639432907104492
603,ltl2dba_R2.tlsf,0.0166897773742675,1.2515270709991455
604,ltl2dba_R3.tlsf,0.0217175483703613,1.336907148361206
605,ltl2dba_R4.tlsf,0.0430085659027099,1.4426565170288086
606,ltl2dba_R5.tlsf,0.1095669269561767,1.667131423950195
607,ltl2dba_R6.tlsf,0.3623032569885254,1.724517822265625
608,ltl2dba_R7.tlsf,1.250349044799805,2.989931106567383
609,ltl2dba_R8.tlsf,6.886675596237183,8.672194242477417
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.049464464187622,1.618166208267212
613,ltl2dba_theta14.tlsf,0.0575733184814453,2.2340426445007324
614,ltl2dba_theta16.tlsf,0.0664303302764892,4.960325002670288
615,ltl2dba_theta1.tlsf,0.01271653175354,1.217444658279419
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,1.228477954864502
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,1.326279878616333
620,ltl2dba_theta4.tlsf,0.0192785263061523,1.2982409000396729
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.024839162826538,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.0281116962432861,1.376020908355713
626,ltl2dba_theta8.tlsf,0.0313868522644043,1.356853723526001
628,ltl2dba_U110.tlsf,2.2608938217163086,3.1178653240203857
629,ltl2dba_U112.tlsf,54.19429302215576,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.010674238204956,1.0726890563964844
632,ltl2dba_U12.tlsf,0.0090348720550537,1.1377897262573242
633,ltl2dba_U13.tlsf,0.0095100402832031,1.1597821712493896
634,ltl2dba_U14.tlsf,0.0108935832977294,1.2016377449035645
635,ltl2dba_U15.tlsf,0.0152432918548583,1.250199794769287
636,ltl2dba_U16.tlsf,0.029029369354248,1.3638026714324951
637,ltl2dba_U17.tlsf,0.0756490230560302,1.424297571182251
638,ltl2dba_U18.tlsf,0.2419536113739013,1.6731688976287842
639,ltl2dba_U19.tlsf,0.6866447925567627,2.0161075592041016
640,ltl2dpa01.tlsf,0.019493818283081,1.231637716293335
641,ltl2dpa02.tlsf,0.0111939907073974,1.175971746444702
642,ltl2dpa03.tlsf,0.0259320735931396,1.3535597324371338
643,ltl2dpa04.tlsf,0.0125617980957031,1.1284518241882324
644,ltl2dpa05.tlsf,0.0117607116699218,1.14703631401062
645,ltl2dpa06.tlsf,0.0108449459075927,1.1260907649993896
646,ltl2dpa07.tlsf,0.0117268562316894,1.227907419204712
647,ltl2dpa08.tlsf,0.0105218887329101,1.1372132301330566
648,ltl2dpa09.tlsf,0.0117521286010742,1.2309486865997314
649,ltl2dpa10.tlsf,0.0232982635498046,1.2315940856933594
650,ltl2dpa11.tlsf,0.0154104232788085,1.208693504333496
651,ltl2dpa12.tlsf,0.0282237529754638,1.3119962215423584
652,ltl2dpa13.tlsf,0.0252249240875244,1.2872109413146973
653,ltl2dpa14.tlsf,0.0208299160003662,1.255241632461548
654,ltl2dpa15.tlsf,0.0121626853942871,1.2268693447113037
655,ltl2dpa16.tlsf,0.0108287334442138,1.2116436958312988
656,ltl2dpa17.tlsf,0.0175404548645019,1.2169692516326904
657,ltl2dpa18.tlsf,0.0186007022857666,1.2225756645202637
658,ltl2dpa19.tlsf,0.0301663875579834,1.249439716339111
659,ltl2dpa20.tlsf,0.0246398448944091,1.2498786449432373
660,ltl2dpa21.tlsf,0.0243980884552001,1.270524501800537
661,ltl2dpa22.tlsf,0.0377063751220703,1.4401121139526367
662,ltl2dpa23.tlsf,0.0172626972198486,1.1322150230407717
663,ltl2dpa24.tlsf,0.0194463729858398,1.1832537651062012
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,1.6142442226409912
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,2.074670553207397
668,Morning2_1cf58fc1.tlsf,1227.728406906128,407.0840792655945
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.1038756370544433,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,3600.0,1054.095065832138
679,Morning_88c5c1c3.tlsf,410.762957572937,25.33792471885681
680,Morning_9cac58d3.tlsf,420.8796427249909,24.054515600204468
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,1.5248022079467771
685,MusicAppFeedback.tlsf,0.0664818286895752,1.43318510055542
686,MusicAppMotivating.tlsf,0.0654137134552002,1.4736948013305664
687,MusicAppSimple.tlsf,0.0560052394866943,1.430874586105347
688,mux10.tlsf,0.0945065021514892,1.2563188076019287
689,mux12.tlsf,0.2147042751312255,1.23521089553833
690,mux16.tlsf,1.6631855964660645,1.3285362720489502
691,mux32.tlsf,3600.0,48.91459965705872
693,mux8.tlsf,0.0394730567932128,1.1922969818115234
694,narylatch10.tlsf,59.73975348472595,32.58760380744934
695,narylatch11.tlsf,277.5002901554108,131.32593178749084
696,narylatch12.tlsf,3600.0,684.0593883991241
698,narylatch8.tlsf,1.5624077320098877,3.110765218734741
699,OneCounterGuiA0.tlsf,0.0521929264068603,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.0632243156433105,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.0935471057891845,1.5570197105407717
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.7112641334533691
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.7960104942321775
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.7072365283966064
705,OneCounterGuiA6.tlsf,0.3293895721435547,2.187766790390014
706,OneCounterGuiA7.tlsf,0.4471392631530761,2.391787052154541
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.9725821018218994
708,OneCounterGuiA9.tlsf,2.532721281051636,2.967979907989502
709,OneCounterGui.tlsf,0.0532753467559814,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.0249485969543457,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.0284483432769775,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.0296616554260253,1.2906365394592283
713,OneCounterInRangeA3.tlsf,0.0281929969787597,1.189681053161621
714,OneCounterInRange.tlsf,0.0241305828094482,1.2214455604553225
715,OneCounter.tlsf,2.622323751449585,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,1.36153244972229
718,prioritized_arbiter10.tlsf,0.33180832862854,1.6193904876708984
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.0178735256195068,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.0240778923034667,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.0353949069976806,1.358489751815796
723,prioritized_arbiter4.tlsf,0.0581064224243164,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.077700138092041,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.1012005805969238,1.427971363067627
726,prioritized_arbiter7.tlsf,0.1419739723205566,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.1662983894348144,1.490495681762695
728,prioritized_arbiter9.tlsf,0.2010176181793213,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,3600.0,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,15.205368995666504
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,1.0912177562713623
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.808109760284424
800,Radarboard.tlsf,0.1648437976837158,1.3105864524841309
801,RegManager.tlsf,0.0436365604400634,1.1682989597320557
802,robot_grid16_1.tlsf,7.164976119995117,5.753599882125855
803,robot_grid2_2.tlsf,0.3373479843139648,1.6354424953460691
804,robot_grid3_3.tlsf,0.8412055969238281,2.8771793842315674
805,robot_grid4_4.tlsf,2.3842227458953857,3.7482330799102783
806,robot_grid4_5.tlsf,6.93569016456604,6.064188718795776
807,robot_grid5_1.tlsf,0.6162779331207275,2.181438446044922
808,robot_grid6_1.tlsf,0.7444326877593994,2.337336778640747
809,robot_grid8_2.tlsf,2.3741564750671387,3.883206367492676
810,Room_a50cadd7.tlsf,0.0150918960571289,1.077751398086548
811,RotationCalculator.tlsf,0.0440762042999267,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.0399656295776367,1.298893690109253
814,round_robin_arbiter3.tlsf,0.0900106430053711,1.448371171951294
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.827129364013672,3.3450069427490234
817,round_robin_arbiter6.tlsf,30.12566614151001,11.579507112503052
818,round_robin_arbiter7.tlsf,306.6264400482178,89.46143674850464
819,round_robin_arbiter8.tlsf,3600.0,742.2794365882874
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,99.865802526474
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,1.52378511428833
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,362.338264465332
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,3600.0,570.0592777729034
878,Scoreboard.tlsf,0.0675933361053466,1.2423946857452393
879,SensorInit.tlsf,0.2502822875976562,1.4239206314086914
880,SensorPart.tlsf,0.3768975734710693,1.5354149341583252
881,SensorRegister.tlsf,0.0121593475341796,1.0781910419464111
882,SensorSelector.tlsf,0.6087245941162109,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.1612114906311035,1.4859349727630615
884,Sensor.tlsf,0.272158145904541,1.6962502002716064
885,Shades2_235467da.tlsf,0.0316739082336425,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.0389251708984375,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.0307166576385498,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.0308325290679931,1.3628156185150146
891,Shades_974f4a68.tlsf,0.0652427673339843,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.0318360328674316,1.2568235397338867
893,Shades_a02758ea.tlsf,0.0330104827880859,1.3008811473846436
894,Shades_b209ff21.tlsf,0.0375103950500488,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,1.2414569854736328
896,shift10.tlsf,0.0395269393920898,1.4238879680633545
897,shift12.tlsf,0.1165769100189209,1.7705392837524414
898,shift16.tlsf,2.108809471130371,8.705073118209839
900,shift8.tlsf,0.0227749347686767,1.220850944519043
901,simple_arbiter_enc10.tlsf,155.03347492218018,112.24390625953674
902,simple_arbiter_enc11.tlsf,384.06306886672974,240.40697765350345
903,simple_arbiter_enc12.tlsf,891.9769902229309,542.6255717277527
904,simple_arbiter_enc13.tlsf,3600.0,1249.081290960312
906,simple_arbiter_enc8.tlsf,2.743644952774048,7.127055168151856
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.6996378898620603
969,SliderDefault.tlsf,0.05029296875,1.4433157444000244
970,SliderDelayed.tlsf,0.3338892459869385,1.6856040954589844
971,SliderScored.tlsf,0.2117919921875,2.0514166355133057
972,SPIPureNext.tlsf,1.0357823371887207,3.6220757961273193
973,SPIReadClk.tlsf,0.0251016616821289,1.3595011234283447
974,SPIReadManag.tlsf,0.6601846218109131,2.6183040142059326
975,SPIReadSdi.tlsf,0.0248303413391113,1.3984179496765137
976,SPI.tlsf,0.1849110126495361,1.9214246273040767
977,SPIWriteClk.tlsf,0.027308702468872,1.3288536071777344
978,SPIWriteManag.tlsf,0.217994213104248,1.8006103038787842
979,SPIWriteSdi.tlsf,0.0351176261901855,1.451732873916626
980,System_b0840146.tlsf,0.0305461883544921,1.5191645622253418
981,test2_f2774e0b.tlsf,0.0895540714263916,1.265922784805298
982,test3_efe2feaf.tlsf,0.0600261688232421,1.2059946060180664
983,test4_4b82b1f4.tlsf,0.0449163913726806,1.1969108581542969
984,test5_6cbc6174.tlsf,0.0324892997741699,1.2933454513549805
985,test6_0f5381e9.tlsf,0.0413761138916015,1.4600465297698977
986,test7_2c5b09da.tlsf,0.0420451164245605,1.4209163188934326
987,test8_88f351a6.tlsf,0.0321795940399169,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.0530593395233154,1.6927533149719238
989,test_f3987563.tlsf,0.0210089683532714,1.398618459701538
990,Time_a50cadd7.tlsf,0.0135436058044433,1.3199117183685305
991,Timer_a50cadd7.tlsf,0.028782844543457,1.3471651077270508
992,tmp_13cfc6f2.tlsf,0.5671255588531494,2.148040294647217
993,TorcsAccelerating.tlsf,0.028839111328125,1.317460060119629
994,TorcsGearing.tlsf,0.0231997966766357,1.2710468769073486
995,TorcsSimple.tlsf,0.0395326614379882,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.0734541416168212,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.0301182270050048,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.0699505805969238,1.3540422916412354
999,TwoCounters2.tlsf,0.083378791809082,1.471593141555786
1000,TwoCounters3.tlsf,0.1506345272064209,1.6228599548339844
1001,TwoCounters4.tlsf,0.3168866634368896,1.755681037902832
1002,TwoCounters5.tlsf,0.9899184703826904,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,1.823089838027954
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,2.041424036026001
1006,TwoCountersDisButA3.tlsf,0.520578145980835,2.326288938522339
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,2.293788433074951
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,3.034004211425781
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.870694637298584,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.834540605545044,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,5.155395269393921,6.465341091156006
1013,TwoCountersDisButAC.tlsf,4.763076305389404,6.7478392124176025
1014,TwoCountersGui.tlsf,0.2296288013458252,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.9841325283050537
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,1.5424597263336182
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.0663309097290039,1.7711143493652344
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,1.613661766052246
1030,TwoCountersRefined.tlsf,0.0641911029815673,1.5681440830230713
1031,TwoCounters.tlsf,0.0585122108459472,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.0142865180969238,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.0102498531341552,1.1632845401763916
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,1.5978014469146729
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,1.3878841400146484
1037,Window_235467da.tlsf,0.0438811779022216,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.0648918151855468,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.077427864074707,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.1443269252777099,2.069787740707397
1042,Window2_f1477cc5.tlsf,0.0559313297271728,1.9000585079193115
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.0442752838134765,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.0456597805023193,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,1.488123893737793
1047,workstation_resupply_1.tlsf,0.1768276691436767,1.7288451194763184
1048,workstation_resupply_2.tlsf,0.526165246963501,2.7170865535736084
1049,workstation_resupply_3.tlsf,2.4843270778656006,7.753826141357422
1050,workstation_resupply_4.tlsf,35.548893213272095,85.83440780639648
1051,workstation_resupply_5.tlsf,349.9989957809448,609.9916722774506
1053,Zoo0.tlsf,0.0596370697021484,2.090338706970215
1054,Zoo10.tlsf,0.0516719818115234,1.9517698287963867
1055,Zoo5.tlsf,0.0505101680755615,1.759113311767578


==> data/time/Syntcomp_Strix_Semml_real.csv <==
,name,time_Strix,time_Semml
0,01.tlsf,0.1091706752777099,1.4454646110534668
1,02.tlsf,0.2339041233062744,1.4474735260009766
2,03.tlsf,0.7587506771087646,2.0155997276306152
3,05.tlsf,1.5880260467529297,3.066654682159424
4,06.tlsf,2.198746681213379,3.228276014328003
5,07.tlsf,1.7949445247650146,3.0286245346069336
6,08.tlsf,3.0368847846984863,3.591876745223999
7,09.tlsf,2.371605634689331,3.147477626800537
8,10.tlsf,2.290053367614746,3.221299648284912
9,11.tlsf,2.234652042388916,3.1626484394073486
10,12.tlsf,3.3623945713043213,3.909294843673706
11,13.tlsf,3.040303468704224,3.67681884765625
12,abcg_arbiter1.tlsf,0.0278370380401611,1.3731772899627686
13,abcg_arbiter2.tlsf,0.2072107791900634,2.19907546043396
14,abcg_arbiter3.tlsf,6.479928731918335,6.143752574920654
15,abcg_arbiter4.tlsf,133.04147052764893,68.2802586555481
16,abcg_arbiter5.tlsf,3600.0,1518.7909507751465
18,ActionConverter.tlsf,0.0328996181488037,1.1925714015960691
19,Alarm_06e9cad4.tlsf,1.660395622253418,2.5447475910186768
20,Alarm_2d1010f8.tlsf,0.0345878601074218,1.257152795791626
21,Alarm_68c86764.tlsf,1.741227388381958,2.7232534885406494
22,Alarm_70523fbe.tlsf,1.0015571117401123,1.936675310134888
23,Alarm_88c5c1c3.tlsf,0.0775239467620849,1.1851344108581543
24,Alarm_9cac58d3.tlsf,0.0600779056549072,1.2087326049804688
25,Alarm_a5f99bc6.tlsf,10.184724807739258,4.884865045547485
26,Alarm_f2774e0b.tlsf,1.020458459854126,1.7103240489959717
27,AlarmMin_efe2feaf.tlsf,0.025611400604248,1.2767333984375
28,AllHeating_d6376bf9.tlsf,0.0454838275909423,1.3702852725982666
36,amba_case_study2.tlsf,5.802298545837402,11.769137382507324
37,amba_case_study3.tlsf,274.4659595489502,254.8941581249237
38,amba_decomposed_arbiter10.tlsf,449.2539598941803,150.99591183662417
39,amba_decomposed_arbiter11.tlsf,3600.0,352.7836802005768
42,amba_decomposed_arbiter2.tlsf,0.0591063499450683,1.4120204448699951
43,amba_decomposed_arbiter3.tlsf,0.0980036258697509,1.6061506271362305
44,amba_decomposed_arbiter4.tlsf,0.1847872734069824,1.83325719833374
45,amba_decomposed_arbiter5.tlsf,0.3816812038421631,2.411363124847412
46,amba_decomposed_arbiter6.tlsf,0.8605911731719971,3.1774141788482666
47,amba_decomposed_arbiter7.tlsf,2.77883529663086,6.393743991851807
48,amba_decomposed_arbiter8.tlsf,12.026474237442017,12.078641653060911
49,amba_decomposed_arbiter9.tlsf,69.9825439453125,31.12661814689636
50,amba_decomposed_decode.tlsf,0.0196175575256347,1.1835112571716309
51,amba_decomposed_encode10.tlsf,0.3193137645721435,1.565610408782959
52,amba_decomposed_encode11.tlsf,0.513756275177002,1.6942341327667236
53,amba_decomposed_encode12.tlsf,0.855402946472168,1.7224516868591309
54,amba_decomposed_encode13.tlsf,1.7338578701019287,1.8868658542633057
55,amba_decomposed_encode14.tlsf,4.362505197525024,2.624626874923706
56,amba_decomposed_encode15.tlsf,10.604021072387695,3.087135076522827
57,amba_decomposed_encode16.tlsf,30.293662309646606,5.203777074813843
58,amba_decomposed_encode20.tlsf,3600.0,230.55471682548523
59,amba_decomposed_encode2.tlsf,0.0235548019409179,1.2738759517669678
60,amba_decomposed_encode3.tlsf,0.0378308296203613,1.3054051399230957
61,amba_decomposed_encode4.tlsf,0.0460915565490722,1.3407161235809326
62,amba_decomposed_encode5.tlsf,0.0705997943878173,1.4012277126312256
63,amba_decomposed_encode6.tlsf,0.0837476253509521,1.407555341720581
64,amba_decomposed_encode7.tlsf,0.1000585556030273,1.4100377559661863
65,amba_decomposed_encode8.tlsf,0.1186366081237793,1.4266722202301023
66,amba_decomposed_encode9.tlsf,0.2198748588562011,1.4399654865264893
67,amba_decomposed_lock10.tlsf,0.5978524684906006,1.4527792930603027
68,amba_decomposed_lock11.tlsf,1.6549429893493652,1.7166457176208496
69,amba_decomposed_lock12.tlsf,445.4017493724823,1.9364936351776123
70,amba_decomposed_lock13.tlsf,23.904422521591187,2.810361385345459
71,amba_decomposed_lock14.tlsf,3600.0,4.057227611541748
72,amba_decomposed_lock15.tlsf,3600.0,2.7322115898132324
73,amba_decomposed_lock16.tlsf,3600.0,22.79549741744995
74,amba_decomposed_lock2.tlsf,0.0248258113861084,1.271287202835083
75,amba_decomposed_lock3.tlsf,0.0341105461120605,1.2672061920166016
76,amba_decomposed_lock4.tlsf,0.0404417514801025,1.2589354515075684
77,amba_decomposed_lock5.tlsf,0.0516848564147949,1.338909149169922
78,amba_decomposed_lock6.tlsf,0.0681028366088867,1.3833394050598145
79,amba_decomposed_lock7.tlsf,0.0931136608123779,1.365161657333374
80,amba_decomposed_lock8.tlsf,0.7348761558532715,1.49312424659729
81,amba_decomposed_lock9.tlsf,0.2878637313842773,1.5202412605285645
82,amba_decomposed_shift.tlsf,0.0132770538330078,1.1399452686309814
83,amba_decomposed_tburst4.tlsf,0.0693094730377197,1.3899474143981934
84,amba_decomposed_tincr.tlsf,0.0396630764007568,1.4048728942871094
85,amba_decomposed_tsingle.tlsf,0.0408215522766113,1.364680290222168
86,amba_gr+_2.tlsf,369.38745498657227,9.538057327270508
87,amba_gr_2.tlsf,162.6522252559662,6.28741717338562
88,amba_gr+_3.tlsf,3600.0,144.7599322795868
89,amba_gr_3.tlsf,3600.0,37.82948970794678
90,amba_gr+_4.tlsf,3600.0,569.1445903778076
91,amba_gr_4.tlsf,3600.0,140.63201475143433
95,arbiter1.tlsf,0.0190048217773437,1.2310130596160889
96,arbiter2.tlsf,0.033801794052124,1.356713056564331
97,arbiter3.tlsf,0.0788555145263671,1.5339233875274658
98,arbiter4.tlsf,0.2688195705413818,1.7404603958129885
99,arbiter5.tlsf,0.9628121852874756,2.578723430633545
100,arbiter6.tlsf,4.65526819229126,4.7056145668029785
101,arbiter7.tlsf,28.862589359283447,19.844414949417114
102,arbiter8.tlsf,257.13006949424744,96.24703884124756
103,arbiter9.tlsf,1543.5871360301971,528.3577661514282
104,arbiter_with_buffer1.tlsf,0.0122880935668945,1.1051549911499023
105,arbiter_with_buffer2.tlsf,0.0211195945739746,1.363055944442749
106,arbiter_with_buffer3.tlsf,0.0616159439086914,1.6532227993011477
107,arbiter_with_buffer4.tlsf,0.3990688323974609,2.7453980445861816
108,arbiter_with_buffer5.tlsf,2.155914306640625,7.674860000610352
109,arbiter_with_buffer6.tlsf,22.8721137046814,53.72219800949097
110,arbiter_with_buffer7.tlsf,215.0227439403534,366.9489901065826
111,arbiter_with_buffer8.tlsf,1603.0871801376345,3600.0
112,arbiter_with_cancel1.tlsf,0.0383105278015136,1.253131866455078
113,arbiter_with_cancel2.tlsf,0.0852901935577392,1.4182014465332031
114,arbiter_with_cancel3.tlsf,0.436992883682251,2.010598659515381
115,arbiter_with_cancel4.tlsf,4.961149215698242,6.101004123687744
116,arbiter_with_cancel5.tlsf,139.16816067695618,73.67804527282715
117,arbiter_with_cancel6.tlsf,3600.0,1465.669992685318
120,Automata16S.tlsf,0.4915821552276611,2.224729537963867
121,Automata32S.tlsf,1.499464511871338,3600.0
122,Automata.tlsf,0.1872053146362304,1.4019150733947754
123,Button.tlsf,0.0169501304626464,1.1338484287261963
126,CheckAlarmBroken1_1a2942e3.tlsf,0.0212581157684326,1.1855831146240234
129,CheckCoffeMachineBroken1_a5f99bc6.tlsf,0.0442245006561279,1.2679128646850586
155,CheckWarnlightBroken1_70523fbe.tlsf,0.0223031044006347,1.0906341075897217
158,Cockpitboard_efe2feaf.tlsf,0.1264905929565429,1.3500094413757324
159,Cockpitboard.tlsf,0.147191047668457,1.3377845287322998
160,Coffee_06e9cad4.tlsf,0.5181846618652344,1.6370456218719482
161,Coffee_235467da.tlsf,0.094106912612915,1.449049472808838
162,Coffee_2c5b09da.tlsf,0.1090097427368164,1.3928465843200684
163,Coffee_6479ef9a.tlsf,0.5190114974975586,1.6751995086669922
164,Coffee_d6376bf9.tlsf,0.5013608932495117,1.7852356433868408
165,Coffee_efe2feaf.tlsf,0.0990846157073974,1.4353511333465576
167,CoffeeMin_88f351a6.tlsf,0.0309770107269287,1.1809759140014648
168,CoffeMachine_974f4a68.tlsf,0.1590609550476074,1.603630781173706
170,collector_v111.tlsf,14.989043712615969,11.302647590637209
171,collector_v112.tlsf,64.31583786010742,30.637314796447757
172,collector_v113.tlsf,244.6888837814331,78.70416331291199
173,collector_v114.tlsf,1508.2687220573423,282.4412331581116
174,collector_v115.tlsf,3600.0,970.786406993866
175,collector_v13.tlsf,0.0256328582763671,1.259695053100586
176,collector_v15.tlsf,0.0537025928497314,1.4444026947021484
177,collector_v17.tlsf,0.2933671474456787,1.7855267524719238
178,collector_v19.tlsf,1.4106550216674805,3.202687740325928
179,collector_v210.tlsf,39.02241444587708,19.826025009155277
180,collector_v211.tlsf,160.1494333744049,62.92843627929688
181,collector_v212.tlsf,629.7190737724304,207.29514479637143
182,collector_v213.tlsf,3600.0,683.1925954818726
184,collector_v23.tlsf,0.0246617794036865,1.325664520263672
185,collector_v25.tlsf,0.0847396850585937,1.5311057567596436
186,collector_v27.tlsf,0.6725852489471436,2.1726794242858887
187,collector_v29.tlsf,7.688870668411255,7.525159120559692
188,collector_v310.tlsf,79.51314568519592,3.977994680404663
189,collector_v311.tlsf,408.5728495121002,10.550399541854858
190,collector_v312.tlsf,3600.0,36.18269443511963
191,collector_v313.tlsf,3600.0,136.35400295257568
193,collector_v33.tlsf,0.0298528671264648,1.2723581790924072
194,collector_v35.tlsf,0.1319112777709961,1.328120470046997
195,collector_v37.tlsf,0.9327199459075928,1.546400547027588
196,collector_v39.tlsf,17.337950468063354,2.200905561447144
200,Core_solved_974f4a68.tlsf,0.3102555274963379,1.5312676429748535
222,Door_2d1010f8.tlsf,0.0349402427673339,1.356661319732666
223,door_locking_problem_d6c5ac79.tlsf,0.0706551074981689,1.3598880767822266
224,EnemeyModule.tlsf,0.0327506065368652,1.2031948566436768
225,EscalatorBidirectionalInit.tlsf,0.0980415344238281,1.4401795864105225
226,EscalatorBidirectional.tlsf,0.0829620361328125,1.4012882709503174
227,EscalatorCountingInit.tlsf,0.0525064468383789,1.2033016681671145
228,EscalatorCounting.tlsf,0.036759614944458,1.207888126373291
229,EscalatorNonCounting.tlsf,0.0208575725555419,1.159968376159668
230,EscalatorNonReactive.tlsf,0.0124118328094482,1.0993118286132812
231,EscalatorSmart.tlsf,0.0883944034576416,1.4214556217193604
232,example101.tlsf,0.0109720230102539,1.099067211151123
233,example102.tlsf,0.011770486831665,1.1999130249023438
234,example10a1.tlsf,0.0313105583190918,1.355703830718994
235,example10a2.tlsf,0.0340137481689453,1.3311529159545898
236,Example1_d6376bf9.tlsf,0.0300815105438232,1.1648082733154297
237,example71.tlsf,0.0093729496002197,1.0688490867614746
238,example72.tlsf,0.0130038261413574,1.211909294128418
239,example7a1.tlsf,0.0108964443206787,1.110603094100952
240,example7a2.tlsf,0.0174427032470703,1.2012989521026611
241,example81.tlsf,0.0126214027404785,1.106062650680542
242,example82.tlsf,0.0173897743225097,1.250044584274292
243,example91.tlsf,0.0120401382446289,1.1896755695343018
244,example92.tlsf,0.0139532089233398,1.2133917808532717
246,FelixSpecFixed_2418b67e.tlsf,0.4980039596557617,1.8016090393066408
247,FelixSpecFixed2_fa4d4ce3.tlsf,0.434990644454956,1.765858173370361
248,FelixSpecFixed3_b0840146.tlsf,0.4511864185333252,1.9372920989990237
250,FelixSpecFixed4_3916ec59.tlsf,0.4536402225494385,1.8665363788604736
251,FelixSpecFixed4_dd3a27e1.tlsf,0.4483418464660644,1.834508180618286
254,finding_nemo_1.tlsf,0.2900633811950683,1.6753637790679932
255,finding_nemo_2.tlsf,0.531151533126831,2.270284652709961
256,finding_nemo_3.tlsf,1.0663321018218994,3.251413106918335
257,finding_nemo_4.tlsf,24.1784508228302,12.186866283416748
258,finding_nemo_5.tlsf,3600.0,55.372708797454834
260,full_arbiter_enc10.tlsf,808.3744449615479,650.6748809814453
262,full_arbiter_enc8.tlsf,115.10389113426208,77.25459218025208
326,Gamelogic.tlsf,0.3467311859130859,1.36254620552063
327,GamemodeChooser.tlsf,0.0790283679962158,1.282764911651611
328,Gamemodule.tlsf,0.0357601642608642,1.1564230918884275
329,generalized_buffer2.tlsf,90.0820243358612,20.223138332366943
330,generalized_buffer3.tlsf,3600.0,267.04844999313354
334,Heating_235467da.tlsf,0.0344734191894531,1.329106330871582
335,Heating_974f4a68.tlsf,0.0464944839477539,1.317781925201416
336,Heating_b02056d6.tlsf,0.0291180610656738,1.2962656021118164
337,Heating_b209ff21.tlsf,0.0268764495849609,1.316882610321045
338,HeatingMin_d6c5ac79.tlsf,0.021158218383789,1.295189380645752
339,Increment.tlsf,0.0119044780731201,1.0604934692382812
343,KitchenTimerV0.tlsf,0.0135045051574707,1.1007709503173828
344,KitchenTimerV10.tlsf,0.6378805637359619,1.853827714920044
345,KitchenTimerV1.tlsf,0.052901268005371,1.17030668258667
346,KitchenTimerV2.tlsf,0.1003949642181396,1.3339824676513672
347,KitchenTimerV3.tlsf,0.144676923751831,1.4803016185760498
348,KitchenTimerV4.tlsf,0.1922202110290527,1.4570538997650146
349,KitchenTimerV5.tlsf,0.2710468769073486,1.5874252319335938
350,KitchenTimerV6.tlsf,0.4149081707000732,1.7803955078125
351,KitchenTimerV7.tlsf,0.464390754699707,1.7669432163238523
352,KitchenTimerV8.tlsf,0.5594468116760254,1.8628602027893064
353,KitchenTimerV9.tlsf,0.7144136428833008,1.9333610534667969
354,LampController_974f4a68.tlsf,0.0839824676513671,1.4821827411651611
355,lazy_shades_problem_d6376bf9.tlsf,0.2109062671661377,1.505812168121338
356,LedMatrix.tlsf,231.49284291267395,178.00779843330383
357,lift2.tlsf,0.1007213592529296,1.3943793773651123
358,lift3.tlsf,0.3436486721038818,1.6811883449554443
360,lift_gr1+2.tlsf,0.1757376194000244,1.7474071979522705
361,lift_gr12.tlsf,0.135852575302124,1.587155818939209
362,lift_gr1+3.tlsf,0.4723634719848633,2.352034568786621
363,lift_gr13.tlsf,0.389596939086914,2.043879270553589
364,lift_gr1+6.tlsf,25.99446940422058,30.72111654281616
365,lift_gr1+7.tlsf,114.64584922790527,222.82865118980408
366,lift_gr17.tlsf,40.366148233413696,42.89997386932373
367,lift_gr1+8.tlsf,490.33466124534607,3600.0
368,lift_gr18.tlsf,174.5152018070221,382.8980779647827
370,lift_gr19.tlsf,856.7522969245911,3600.0
371,lift_unary_enc2.tlsf,0.0753507614135742,1.515742540359497
372,lift_unary_enc3.tlsf,0.2319529056549072,2.07561469078064
373,lift_wrong_physics_unreal2.tlsf,0.0961840152740478,1.519590139389038
377,Light_d65ed84e.tlsf,0.0935235023498535,1.4944720268249512
378,Lights_06e9cad4.tlsf,0.1277735233306884,1.5802559852600098
379,Lights2_06e9cad4.tlsf,3.7401394844055176,3.4893453121185303
380,Lights2_0f5381e9.tlsf,4.096747636795044,3.059673309326172
381,Lights2_2c5b09da.tlsf,0.2817153930664062,1.6109156608581543
382,Lights2_9cac58d3.tlsf,3.218491554260254,3.8953795433044434
383,Lights2_b02056d6.tlsf,3.614938974380493,3.678154945373535
384,Lights_2c5b09da.tlsf,0.0625314712524414,1.3655078411102295
386,Lights2_f3987563.tlsf,3.706496477127075,3.457517147064209
387,Lights2Min_9cbf2546.tlsf,0.0556635856628418,1.4579136371612549
388,Lights3_06e9cad4.tlsf,0.1389303207397461,1.5539100170135498
389,Lights3_235467da.tlsf,0.1220667362213134,1.396101474761963
390,Lights3_2c5b09da.tlsf,0.0661182403564453,1.2998461723327637
391,Lights3_3916ec59.tlsf,0.1468656063079834,1.375896692276001
392,Lights_3461125b.tlsf,0.1164414882659912,1.431185245513916
393,Lights3_6bea956e.tlsf,0.1225991249084472,1.5259549617767334
394,Lights3_f1477cc5.tlsf,0.131317138671875,1.5238630771636963
395,Lights3Min_6479ef9a.tlsf,0.0372087955474853,1.3217952251434326
396,Lights_9cac58d3.tlsf,0.1137363910675048,1.5781948566436768
397,Lights_b0840146.tlsf,0.1412780284881591,1.4116826057434082
398,Lights_f3987563.tlsf,0.1270899772644043,1.5809478759765625
399,LightsMin_6bea956e.tlsf,0.042964220046997,1.3752353191375732
400,LightsTotal_06e9cad4.tlsf,9.162431716918944,7.120263338088989
402,LightsTotal_9cbf2546.tlsf,9.680660486221312,5.853337526321411
403,LightsTotal_d65ed84e.tlsf,9.88495922088623,7.429296493530273
406,lilydemo03.tlsf,0.0216264724731445,1.3212966918945312
407,lilydemo04.tlsf,0.0212078094482421,1.2980976104736328
408,lilydemo05.tlsf,0.0236928462982177,1.3121066093444824
409,lilydemo06.tlsf,0.0257074832916259,1.2298614978790283
410,lilydemo07.tlsf,0.0262222290039062,1.2002363204956057
411,lilydemo08.tlsf,0.0096478462219238,1.066849708557129
412,lilydemo09.tlsf,0.0169837474822998,1.2679367065429688
413,lilydemo10.tlsf,0.0088307857513427,1.0557565689086914
415,lilydemo12.tlsf,0.0091936588287353,1.048114538192749
416,lilydemo13.tlsf,0.0088529586791992,1.1486437320709229
417,lilydemo14.tlsf,0.0104734897613525,1.1975915431976318
420,lilydemo17.tlsf,0.0159738063812255,1.2031705379486084
421,lilydemo18.tlsf,0.0228736400604248,1.2341108322143557
422,lilydemo19.tlsf,0.0199470520019531,1.2856664657592771
423,lilydemo20.tlsf,0.0402905941009521,1.2957725524902344
424,lilydemo21.tlsf,0.1791701316833496,1.5153632164001465
425,lilydemo22.tlsf,0.0325214862823486,1.3757288455963137
426,lilydemo23.tlsf,0.0156829357147216,1.262955904006958
427,lilydemo24.tlsf,0.0339341163635253,1.3738715648651123
428,load_balancer10.tlsf,1702.033964395523,920.1730010509492
429,load_balancer2.tlsf,0.1216473579406738,1.3557419776916504
430,load_balancer3.tlsf,0.0747098922729492,1.4441115856170654
431,load_balancer4.tlsf,0.1437833309173584,1.5733587741851809
432,load_balancer5.tlsf,0.3880317211151123,2.293796300888061
433,load_balancer6.tlsf,1.0595343112945557,3.594963788986206
434,load_balancer7.tlsf,4.96125602722168,7.922900676727295
435,load_balancer8.tlsf,38.6641571521759,37.54050064086914
436,load_balancer9.tlsf,266.06880164146423,148.13470339775083
488,load_balancer_unreal22.tlsf,0.0579333305358886,1.457075595855713
495,ltl2dba01.tlsf,0.0130763053894042,1.1610450744628906
496,ltl2dba02.tlsf,0.0134706497192382,1.188530206680298
497,ltl2dba03.tlsf,0.013979434967041,1.1722509860992432
498,ltl2dba04.tlsf,0.0129361152648925,1.1614923477172852
499,ltl2dba05.tlsf,0.0110840797424316,1.1495349407196045
500,ltl2dba06.tlsf,0.0149755477905273,1.1545634269714355
501,ltl2dba07.tlsf,0.0229442119598388,1.2082946300506592
502,ltl2dba08.tlsf,0.0141875743865966,1.1880018711090088
503,ltl2dba09.tlsf,0.0113632678985595,1.0773162841796875
504,ltl2dba10.tlsf,0.012239933013916,1.1231229305267334
505,ltl2dba11.tlsf,0.0143187046051025,1.1667616367340088
506,ltl2dba12.tlsf,0.0129871368408203,1.0531799793243408
507,ltl2dba13.tlsf,0.0142903327941894,1.1400525569915771
508,ltl2dba14.tlsf,0.0118210315704345,1.1555278301239014
509,ltl2dba15.tlsf,0.0126373767852783,1.0728659629821775
510,ltl2dba16.tlsf,0.0125885009765625,1.2143733501434326
511,ltl2dba17.tlsf,0.0126922130584716,1.2032623291015625
512,ltl2dba18.tlsf,0.0133311748504638,1.153129816055298
513,ltl2dba19.tlsf,0.011167287826538,1.142348051071167
514,ltl2dba20.tlsf,0.0136260986328125,1.180673122406006
515,ltl2dba21.tlsf,0.0149180889129638,1.2256643772125244
516,ltl2dba22.tlsf,0.0082159042358398,1.0762450695037842
517,ltl2dba23.tlsf,0.0109128952026367,1.1710832118988037
518,ltl2dba24.tlsf,0.0090444087982177,1.0522503852844238
519,ltl2dba25.tlsf,0.0137314796447753,1.163048267364502
520,ltl2dba26.tlsf,0.0115151405334472,1.148453712463379
522,ltl2dba_alpha100.tlsf,1.0664620399475098,3.5092103481292725
523,ltl2dba_alpha10.tlsf,0.0364589691162109,1.2762746810913086
524,ltl2dba_alpha12.tlsf,0.0447831153869628,1.5430703163146973
525,ltl2dba_alpha14.tlsf,0.0505454540252685,1.6945858001708984
526,ltl2dba_alpha16.tlsf,0.0578627586364746,1.279850959777832
527,ltl2dba_alpha17.tlsf,0.0626742839813232,1.369045972824097
528,ltl2dba_alpha18.tlsf,0.0676195621490478,1.315629482269287
529,ltl2dba_alpha1.tlsf,0.0135552883148193,1.187352418899536
530,ltl2dba_alpha20.tlsf,0.0775520801544189,1.5026578903198242
531,ltl2dba_alpha25.tlsf,0.1061544418334961,1.3993730545043943
532,ltl2dba_alpha2.tlsf,0.016054630279541,1.1946957111358645
533,ltl2dba_alpha3.tlsf,0.0179901123046875,1.2064948081970217
534,ltl2dba_alpha4.tlsf,0.0202789306640625,1.2316982746124268
535,ltl2dba_alpha50.tlsf,0.3173463344573974,2.1541030406951904
536,ltl2dba_alpha5.tlsf,0.0221054553985595,1.3511226177215576
537,ltl2dba_alpha6.tlsf,0.0253646373748779,1.262559175491333
538,ltl2dba_alpha7.tlsf,0.0265991687774658,1.278026819229126
539,ltl2dba_alpha8.tlsf,0.0296888351440429,1.3310999870300293
541,ltl2dba_beta10.tlsf,0.1800997257232666,1.644254207611084
542,ltl2dba_beta15.tlsf,0.5660274028778076,3.173888921737671
543,ltl2dba_beta18.tlsf,0.9763052463531494,3.17484974861145
544,ltl2dba_beta1.tlsf,0.0113093852996826,1.2470881938934326
545,ltl2dba_beta20.tlsf,1.3826873302459717,3.280225276947021
546,ltl2dba_beta25.tlsf,3.0849030017852783,3600.0
547,ltl2dba_beta2.tlsf,0.0147020816802978,1.182112693786621
548,ltl2dba_beta30.tlsf,8.3447847366333,3600.0
549,ltl2dba_beta3.tlsf,0.018404483795166,1.3067777156829834
550,ltl2dba_beta4.tlsf,0.0210242271423339,1.387004852294922
551,ltl2dba_beta5.tlsf,0.029599905014038,1.4295358657836914
552,ltl2dba_beta6.tlsf,0.0432972908020019,1.462446928024292
553,ltl2dba_beta7.tlsf,0.0623304843902587,1.828096389770508
554,ltl2dba_beta8.tlsf,0.090099811553955,1.7134873867034912
555,ltl2dba_C2100.tlsf,0.535428524017334,3600.0
556,ltl2dba_C210.tlsf,0.0198984146118164,1.3044404983520508
557,ltl2dba_C212.tlsf,0.0208878517150878,1.413111448287964
558,ltl2dba_C214.tlsf,0.0234479904174804,1.710254430770874
559,ltl2dba_C216.tlsf,0.0268735885620117,2.6117660999298096
560,ltl2dba_C21.tlsf,0.0094528198242187,1.151179313659668
561,ltl2dba_C225.tlsf,0.0434198379516601,3600.0
562,ltl2dba_C22.tlsf,0.0117008686065673,1.637911319732666
563,ltl2dba_C23.tlsf,0.0116260051727294,1.2852869033813477
564,ltl2dba_C24.tlsf,0.0114567279815673,1.2318601608276367
565,ltl2dba_C250.tlsf,0.128566026687622,3600.0
566,ltl2dba_C25.tlsf,0.0149362087249755,1.292426824569702
567,ltl2dba_C260.tlsf,0.1841773986816406,3600.0
568,ltl2dba_C26.tlsf,0.0161638259887695,1.2655572891235352
569,ltl2dba_C270.tlsf,0.2514693737030029,3600.0
570,ltl2dba_C27.tlsf,0.0168540477752685,1.2369976043701172
571,ltl2dba_C280.tlsf,0.3380329608917236,3600.0
572,ltl2dba_C28.tlsf,0.0181148052215576,1.312710523605347
573,ltl2dba_C29.tlsf,0.0173981189727783,1.3637571334838867
574,ltl2dba_E10.tlsf,1.2633750438690186,3.0944173336029053
575,ltl2dba_E12.tlsf,17.549634218215942,15.37189793586731
576,ltl2dba_E14.tlsf,198.1776442527771,112.31402373313904
577,ltl2dba_E15.tlsf,657.6873958110809,283.03296089172363
579,ltl2dba_E1.tlsf,0.0092217922210693,1.0786948204040527
580,ltl2dba_E2.tlsf,0.0092608928680419,1.2029361724853516
581,ltl2dba_E3.tlsf,0.0098407268524169,1.2387633323669434
582,ltl2dba_E4.tlsf,0.0122015476226806,1.2492759227752686
583,ltl2dba_E5.tlsf,0.016913890838623,1.270073175430298
584,ltl2dba_E6.tlsf,0.0323338508605957,1.332554578781128
585,ltl2dba_E7.tlsf,0.0752756595611572,1.4542670249938965
586,ltl2dba_E8.tlsf,0.2060282230377197,1.6943142414093018
587,ltl2dba_E9.tlsf,0.4964134693145752,2.24953031539917
588,ltl2dba_Q10.tlsf,17.279733419418335,19.23159146308899
589,ltl2dba_Q12.tlsf,321.2487459182739,187.42586469650269
591,ltl2dba_Q1.tlsf,0.0111148357391357,1.1704471111297607
592,ltl2dba_Q2.tlsf,0.0134027004241943,1.2298805713653564
593,ltl2dba_Q3.tlsf,0.0159728527069091,1.318899631500244
594,ltl2dba_Q4.tlsf,0.0200433731079101,1.3431377410888672
595,ltl2dba_Q5.tlsf,0.0388402938842773,1.3854765892028809
596,ltl2dba_Q6.tlsf,0.093846321105957,1.6384713649749756
597,ltl2dba_Q7.tlsf,0.3231961727142334,2.063327550888061
598,ltl2dba_Q8.tlsf,0.860318660736084,2.9180729389190674
602,ltl2dba_R1.tlsf,0.0134088993072509,1.1639432907104492
628,ltl2dba_U110.tlsf,2.2608938217163086,3.1178653240203857
629,ltl2dba_U112.tlsf,54.19429302215576,24.536821603775024
630,ltl2dba_U115.tlsf,3600.0,567.6193459033966
631,ltl2dba_U11.tlsf,0.010674238204956,1.0726890563964844
632,ltl2dba_U12.tlsf,0.0090348720550537,1.1377897262573242
633,ltl2dba_U13.tlsf,0.0095100402832031,1.1597821712493896
634,ltl2dba_U14.tlsf,0.0108935832977294,1.2016377449035645
635,ltl2dba_U15.tlsf,0.0152432918548583,1.250199794769287
636,ltl2dba_U16.tlsf,0.029029369354248,1.3638026714324951
637,ltl2dba_U17.tlsf,0.0756490230560302,1.424297571182251
638,ltl2dba_U18.tlsf,0.2419536113739013,1.6731688976287842
639,ltl2dba_U19.tlsf,0.6866447925567627,2.0161075592041016
640,ltl2dpa01.tlsf,0.019493818283081,1.231637716293335
641,ltl2dpa02.tlsf,0.0111939907073974,1.175971746444702
642,ltl2dpa03.tlsf,0.0259320735931396,1.3535597324371338
643,ltl2dpa04.tlsf,0.0125617980957031,1.1284518241882324
644,ltl2dpa05.tlsf,0.0117607116699218,1.14703631401062
645,ltl2dpa06.tlsf,0.0108449459075927,1.1260907649993896
646,ltl2dpa07.tlsf,0.0117268562316894,1.227907419204712
647,ltl2dpa08.tlsf,0.0105218887329101,1.1372132301330566
648,ltl2dpa09.tlsf,0.0117521286010742,1.2309486865997314
649,ltl2dpa10.tlsf,0.0232982635498046,1.2315940856933594
650,ltl2dpa11.tlsf,0.0154104232788085,1.208693504333496
651,ltl2dpa12.tlsf,0.0282237529754638,1.3119962215423584
652,ltl2dpa13.tlsf,0.0252249240875244,1.2872109413146973
653,ltl2dpa14.tlsf,0.0208299160003662,1.255241632461548
654,ltl2dpa15.tlsf,0.0121626853942871,1.2268693447113037
655,ltl2dpa16.tlsf,0.0108287334442138,1.2116436958312988
656,ltl2dpa17.tlsf,0.0175404548645019,1.2169692516326904
657,ltl2dpa18.tlsf,0.0186007022857666,1.2225756645202637
658,ltl2dpa19.tlsf,0.0301663875579834,1.249439716339111
659,ltl2dpa20.tlsf,0.0246398448944091,1.2498786449432373
660,ltl2dpa21.tlsf,0.0243980884552001,1.270524501800537
661,ltl2dpa22.tlsf,0.0377063751220703,1.4401121139526367
662,ltl2dpa23.tlsf,0.0172626972198486,1.1322150230407717
663,ltl2dpa24.tlsf,0.0194463729858398,1.1832537651062012
665,ModdifiedLedMatrix5X.tlsf,0.3838498592376709,2.074670553207397
671,Morning2_4d4ca5c4.tlsf,0.1072373390197753,1.285691738128662
674,Morning2_9cac58d3.tlsf,0.1038756370544433,1.2673826217651367
676,Morning2Min_6cbc6174.tlsf,0.03985595703125,1.1576683521270752
677,Morning2s_2c5b09da.tlsf,3600.0,1054.095065832138
679,Morning_88c5c1c3.tlsf,410.762957572937,25.33792471885681
680,Morning_9cac58d3.tlsf,420.8796427249909,24.054515600204468
684,MorningMin_d6c5ac79.tlsf,0.176060676574707,1.5248022079467771
685,MusicAppFeedback.tlsf,0.0664818286895752,1.43318510055542
686,MusicAppMotivating.tlsf,0.0654137134552002,1.4736948013305664
687,MusicAppSimple.tlsf,0.0560052394866943,1.430874586105347
688,mux10.tlsf,0.0945065021514892,1.2563188076019287
689,mux12.tlsf,0.2147042751312255,1.23521089553833
690,mux16.tlsf,1.6631855964660645,1.3285362720489502
691,mux32.tlsf,3600.0,48.91459965705872
693,mux8.tlsf,0.0394730567932128,1.1922969818115234
694,narylatch10.tlsf,59.73975348472595,32.58760380744934
695,narylatch11.tlsf,277.5002901554108,131.32593178749084
696,narylatch12.tlsf,3600.0,684.0593883991241
698,narylatch8.tlsf,1.5624077320098877,3.110765218734741
708,OneCounterGuiA9.tlsf,2.532721281051636,2.967979907989502
713,OneCounterInRangeA3.tlsf,0.0281929969787597,1.189681053161621
715,OneCounter.tlsf,2.622323751449585,3.380279779434204
716,PlugController_fa4d4ce3.tlsf,0.04661226272583,1.36153244972229
718,prioritized_arbiter10.tlsf,0.33180832862854,1.6193904876708984
719,prioritized_arbiter12.tlsf,0.3655738830566406,1.6972754001617432
720,prioritized_arbiter1.tlsf,0.0178735256195068,1.2934885025024414
721,prioritized_arbiter2.tlsf,0.0240778923034667,1.3230140209197998
722,prioritized_arbiter3.tlsf,0.0353949069976806,1.358489751815796
723,prioritized_arbiter4.tlsf,0.0581064224243164,1.3249497413635254
724,prioritized_arbiter5.tlsf,0.077700138092041,1.3847887516021729
725,prioritized_arbiter6.tlsf,0.1012005805969238,1.427971363067627
726,prioritized_arbiter7.tlsf,0.1419739723205566,1.4709851741790771
727,prioritized_arbiter8.tlsf,0.1662983894348144,1.490495681762695
728,prioritized_arbiter9.tlsf,0.2010176181793213,1.5931708812713623
729,prioritized_arbiter_enc10.tlsf,167.97754406929016,114.35366129875185
730,prioritized_arbiter_enc12.tlsf,851.4726986885071,497.7046642303467
731,prioritized_arbiter_enc13.tlsf,3600.0,1537.9124400615692
733,prioritized_arbiter_enc8.tlsf,11.687450647354126,15.205368995666504
800,Radarboard.tlsf,0.1648437976837158,1.3105864524841309
801,RegManager.tlsf,0.0436365604400634,1.1682989597320557
802,robot_grid16_1.tlsf,7.164976119995117,5.753599882125855
803,robot_grid2_2.tlsf,0.3373479843139648,1.6354424953460691
804,robot_grid3_3.tlsf,0.8412055969238281,2.8771793842315674
805,robot_grid4_4.tlsf,2.3842227458953857,3.7482330799102783
806,robot_grid4_5.tlsf,6.93569016456604,6.064188718795776
807,robot_grid5_1.tlsf,0.6162779331207275,2.181438446044922
808,robot_grid6_1.tlsf,0.7444326877593994,2.337336778640747
809,robot_grid8_2.tlsf,2.3741564750671387,3.883206367492676
811,RotationCalculator.tlsf,0.0440762042999267,1.2142291069030762
813,round_robin_arbiter2.tlsf,0.0399656295776367,1.298893690109253
814,round_robin_arbiter3.tlsf,0.0900106430053711,1.448371171951294
815,round_robin_arbiter4.tlsf,0.4368970394134521,1.9897725582122805
816,round_robin_arbiter5.tlsf,2.827129364013672,3.3450069427490234
817,round_robin_arbiter6.tlsf,30.12566614151001,11.579507112503052
818,round_robin_arbiter7.tlsf,306.6264400482178,89.46143674850464
819,round_robin_arbiter8.tlsf,3600.0,742.2794365882874
878,Scoreboard.tlsf,0.0675933361053466,1.2423946857452393
879,SensorInit.tlsf,0.2502822875976562,1.4239206314086914
880,SensorPart.tlsf,0.3768975734710693,1.5354149341583252
881,SensorRegister.tlsf,0.0121593475341796,1.0781910419464111
882,SensorSelector.tlsf,0.6087245941162109,2.047297716140747
883,SensorSubmodulChooser.tlsf,0.1612114906311035,1.4859349727630615
884,Sensor.tlsf,0.272158145904541,1.6962502002716064
885,Shades2_235467da.tlsf,0.0316739082336425,1.3332586288452148
886,Shades2_42dc4fff.tlsf,0.0389251708984375,1.3294827938079834
887,Shades2_70523fbe.tlsf,0.0307166576385498,1.3397738933563232
888,Shades2_a5f99bc6.tlsf,0.0327956676483154,1.312868595123291
889,Shades2Min_63831f8c.tlsf,0.0190944671630859,1.2838952541351318
890,Shades_6479ef9a.tlsf,0.0308325290679931,1.3628156185150146
891,Shades_974f4a68.tlsf,0.0652427673339843,1.3784706592559814
892,Shades_9cac58d3.tlsf,0.0318360328674316,1.2568235397338867
893,Shades_a02758ea.tlsf,0.0330104827880859,1.3008811473846436
894,Shades_b209ff21.tlsf,0.0375103950500488,1.32246994972229
895,ShadesMin_aeb1d897.tlsf,0.0179481506347656,1.2414569854736328
896,shift10.tlsf,0.0395269393920898,1.4238879680633545
897,shift12.tlsf,0.1165769100189209,1.7705392837524414
898,shift16.tlsf,2.108809471130371,8.705073118209839
900,shift8.tlsf,0.0227749347686767,1.220850944519043
901,simple_arbiter_enc10.tlsf,155.03347492218018,112.24390625953674
902,simple_arbiter_enc11.tlsf,384.06306886672974,240.40697765350345
903,simple_arbiter_enc12.tlsf,891.9769902229309,542.6255717277527
904,simple_arbiter_enc13.tlsf,3600.0,1249.081290960312
906,simple_arbiter_enc8.tlsf,2.743644952774048,7.127055168151856
969,SliderDefault.tlsf,0.05029296875,1.4433157444000244
970,SliderDelayed.tlsf,0.3338892459869385,1.6856040954589844
971,SliderScored.tlsf,0.2117919921875,2.0514166355133057
972,SPIPureNext.tlsf,1.0357823371887207,3.6220757961273193
973,SPIReadClk.tlsf,0.0251016616821289,1.3595011234283447
974,SPIReadManag.tlsf,0.6601846218109131,2.6183040142059326
975,SPIReadSdi.tlsf,0.0248303413391113,1.3984179496765137
976,SPI.tlsf,0.1849110126495361,1.9214246273040767
977,SPIWriteClk.tlsf,0.027308702468872,1.3288536071777344
978,SPIWriteManag.tlsf,0.217994213104248,1.8006103038787842
979,SPIWriteSdi.tlsf,0.0351176261901855,1.451732873916626
981,test2_f2774e0b.tlsf,0.0895540714263916,1.265922784805298
982,test3_efe2feaf.tlsf,0.0600261688232421,1.2059946060180664
984,test5_6cbc6174.tlsf,0.0324892997741699,1.2933454513549805
985,test6_0f5381e9.tlsf,0.0413761138916015,1.4600465297698977
986,test7_2c5b09da.tlsf,0.0420451164245605,1.4209163188934326
989,test_f3987563.tlsf,0.0210089683532714,1.398618459701538
991,Timer_a50cadd7.tlsf,0.028782844543457,1.3471651077270508
992,tmp_13cfc6f2.tlsf,0.5671255588531494,2.148040294647217
993,TorcsAccelerating.tlsf,0.028839111328125,1.317460060119629
994,TorcsGearing.tlsf,0.0231997966766357,1.2710468769073486
995,TorcsSimple.tlsf,0.0395326614379882,1.414738416671753
996,TorcsSteeringImproved.tlsf,0.0734541416168212,1.5444433689117432
997,TorcsSteeringSimple.tlsf,0.0301182270050048,1.3076119422912598
998,TorcsSteeringSmart.tlsf,0.0699505805969238,1.3540422916412354
1000,TwoCounters3.tlsf,0.1506345272064209,1.6228599548339844
1001,TwoCounters4.tlsf,0.3168866634368896,1.755681037902832
1021,TwoCountersInRangeA6.tlsf,0.3181800842285156,1.5424597263336182
1029,TwoCountersRefinedRefined.tlsf,0.0624082088470459,1.613661766052246
1034,UnderapproxStrengthenedDemo.tlsf,0.0112440586090087,1.195465326309204
1035,Warnlight_2d1010f8.tlsf,0.0330522060394287,1.5978014469146729
1037,Window_235467da.tlsf,0.0438811779022216,1.6134626865386963
1038,Window2_54e1f7d2.tlsf,0.0837423801422119,1.4888255596160889
1039,Window2_6479ef9a.tlsf,0.0648918151855468,1.7614991664886477
1040,Window2_9cac58d3.tlsf,0.077427864074707,1.566946029663086
1041,Window2_aeb1d897.tlsf,0.1443269252777099,2.069787740707397
1043,Window2Min_88c5c1c3.tlsf,0.0359573364257812,1.5854055881500244
1044,Window_42dc4fff.tlsf,0.0442752838134765,1.6559576988220217
1045,Window_54e1f7d2.tlsf,0.0456597805023193,1.6903696060180664
1046,WindowMin_a5f99bc6.tlsf,0.0287165641784667,1.488123893737793
1047,workstation_resupply_1.tlsf,0.1768276691436767,1.7288451194763184
1048,workstation_resupply_2.tlsf,0.526165246963501,2.7170865535736084
1049,workstation_resupply_3.tlsf,2.4843270778656006,7.753826141357422
1050,workstation_resupply_4.tlsf,35.548893213272095,85.83440780639648
1051,workstation_resupply_5.tlsf,349.9989957809448,609.9916722774506
1053,Zoo0.tlsf,0.0596370697021484,2.090338706970215
1054,Zoo10.tlsf,0.0516719818115234,1.9517698287963867
1055,Zoo5.tlsf,0.0505101680755615,1.759113311767578


==> data/time/Syntcomp_Strix_Semml_unreal.csv <==
,name,time_Strix,time_Semml
29,AllLights_06e9cad4.tlsf,3600.0,415.5346636772156
30,AllLights_2c5b09da.tlsf,1634.862771987915,170.70298862457275
31,AllLights_63831f8c.tlsf,3600.0,457.9501130580902
32,AllLights_aeb1d897.tlsf,3600.0,326.4877004623413
33,AllLights_b209ff21.tlsf,3600.0,274.319589138031
34,AllLights_d6c5ac79.tlsf,3600.0,417.2041141986847
35,AllShades_66f450a4.tlsf,690.2173788547516,59.35162925720215
119,Assumptions_a50cadd7.tlsf,0.5148711204528809,1.561699390411377
124,CheckAlarm_6bea956e.tlsf,0.0230684280395507,1.3307485580444336
125,CheckAlarm_88f351a6.tlsf,0.0219829082489013,1.2510392665863037
127,CheckCoffeMachine_1cf58fc1.tlsf,0.0672395229339599,1.2901511192321775
128,CheckCoffeMachine_3461125b.tlsf,0.0659587383270263,1.2644860744476318
130,CheckCoffeMachine_f3987563.tlsf,0.0871100425720214,1.4967997074127195
131,CheckDoor_c2b9e44d.tlsf,0.0238087177276611,1.2939832210540771
132,CheckHeating_2418b67e.tlsf,0.0251846313476562,1.3253569602966309
133,CheckHeating_3461125b.tlsf,0.0291385650634765,1.3265361785888672
134,CheckLight_007df645.tlsf,0.0374701023101806,1.3786849975585938
135,CheckLight_aeb1d897.tlsf,0.0369093418121337,1.323957443237305
136,CheckRoom_06e9cad4.tlsf,0.0181396007537841,1.1022894382476809
137,CheckRoom_2c5b09da.tlsf,0.0190184116363525,1.092303991317749
138,CheckRoom_3916ec59.tlsf,0.0205352306365966,1.192431926727295
139,CheckRoom_70523fbe.tlsf,0.0176873207092285,1.140613317489624
140,CheckRoom_88c5c1c3.tlsf,0.0159921646118164,1.1262667179107666
141,CheckShades_1a2942e3.tlsf,0.0303685665130615,1.3197600841522217
142,CheckShades_3461125b.tlsf,0.0303125381469726,1.2984209060668943
143,CheckShades_4d4ca5c4.tlsf,0.0243279933929443,1.100602149963379
144,CheckShades_aeb1d897.tlsf,0.0371181964874267,1.3281917572021484
145,CheckTime_3916ec59.tlsf,0.0201518535614013,1.2055273056030271
146,CheckTime_4b5e6eaa.tlsf,0.0177397727966308,1.196869134902954
147,CheckTime_54e1f7d2.tlsf,0.0171303749084472,1.201720952987671
148,CheckTime_6479ef9a.tlsf,0.0165801048278808,1.174208164215088
149,CheckTimer_54e1f7d2.tlsf,0.023698091506958,1.134430170059204
150,CheckTimer_fa8592c8.tlsf,0.0223755836486816,1.0972540378570557
151,CheckWarnlight_1cf58fc1.tlsf,0.0220129489898681,1.2617685794830322
152,CheckWarnlight_4b5a2bad.tlsf,0.0228066444396972,1.2388389110565186
153,CheckWarnlight_54e1f7d2.tlsf,0.0222704410552978,1.2604668140411377
154,CheckWarnlight_6bea956e.tlsf,0.0225250720977783,1.2498302459716797
156,CheckWindows_2418b67e.tlsf,0.0098054409027099,1.062633991241455
157,CheckWindows_54e1f7d2.tlsf,0.0087950229644775,1.0792477130889893
166,Coffee_f1477cc5.tlsf,0.3166069984436035,1.422335147857666
169,CoffeMachine_a50cadd7.tlsf,0.0421462059020996,1.1601264476776123
197,Core_4b5a2bad.tlsf,0.3950700759887695,1.6292195320129397
198,Core_66f450a4.tlsf,0.0379731655120849,1.167726993560791
199,Core_fa4d4ce3.tlsf,0.3265316486358642,1.8007121086120603
201,detector_unreal10.tlsf,0.1653807163238525,1.5395002365112305
202,detector_unreal11.tlsf,0.2143914699554443,1.5833992958068848
203,detector_unreal12.tlsf,0.2471346855163574,1.7896897792816162
204,detector_unreal13.tlsf,0.3426117897033691,1.9134325981140137
205,detector_unreal14.tlsf,0.3624241352081299,2.356428384780884
206,detector_unreal15.tlsf,0.3973920345306396,3.2941510677337646
207,detector_unreal16.tlsf,0.4305164813995361,7.046953678131104
208,detector_unreal25.tlsf,1.1272552013397217,3600.0
209,detector_unreal2.tlsf,0.0173990726470947,1.2582263946533203
210,detector_unreal3.tlsf,0.0209078788757324,1.2626280784606934
211,detector_unreal4.tlsf,0.029597520828247,1.3106327056884766
212,detector_unreal50.tlsf,10.202696800231934,3600.0
213,detector_unreal5.tlsf,0.0448188781738281,1.334585428237915
214,detector_unreal60.tlsf,22.06883764266968,3600.0
215,detector_unreal6.tlsf,0.0593428611755371,1.3468689918518066
216,detector_unreal70.tlsf,39.58301401138306,3600.0
217,detector_unreal7.tlsf,0.0818202495574951,1.36203932762146
218,detector_unreal80.tlsf,60.0880012512207,3600.0
219,detector_unreal8.tlsf,0.0966475009918212,1.3133416175842283
220,detector_unreal9.tlsf,0.1214971542358398,1.43455171585083
221,DeviceBehaviorChec_fa8592c8.tlsf,0.0923213958740234,1.4815871715545654
245,FelixSpecFixed2.2.core_fa8592c8.tlsf,0.0584485530853271,1.3967483043670654
249,FelixSpecFixed3.core_b209ff21.tlsf,3.1764907836914062,3.059117078781128
252,FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,0.1512448787689209,1.2005794048309326
263,full_arbiter_unreal12_10.tlsf,0.4967577457427978,2.483245611190796
264,full_arbiter_unreal12_11.tlsf,0.6147451400756836,3.43872618675232
265,full_arbiter_unreal12_12.tlsf,0.7319014072418213,3.8572821617126474
266,full_arbiter_unreal12_13.tlsf,0.8805601596832275,4.410695791244507
267,full_arbiter_unreal12_14.tlsf,1.027918577194214,8.64563798904419
268,full_arbiter_unreal12_15.tlsf,1.1593947410583496,8.25465989112854
269,full_arbiter_unreal12_16.tlsf,1.308696985244751,9.123100519180298
270,full_arbiter_unreal12_18.tlsf,3.635186672210693,11.094444513320925
271,full_arbiter_unreal12_1.tlsf,0.0528020858764648,1.2520651817321775
272,full_arbiter_unreal12_20.tlsf,4.068536758422852,6.69563889503479
273,full_arbiter_unreal12_21.tlsf,4.2244367599487305,9.672582149505615
274,full_arbiter_unreal12_22.tlsf,10.37870717048645,13.403852701187134
275,full_arbiter_unreal12_24.tlsf,42.25100827217102,12.8695228099823
276,full_arbiter_unreal12_26.tlsf,52.30023741722107,14.510226488113403
277,full_arbiter_unreal12_2.tlsf,0.0554978847503662,1.1743426322937012
278,full_arbiter_unreal12_3.tlsf,0.0558552742004394,1.3347771167755127
279,full_arbiter_unreal12_4.tlsf,0.0646815299987793,1.40049409866333
280,full_arbiter_unreal12_5.tlsf,0.0788586139678955,1.5468242168426514
281,full_arbiter_unreal12_6.tlsf,0.1110079288482666,1.6868765354156494
282,full_arbiter_unreal12_7.tlsf,0.1514010429382324,1.6282775402069092
283,full_arbiter_unreal12_8.tlsf,0.2531139850616455,1.791487693786621
284,full_arbiter_unreal12_9.tlsf,0.3597278594970703,2.041800022125244
285,full_arbiter_unreal13_10.tlsf,223.0857973098755,34.2456214427948
286,full_arbiter_unreal13_11.tlsf,3600.0,37.0031955242157
287,full_arbiter_unreal13_12.tlsf,3600.0,51.94345545768738
288,full_arbiter_unreal13_13.tlsf,3600.0,179.01066398620603
289,full_arbiter_unreal13_14.tlsf,3600.0,116.65543723106384
290,full_arbiter_unreal13_15.tlsf,3600.0,208.34903168678284
292,full_arbiter_unreal13_1.tlsf,0.1091210842132568,1.3248863220214844
293,full_arbiter_unreal13_2.tlsf,0.1137754917144775,1.4247593879699707
294,full_arbiter_unreal13_3.tlsf,0.1590597629547119,1.7934510707855225
295,full_arbiter_unreal13_4.tlsf,0.493863582611084,2.3550667762756348
296,full_arbiter_unreal13_5.tlsf,2.6190311908721924,4.141858816146851
297,full_arbiter_unreal13_6.tlsf,6.093953847885132,8.960352420806885
298,full_arbiter_unreal13_7.tlsf,28.153208017349243,15.795217752456663
299,full_arbiter_unreal13_8.tlsf,94.1485402584076,19.02533793449402
300,full_arbiter_unreal13_9.tlsf,167.0268669128418,24.05482268333435
308,full_arbiter_unreal14_1.tlsf,0.2318613529205322,1.484712839126587
309,full_arbiter_unreal14_2.tlsf,0.4001765251159668,1.6206374168395996
310,full_arbiter_unreal14_3.tlsf,1.0161511898040771,3.1862049102783203
311,full_arbiter_unreal14_4.tlsf,21.439253330230716,19.87259006500244
312,full_arbiter_unreal14_5.tlsf,3600.0,83.82699966430664
313,full_arbiter_unreal14_6.tlsf,3600.0,173.4499261379242
314,full_arbiter_unreal14_7.tlsf,3600.0,269.8822681903839
315,full_arbiter_unreal14_8.tlsf,3600.0,354.7960102558136
316,full_arbiter_unreal14_9.tlsf,3600.0,489.5201437473297
318,full_arbiter_unreal22.tlsf,0.0606467723846435,1.3689768314361572
319,full_arbiter_unreal23.tlsf,0.5069551467895508,1.8538520336151123
320,full_arbiter_unreal24.tlsf,41.58961725234985,8.475827693939209
321,full_arbiter_unreal25.tlsf,3600.0,61.750935792922974
322,full_arbiter_unreal26.tlsf,3600.0,379.7518014907837
340,IntendDemo_42dc4fff.tlsf,0.109119176864624,1.347074031829834
341,jarvis_gideon_a02758ea.tlsf,0.4487631320953369,1.566694974899292
342,jarvis_philippe_484face8.tlsf,0.2033042907714843,1.2806761264801023
374,lift_wrong_physics_unreal3.tlsf,0.2529139518737793,1.6970374584197998
375,Light_a50cadd7.tlsf,0.0360002517700195,1.1884779930114746
376,Light_aeb1d897.tlsf,0.1576507091522216,1.5950398445129397
385,Lights2_f1477cc5.tlsf,2.0056371688842773,3.6583428382873535
401,LightsTotal_2c5b09da.tlsf,3.69281816482544,2.742356300354004
404,lilydemo01.tlsf,0.0155181884765625,1.0860679149627686
405,lilydemo02.tlsf,0.0173163414001464,1.1637723445892334
414,lilydemo11.tlsf,0.0091199874877929,1.0313045978546145
418,lilydemo15.tlsf,0.0136303901672363,1.184457540512085
419,lilydemo16.tlsf,0.0226569175720214,1.2361388206481934
437,load_balancer_unreal12_10.tlsf,0.1349380016326904,1.58396315574646
438,load_balancer_unreal12_11.tlsf,0.30818772315979,1.495194435119629
439,load_balancer_unreal12_12.tlsf,0.3569209575653076,1.654277801513672
440,load_balancer_unreal12_13.tlsf,0.3757157325744629,1.8259587287902832
441,load_balancer_unreal12_14.tlsf,0.8266229629516602,1.6152749061584473
442,load_balancer_unreal12_15.tlsf,0.8857321739196777,1.479588508605957
443,load_balancer_unreal12_16.tlsf,0.9572539329528807,1.6058807373046875
444,load_balancer_unreal12_1.tlsf,0.0569784641265869,1.3853600025177002
445,load_balancer_unreal12_2.tlsf,0.0511455535888671,1.359750747680664
446,load_balancer_unreal12_3.tlsf,0.0516178607940673,1.390080451965332
447,load_balancer_unreal12_4.tlsf,0.0586633682250976,1.3984277248382568
448,load_balancer_unreal12_5.tlsf,0.066533088684082,1.458472728729248
449,load_balancer_unreal12_6.tlsf,0.0679664611816406,1.4530327320098877
450,load_balancer_unreal12_7.tlsf,0.0704958438873291,1.5130698680877686
451,load_balancer_unreal12_8.tlsf,0.1129183769226074,1.3950474262237549
452,load_balancer_unreal12_9.tlsf,0.1198353767395019,1.458158016204834
453,load_balancer_unreal13_10.tlsf,0.4583187103271484,3.325417995452881
454,load_balancer_unreal13_11.tlsf,0.4577035903930664,2.249307870864868
455,load_balancer_unreal13_12.tlsf,0.6467370986938477,10.350520133972168
456,load_balancer_unreal13_1.tlsf,0.0916597843170166,1.3725731372833252
457,load_balancer_unreal13_2.tlsf,0.0946919918060302,1.5993282794952393
458,load_balancer_unreal13_3.tlsf,0.1090481281280517,1.4081981182098389
459,load_balancer_unreal13_4.tlsf,0.1418287754058838,1.6046030521392822
460,load_balancer_unreal13_5.tlsf,0.165682315826416,1.7248389720916748
461,load_balancer_unreal13_6.tlsf,0.2139792442321777,1.7482140064239502
462,load_balancer_unreal13_7.tlsf,0.2259981632232666,1.5778229236602783
463,load_balancer_unreal13_8.tlsf,0.2538859844207763,2.295332670211792
464,load_balancer_unreal13_9.tlsf,0.2621963024139404,2.7767953872680664
465,load_balancer_unreal14_10.tlsf,2.9778292179107666,30.948031663894653
466,load_balancer_unreal14_11.tlsf,3.073491334915161,37.897422313690186
467,load_balancer_unreal14_12.tlsf,12.318718433380129,122.82367730140686
468,load_balancer_unreal14_1.tlsf,0.1652131080627441,1.4429256916046145
469,load_balancer_unreal14_2.tlsf,0.1854181289672851,1.5359175205230713
470,load_balancer_unreal14_3.tlsf,0.4029016494750976,1.612969160079956
471,load_balancer_unreal14_4.tlsf,1.1218469142913818,2.243952512741089
472,load_balancer_unreal14_5.tlsf,1.7836565971374512,4.37740969657898
473,load_balancer_unreal14_6.tlsf,2.3172051906585693,5.244028806686401
474,load_balancer_unreal14_7.tlsf,2.500802755355835,22.77393364906311
475,load_balancer_unreal14_8.tlsf,2.833322048187256,2.4124317169189453
476,load_balancer_unreal14_9.tlsf,2.8909950256347656,32.62392473220825
477,load_balancer_unreal15_2.tlsf,0.487739086151123,1.790916919708252
478,load_balancer_unreal15_3.tlsf,3.271766662597656,2.3941121101379395
479,load_balancer_unreal15_4.tlsf,44.21121597290039,12.40084719657898
480,load_balancer_unreal15_5.tlsf,91.71310567855836,94.3695878982544
481,load_balancer_unreal15_6.tlsf,129.24816846847534,96.43806481361388
482,load_balancer_unreal15_7.tlsf,127.02522611618042,258.8300850391388
483,load_balancer_unreal16_1.tlsf,0.5164353847503662,1.94518518447876
484,load_balancer_unreal16_2.tlsf,1.830450296401977,2.7707207202911377
485,load_balancer_unreal16_3.tlsf,88.66477656364441,15.978660345077516
486,load_balancer_unreal16_4.tlsf,3600.0,251.4474456310272
489,load_balancer_unreal23.tlsf,0.1391315460205078,1.5428962707519531
490,load_balancer_unreal24.tlsf,0.6847331523895264,1.9581222534179688
491,load_balancer_unreal25.tlsf,10.65329623222351,3.6724462509155273
492,load_balancer_unreal26.tlsf,489.53861784935,16.940827131271362
493,load_balancer_unreal27.tlsf,3600.0,61.51004910469055
494,load_balancer_unreal28.tlsf,3600.0,837.7792990207672
521,ltl2dba27.tlsf,0.0090653896331787,1.1411402225494385
599,ltl2dba_R10.tlsf,267.2717106342316,349.51635789871216
603,ltl2dba_R2.tlsf,0.0166897773742675,1.2515270709991455
604,ltl2dba_R3.tlsf,0.0217175483703613,1.336907148361206
605,ltl2dba_R4.tlsf,0.0430085659027099,1.4426565170288086
606,ltl2dba_R5.tlsf,0.1095669269561767,1.667131423950195
607,ltl2dba_R6.tlsf,0.3623032569885254,1.724517822265625
608,ltl2dba_R7.tlsf,1.250349044799805,2.989931106567383
609,ltl2dba_R8.tlsf,6.886675596237183,8.672194242477417
610,ltl2dba_theta100.tlsf,1.7439134120941162,3600.0
611,ltl2dba_theta10.tlsf,0.0413143634796142,1.4582784175872805
612,ltl2dba_theta12.tlsf,0.049464464187622,1.618166208267212
613,ltl2dba_theta14.tlsf,0.0575733184814453,2.2340426445007324
614,ltl2dba_theta16.tlsf,0.0664303302764892,4.960325002670288
615,ltl2dba_theta1.tlsf,0.01271653175354,1.217444658279419
616,ltl2dba_theta25.tlsf,0.1267330646514892,3600.0
617,ltl2dba_theta2.tlsf,0.0158743858337402,1.228477954864502
618,ltl2dba_theta300.tlsf,32.751649379730225,3600.0
619,ltl2dba_theta3.tlsf,0.0194113254547119,1.326279878616333
620,ltl2dba_theta4.tlsf,0.0192785263061523,1.2982409000396729
621,ltl2dba_theta500.tlsf,154.75092554092407,3600.0
622,ltl2dba_theta50.tlsf,0.4358937740325928,3600.0
623,ltl2dba_theta5.tlsf,0.0241265296936035,1.3197617530822754
624,ltl2dba_theta6.tlsf,0.024839162826538,1.3758857250213623
625,ltl2dba_theta7.tlsf,0.0281116962432861,1.376020908355713
626,ltl2dba_theta8.tlsf,0.0313868522644043,1.356853723526001
664,ModdifiedLedMatrix4X.tlsf,0.1988301277160644,1.6142442226409912
668,Morning2_1cf58fc1.tlsf,1227.728406906128,407.0840792655945
699,OneCounterGuiA0.tlsf,0.0521929264068603,1.3880155086517334
700,OneCounterGuiA1.tlsf,0.0632243156433105,1.4259450435638428
701,OneCounterGuiA2.tlsf,0.0935471057891845,1.5570197105407717
702,OneCounterGuiA3.tlsf,0.2091224193572998,1.7112641334533691
703,OneCounterGuiA4.tlsf,0.2059907913208007,1.7960104942321775
704,OneCounterGuiA5.tlsf,0.2108688354492187,1.7072365283966064
705,OneCounterGuiA6.tlsf,0.3293895721435547,2.187766790390014
706,OneCounterGuiA7.tlsf,0.4471392631530761,2.391787052154541
707,OneCounterGuiA8.tlsf,0.7555844783782959,2.9725821018218994
709,OneCounterGui.tlsf,0.0532753467559814,1.3868656158447266
710,OneCounterInRangeA0.tlsf,0.0249485969543457,1.250957489013672
711,OneCounterInRangeA1.tlsf,0.0284483432769775,1.2889139652252195
712,OneCounterInRangeA2.tlsf,0.0296616554260253,1.2906365394592283
714,OneCounterInRange.tlsf,0.0241305828094482,1.2214455604553225
734,prioritized_arbiter_unreal12_10.tlsf,0.0356347560882568,1.1279339790344238
735,prioritized_arbiter_unreal12_11.tlsf,0.0363585948944091,1.099581003189087
736,prioritized_arbiter_unreal12_12.tlsf,0.0354828834533691,1.0988166332244873
737,prioritized_arbiter_unreal12_13.tlsf,0.0365002155303955,1.1362340450286863
738,prioritized_arbiter_unreal12_14.tlsf,0.0370643138885498,1.126859426498413
739,prioritized_arbiter_unreal12_15.tlsf,0.04107666015625,1.1562976837158203
740,prioritized_arbiter_unreal12_16.tlsf,0.0401761531829834,1.1336407661437988
741,prioritized_arbiter_unreal12_1.tlsf,0.0261375904083251,1.11745023727417
742,prioritized_arbiter_unreal12_2.tlsf,0.0259439945220947,1.1185100078582764
743,prioritized_arbiter_unreal12_3.tlsf,0.0260505676269531,1.152728796005249
744,prioritized_arbiter_unreal12_4.tlsf,0.0293219089508056,1.0838909149169922
745,prioritized_arbiter_unreal12_5.tlsf,0.0288734436035156,1.0980658531188965
746,prioritized_arbiter_unreal12_6.tlsf,0.0292549133300781,1.0900914669036863
747,prioritized_arbiter_unreal12_7.tlsf,0.0303139686584472,1.0909545421600342
748,prioritized_arbiter_unreal12_8.tlsf,0.0310652256011962,1.0771539211273191
749,prioritized_arbiter_unreal12_9.tlsf,0.0329787731170654,1.1932687759399414
750,prioritized_arbiter_unreal13_10.tlsf,0.0775172710418701,1.3311583995819092
751,prioritized_arbiter_unreal13_11.tlsf,0.0761818885803222,1.3714323043823242
752,prioritized_arbiter_unreal13_12.tlsf,0.0815675258636474,1.3484702110290527
753,prioritized_arbiter_unreal13_13.tlsf,0.0845284461975097,1.3452200889587402
754,prioritized_arbiter_unreal13_14.tlsf,0.0845110416412353,1.4212656021118164
755,prioritized_arbiter_unreal13_15.tlsf,0.0885415077209472,1.3485736846923828
756,prioritized_arbiter_unreal13_16.tlsf,0.0918803215026855,1.3668348789215088
757,prioritized_arbiter_unreal13_1.tlsf,0.0523104667663574,1.1969001293182373
758,prioritized_arbiter_unreal13_2.tlsf,0.0558886528015136,1.2846019268035889
759,prioritized_arbiter_unreal13_3.tlsf,0.0574557781219482,1.2575390338897705
760,prioritized_arbiter_unreal13_4.tlsf,0.0586676597595214,1.3136367797851562
761,prioritized_arbiter_unreal13_5.tlsf,0.0624334812164306,1.3336191177368164
762,prioritized_arbiter_unreal13_6.tlsf,0.0628752708435058,1.3232386112213137
763,prioritized_arbiter_unreal13_7.tlsf,0.0677449703216552,1.3198621273040771
764,prioritized_arbiter_unreal13_8.tlsf,0.0699636936187744,1.3342089653015137
765,prioritized_arbiter_unreal13_9.tlsf,0.071446418762207,1.33410382270813
766,prioritized_arbiter_unreal14_10.tlsf,0.1353564262390136,1.3863537311553955
767,prioritized_arbiter_unreal14_11.tlsf,0.1341245174407959,1.429154872894287
768,prioritized_arbiter_unreal14_12.tlsf,0.145578384399414,1.422480821609497
769,prioritized_arbiter_unreal14_13.tlsf,0.1521856784820556,1.4265165328979492
770,prioritized_arbiter_unreal14_14.tlsf,0.1502351760864257,1.426149606704712
771,prioritized_arbiter_unreal14_15.tlsf,0.1596748828887939,1.4181914329528809
772,prioritized_arbiter_unreal14_16.tlsf,0.1643681526184082,1.4814181327819824
773,prioritized_arbiter_unreal14_1.tlsf,0.0901777744293212,1.2630302906036377
774,prioritized_arbiter_unreal14_2.tlsf,0.0995199680328369,1.3956685066223145
775,prioritized_arbiter_unreal14_3.tlsf,0.1021926403045654,1.3431761264801023
776,prioritized_arbiter_unreal14_4.tlsf,0.1040680408477783,1.3119592666625977
777,prioritized_arbiter_unreal14_5.tlsf,0.1107842922210693,1.349421739578247
778,prioritized_arbiter_unreal14_6.tlsf,0.1113395690917968,1.3917922973632812
779,prioritized_arbiter_unreal14_7.tlsf,0.1197988986968994,1.3934946060180664
780,prioritized_arbiter_unreal14_8.tlsf,0.1252472400665283,1.3569693565368652
781,prioritized_arbiter_unreal14_9.tlsf,0.127082347869873,1.406423807144165
782,prioritized_arbiter_unreal15_16.tlsf,0.3490571975708008,1.5419135093688965
783,prioritized_arbiter_unreal15_2.tlsf,0.1650381088256836,1.3935282230377195
784,prioritized_arbiter_unreal15_32.tlsf,0.3916797637939453,1.6775193214416504
785,prioritized_arbiter_unreal15_4.tlsf,0.1655299663543701,1.3951568603515625
786,prioritized_arbiter_unreal16_16.tlsf,0.3949201107025146,1.623617172241211
787,prioritized_arbiter_unreal16_2.tlsf,0.2609350681304931,1.509352445602417
788,prioritized_arbiter_unreal16_32.tlsf,0.6129693984985352,1.8865056037902832
789,prioritized_arbiter_unreal16_4.tlsf,0.3405041694641113,1.5197975635528564
790,prioritized_arbiter_unreal210.tlsf,0.8954334259033203,2.3130664825439453
791,prioritized_arbiter_unreal22.tlsf,0.0277276039123535,1.0912177562713623
792,prioritized_arbiter_unreal230.tlsf,68.41340398788452,3600.0
793,prioritized_arbiter_unreal23.tlsf,0.0621144771575927,1.338644027709961
794,prioritized_arbiter_unreal24.tlsf,0.1022849082946777,1.3720896244049072
795,prioritized_arbiter_unreal25.tlsf,0.1665246486663818,1.4285151958465576
797,prioritized_arbiter_unreal26.tlsf,0.3163435459136963,1.5446546077728271
798,prioritized_arbiter_unreal27.tlsf,0.3896412849426269,1.7340753078460691
799,prioritized_arbiter_unreal28.tlsf,0.5404801368713379,1.808109760284424
810,Room_a50cadd7.tlsf,0.0150918960571289,1.077751398086548
820,round_robin_arbiter_unreal12_10.tlsf,0.2760226726531982,2.7723162174224854
821,round_robin_arbiter_unreal12_11.tlsf,0.3437623977661133,2.294171094894409
822,round_robin_arbiter_unreal12_12.tlsf,0.3865461349487304,3.0622854232788086
823,round_robin_arbiter_unreal12_13.tlsf,0.4037551879882812,3.4738962650299072
824,round_robin_arbiter_unreal12_14.tlsf,0.4232292175292969,7.2344069480896
825,round_robin_arbiter_unreal12_15.tlsf,0.4515664577484131,5.420592546463013
826,round_robin_arbiter_unreal12_16.tlsf,0.4720964431762695,43.10210132598877
827,round_robin_arbiter_unreal12_1.tlsf,0.0407719612121582,1.3623673915863037
828,round_robin_arbiter_unreal12_2.tlsf,0.0423800945281982,1.3478460311889648
829,round_robin_arbiter_unreal12_3.tlsf,0.0453147888183593,1.3779802322387695
830,round_robin_arbiter_unreal12_4.tlsf,0.0488560199737548,1.462592363357544
831,round_robin_arbiter_unreal12_5.tlsf,0.0623524188995361,1.4203474521636963
832,round_robin_arbiter_unreal12_6.tlsf,0.0825936794281005,1.4498891830444336
833,round_robin_arbiter_unreal12_7.tlsf,0.1175839900970459,1.5556597709655762
834,round_robin_arbiter_unreal12_8.tlsf,0.1775045394897461,1.810509443283081
835,round_robin_arbiter_unreal12_9.tlsf,0.2297093868255615,1.825324773788452
836,round_robin_arbiter_unreal13_10.tlsf,80.03285193443298,33.70304036140442
837,round_robin_arbiter_unreal13_11.tlsf,99.57173919677734,155.14434361457825
838,round_robin_arbiter_unreal13_12.tlsf,124.41981339454652,95.10589838027954
839,round_robin_arbiter_unreal13_13.tlsf,145.24908351898193,174.02348518371582
840,round_robin_arbiter_unreal13_14.tlsf,148.44873881340027,3600.0
841,round_robin_arbiter_unreal13_15.tlsf,220.09396958351132,99.865802526474
842,round_robin_arbiter_unreal13_16.tlsf,232.2135269641876,3600.0
843,round_robin_arbiter_unreal13_1.tlsf,0.1115045547485351,1.52378511428833
844,round_robin_arbiter_unreal13_20.tlsf,257.051061630249,3600.0
845,round_robin_arbiter_unreal13_22.tlsf,280.7143211364746,3600.0
846,round_robin_arbiter_unreal13_2.tlsf,0.1121509075164794,1.596928596496582
847,round_robin_arbiter_unreal13_3.tlsf,0.1668219566345214,1.644366979598999
848,round_robin_arbiter_unreal13_4.tlsf,0.3659117221832275,1.873995304107666
850,round_robin_arbiter_unreal13_5.tlsf,0.6193342208862305,1.824842929840088
851,round_robin_arbiter_unreal13_6.tlsf,1.2827386856079102,2.300609350204468
852,round_robin_arbiter_unreal13_7.tlsf,6.732556581497192,4.616803646087647
853,round_robin_arbiter_unreal13_8.tlsf,14.131193161010742,5.219643831253052
854,round_robin_arbiter_unreal13_9.tlsf,53.91837644577026,6.49108099937439
855,round_robin_arbiter_unreal14_10.tlsf,3600.0,193.21680188179016
856,round_robin_arbiter_unreal14_11.tlsf,3600.0,362.338264465332
862,round_robin_arbiter_unreal14_1.tlsf,0.4604113101959228,2.0420217514038086
863,round_robin_arbiter_unreal14_2.tlsf,0.4857432842254638,2.0044469833374023
864,round_robin_arbiter_unreal14_3.tlsf,1.0506362915039062,2.7517895698547363
865,round_robin_arbiter_unreal14_4.tlsf,3.352057933807373,2.689705848693848
866,round_robin_arbiter_unreal14_5.tlsf,15.976544380187988,3.990222692489624
867,round_robin_arbiter_unreal14_6.tlsf,67.41019368171692,40.10344171524048
868,round_robin_arbiter_unreal14_7.tlsf,130.66643691062927,18.177509784698486
869,round_robin_arbiter_unreal14_8.tlsf,3600.0,37.02753901481629
870,round_robin_arbiter_unreal14_9.tlsf,3600.0,143.53704404830933
871,round_robin_arbiter_unreal22.tlsf,0.0467100143432617,1.765122890472412
872,round_robin_arbiter_unreal23.tlsf,0.4439282417297363,2.534818410873413
873,round_robin_arbiter_unreal24.tlsf,12.398149728775024,8.996571779251099
874,round_robin_arbiter_unreal25.tlsf,785.3668348789215,118.05564212799072
875,round_robin_arbiter_unreal26.tlsf,3600.0,570.0592777729034
907,simple_arbiter_unreal116_1.tlsf,3.508551597595215,4.095600843429565
908,simple_arbiter_unreal116_2.tlsf,4.119309425354004,4.413994073867798
909,simple_arbiter_unreal116_3.tlsf,4.526373863220215,4.377340793609619
910,simple_arbiter_unreal116_4.tlsf,4.505005598068237,4.449590682983398
911,simple_arbiter_unreal116_5.tlsf,4.461632966995239,4.968809127807617
912,simple_arbiter_unreal12_10.tlsf,0.0239732265472412,1.3070640563964844
913,simple_arbiter_unreal12_12.tlsf,0.025076150894165,1.5016968250274658
914,simple_arbiter_unreal12_1.tlsf,0.0158829689025878,1.363264799118042
915,simple_arbiter_unreal12_2.tlsf,0.0183894634246826,1.4345221519470217
916,simple_arbiter_unreal12_3.tlsf,0.0156588554382324,1.3659355640411377
917,simple_arbiter_unreal12_4.tlsf,0.0163938999176025,1.3641810417175293
918,simple_arbiter_unreal12_5.tlsf,0.0179352760314941,1.2677042484283447
919,simple_arbiter_unreal12_6.tlsf,0.0188543796539306,1.3540253639221191
920,simple_arbiter_unreal12_7.tlsf,0.0188007354736328,1.3490445613861084
921,simple_arbiter_unreal12_8.tlsf,0.0220077037811279,1.2743945121765137
922,simple_arbiter_unreal12_9.tlsf,0.020035982131958,1.2178740501403809
923,simple_arbiter_unreal13_11.tlsf,0.0492632389068603,1.234525203704834
924,simple_arbiter_unreal13_1.tlsf,0.0303854942321777,1.2005538940429688
925,simple_arbiter_unreal13_2.tlsf,0.0343861579895019,1.1972148418426514
926,simple_arbiter_unreal13_3.tlsf,0.0363473892211914,1.1836636066436768
927,simple_arbiter_unreal13_4.tlsf,0.0370113849639892,1.285234451293945
928,simple_arbiter_unreal13_5.tlsf,0.0380215644836425,1.4279649257659912
929,simple_arbiter_unreal13_6.tlsf,0.0406241416931152,1.3436877727508545
930,simple_arbiter_unreal13_7.tlsf,0.0412666797637939,1.447404146194458
931,simple_arbiter_unreal13_8.tlsf,0.0437867641448974,1.3703041076660156
932,simple_arbiter_unreal13_9.tlsf,0.045799970626831,1.494816780090332
933,simple_arbiter_unreal14_10.tlsf,0.0884697437286377,1.572791576385498
934,simple_arbiter_unreal14_12.tlsf,0.0926690101623535,1.6692698001861572
935,simple_arbiter_unreal14_1.tlsf,0.0570709705352783,1.4696502685546875
936,simple_arbiter_unreal14_2.tlsf,0.0587790012359619,1.5565237998962402
937,simple_arbiter_unreal14_3.tlsf,0.0638933181762695,1.3874716758728027
938,simple_arbiter_unreal14_4.tlsf,0.0657060146331787,1.6519927978515625
939,simple_arbiter_unreal14_5.tlsf,0.0702416896820068,1.3957960605621338
940,simple_arbiter_unreal14_6.tlsf,0.0724670886993408,1.4213566780090332
941,simple_arbiter_unreal14_7.tlsf,0.0777676105499267,1.5900940895080566
942,simple_arbiter_unreal14_8.tlsf,0.0783455371856689,1.4555120468139648
943,simple_arbiter_unreal14_9.tlsf,0.083012580871582,1.5749471187591553
944,simple_arbiter_unreal15_10.tlsf,0.1505885124206543,1.4916510581970217
945,simple_arbiter_unreal15_1.tlsf,0.0984647274017334,1.617690086364746
946,simple_arbiter_unreal15_2.tlsf,0.1032490730285644,1.510399341583252
947,simple_arbiter_unreal15_3.tlsf,0.1112682819366455,1.6030042171478271
948,simple_arbiter_unreal15_4.tlsf,0.1143403053283691,1.467724084854126
949,simple_arbiter_unreal15_5.tlsf,0.1246736049652099,1.4139251708984375
950,simple_arbiter_unreal15_6.tlsf,0.1278908252716064,1.4485983848571775
951,simple_arbiter_unreal15_7.tlsf,0.1377255916595459,1.614264965057373
952,simple_arbiter_unreal15_8.tlsf,0.1400637626647949,1.60790753364563
953,simple_arbiter_unreal15_9.tlsf,0.1476039886474609,1.4739696979522705
954,simple_arbiter_unreal16_1.tlsf,0.1650149822235107,1.5657317638397217
955,simple_arbiter_unreal16_2.tlsf,0.1744184494018554,1.4763367176055908
956,simple_arbiter_unreal16_3.tlsf,0.1822261810302734,1.635264873504639
957,simple_arbiter_unreal16_4.tlsf,0.1915533542633056,1.7381443977355957
958,simple_arbiter_unreal16_5.tlsf,0.2004094123840332,1.6167473793029783
959,simple_arbiter_unreal18_8.tlsf,0.4610552787780761,1.8783674240112305
960,simple_arbiter_unreal210.tlsf,0.6478309631347656,2.3340771198272705
961,simple_arbiter_unreal22.tlsf,0.0170292854309082,1.38360857963562
962,simple_arbiter_unreal23.tlsf,0.0322139263153076,1.4577181339263916
963,simple_arbiter_unreal24.tlsf,0.0608932971954345,1.6109604835510254
964,simple_arbiter_unreal25.tlsf,0.1057853698730468,1.816171646118164
965,simple_arbiter_unreal26.tlsf,0.1705036163330078,1.5490920543670654
966,simple_arbiter_unreal27.tlsf,0.3182222843170166,1.5771384239196775
967,simple_arbiter_unreal28.tlsf,0.3780505657196045,1.7539188861846924
968,SingleContoller_d65ed84e.tlsf,0.4667861461639404,1.6996378898620603
980,System_b0840146.tlsf,0.0305461883544921,1.5191645622253418
983,test4_4b82b1f4.tlsf,0.0449163913726806,1.1969108581542969
987,test8_88f351a6.tlsf,0.0321795940399169,1.3912835121154783
988,test9_dd3a27e1.tlsf,0.0530593395233154,1.6927533149719238
990,Time_a50cadd7.tlsf,0.0135436058044433,1.3199117183685305
999,TwoCounters2.tlsf,0.083378791809082,1.471593141555786
1002,TwoCounters5.tlsf,0.9899184703826904,3.305025339126587
1003,TwoCountersDisButA0.tlsf,0.1288464069366455,1.898345232009888
1004,TwoCountersDisButA1.tlsf,0.2103641033172607,1.823089838027954
1005,TwoCountersDisButA2.tlsf,0.3718369007110595,2.041424036026001
1006,TwoCountersDisButA3.tlsf,0.520578145980835,2.326288938522339
1007,TwoCountersDisButA4.tlsf,0.5190837383270264,2.293788433074951
1008,TwoCountersDisButA5.tlsf,0.8897230625152588,3.034004211425781
1009,TwoCountersDisButA6.tlsf,0.9012725353240968,2.873763084411621
1010,TwoCountersDisButA7.tlsf,2.870694637298584,3.4274652004241943
1011,TwoCountersDisButA8.tlsf,2.834540605545044,3.5638978481292725
1012,TwoCountersDisButA9.tlsf,5.155395269393921,6.465341091156006
1013,TwoCountersDisButAC.tlsf,4.763076305389404,6.7478392124176025
1014,TwoCountersGui.tlsf,0.2296288013458252,1.618837833404541
1015,TwoCountersInRangeA0.tlsf,0.068094253540039,1.3943302631378174
1016,TwoCountersInRangeA1.tlsf,0.0835182666778564,1.4569296836853027
1017,TwoCountersInRangeA2.tlsf,0.1043312549591064,1.54313325881958
1018,TwoCountersInRangeA3.tlsf,0.1257064342498779,1.712684154510498
1019,TwoCountersInRangeA4.tlsf,0.178910493850708,1.8527398109436035
1020,TwoCountersInRangeA5.tlsf,0.2285525798797607,1.9841325283050537
1022,TwoCountersInRangeM0.tlsf,0.3073837757110595,2.400604009628296
1023,TwoCountersInRangeM1.tlsf,0.3089599609375,2.1845178604125977
1024,TwoCountersInRangeM2.tlsf,0.2340917587280273,2.2793426513671875
1025,TwoCountersInRangeM3.tlsf,0.2342541217803955,2.4917209148406982
1026,TwoCountersInRangeM4.tlsf,0.2231040000915527,2.3093628883361816
1027,TwoCountersInRangeM5.tlsf,0.2304024696350097,2.2959837913513184
1028,TwoCountersInRange.tlsf,0.0663309097290039,1.7711143493652344
1030,TwoCountersRefined.tlsf,0.0641911029815673,1.5681440830230713
1031,TwoCounters.tlsf,0.0585122108459472,1.550753831863403
1032,UnderapproxDemo2.tlsf,0.0142865180969238,1.3200232982635498
1033,UnderapproxDemo.tlsf,0.0102498531341552,1.1632845401763916
1036,Warnlight_a50cadd7.tlsf,0.0217902660369873,1.3878841400146484
1042,Window2_f1477cc5.tlsf,0.0559313297271728,1.9000585079193115


==> data/time/Synthetic_SemmlA_Semml_all.csv <==
,name,time_SemmlA,time_Semml
2,P3_l_1000,979.933048248291,365.86286902427673
3,P3_l_1001,3600.0,216.2393164634705
4,P4_l_1000,14.372078657150269,18.210198402404785
7,P3_l_1004,17.179028511047363,9.359022378921509
8,P3_l_1005,3600.0,725.9219856262207
11,P2_l_1004,3600.0,44.46800971031189
12,P3_l_1007,92.0491108894348,39.11093091964722
13,P2_l_1006,283.193589925766,601.3932404518127
15,P2_m_1008,411.5866243839264,412.1305055618286
16,P2_l_1008,2.5567216873168945,3.847107410430908
18,P3_l_1009,75.53388333320618,27.290266513824463
26,P3_l_1017,969.1644201278688,59.15374684333801
27,P3_l_1018,18.629069805145264,22.33227157592773
30,P0_l_1002,3600.0,942.7603266239166
34,P0_l_1007,698.3464887142181,722.4907333850861
35,P0_l_1008,64.81045341491699,98.96490383148192
39,P0_l_1013,3600.0,498.4313826560974
42,P0_l_1017,112.42218661308289,20.348243713378903
43,P0_l_1018,1193.726760149002,3600.0
45,P0_l_1020,13.707867622375488,20.9596848487854
53,P1_l_1008,116.31826782226562,81.78098344802856
54,P1_l_1009,7.142343759536743,3.908457756042481
58,P1_l_1013,927.1587009429932,909.3236196041108
59,P1_l_1014,183.91932272911072,287.22457242012024
60,P1_l_1015,3600.0,769.9215257167816
61,P1_l_1016,45.710795879364014,32.51877570152283
65,P3_l_1023,3600.0,638.7174565792084
68,P3_l_1026,36.07880878448486,8.50330638885498
69,P3_l_1028,3600.0,365.9621112346649
70,P3_l_1030,3600.0,904.7414808273317
71,P3_m_1031,3.671069383621216,5.600605249404907
76,P3_m_1037,3600.0,84.77543258666992
77,P3_l_1037,414.2653603553772,73.68368196487427
82,P3_l_1044,3600.0,1139.779393196106
83,P3_l_1046,604.5763847827911,1108.4052419662476
87,P3_l_1050,161.85919713974,75.55381894111633
89,P3_l_1052,3600.0,947.1810076236724
92,P3_m_1055,20.698436498641968,15.906268835067747
98,P3_l_1061,12.449907779693604,10.790647745132446
99,P3_l_1062,34.49345684051514,21.831414937973022
100,P3_l_1063,3600.0,1008.8141808509828
104,P3_l_1069,1089.455981016159,3600.0
106,P1_l_1021,3600.0,535.0088796615601
107,P1_l_1022,102.55445075035097,78.49450421333313
110,P1_l_1025,279.1145100593567,249.53367853164676
112,P1_m_1027,6.783515453338623,4.783405065536499
116,P1_l_1030,24.827402114868164,18.34965181350708
118,P3_l_1072,21.709254026412964,40.046619176864624
120,P3_l_1074,337.7455849647522,219.3126494884491
122,P3_m_1076,121.14922285079956,102.53031015396118
124,P3_l_1077,210.4070053100586,74.09224820137024
127,P3_l_1080,3600.0,768.0194301605225
131,P3_l_1085,93.19343543052672,366.1865906715393
133,P3_m_1087,26.56230425834656,49.3531641960144
135,P4_l_1002,668.998129606247,11.095802307128906
136,P4_l_1003,4.145670652389526,36.3475821018219
137,P4_m_1004,346.9103376865387,342.93425941467285
139,P4_l_1006,3600.0,689.5018446445465
140,P4_l_1007,39.34322690963745,11.947417259216309
142,P0_l_1024,11.382157325744627,11.058526039123535
143,P0_l_1025,30.50734281539917,121.8657932281494
144,P0_l_1027,3600.0,55.224154472351074
148,P0_m_1031,513.2453782558441,226.06054425239563
149,P0_l_1031,65.9341299533844,33.54690933227539
154,P0_l_1035,13.079986810684204,13.345503330230711
157,P0_l_1038,954.5876970291138,82.9345428943634
158,P0_l_1039,17.732311487197876,8.458478689193726
161,P0_l_1043,697.6733679771423,3600.0
167,P2_l_1012,21.03504729270935,39.91336750984192
172,P2_l_1015,5.099034070968628,7.723361492156982
175,P2_l_1018,106.08608436584473,68.84719014167786
176,P2_l_1019,7.693159103393555,6.6068220138549805
177,P2_l_1020,2.3544955253601074,15.799850940704346
179,P2_l_1022,32.06960678100586,6.635177135467529
181,P2_l_1025,390.7516644001007,109.19706320762634
182,P2_l_1026,601.0374226570129,86.0376513004303
183,P2_l_1027,1149.3604681491852,3600.0
186,P4_l_1016,3600.0,158.6145577430725
187,P4_l_1017,274.4202799797058,77.17770457267761
188,P2_l_1030,528.5457468032837,462.95645809173584
190,P2_l_1031,282.8891122341156,136.01688241958618
192,P4_m_1019,44.47378969192505,51.89463114738464
193,P4_l_1019,3600.0,733.4118504524231
195,P2_l_1034,393.07972860336304,225.62276220321652
196,P4_l_1021,3.46291732788086,30.3767683506012
197,P4_m_1022,8.09020447731018,8.913371562957764
198,P2_l_1035,3600.0,1041.9521610736847


==> data/time/Synthetic_SemmlA_Semml_real.csv <==
,name,time_SemmlA,time_Semml
2,P3_l_1000,979.933048248291,365.86286902427673
7,P3_l_1004,17.179028511047363,9.359022378921509
11,P2_l_1004,3600.0,44.46800971031189
13,P2_l_1006,283.193589925766,601.3932404518127
18,P3_l_1009,75.53388333320618,27.290266513824463
26,P3_l_1017,969.1644201278688,59.15374684333801
27,P3_l_1018,18.629069805145264,22.33227157592773
45,P0_l_1020,13.707867622375488,20.9596848487854
53,P1_l_1008,116.31826782226562,81.78098344802856
54,P1_l_1009,7.142343759536743,3.908457756042481
61,P1_l_1016,45.710795879364014,32.51877570152283
65,P3_l_1023,3600.0,638.7174565792084
70,P3_l_1030,3600.0,904.7414808273317
76,P3_m_1037,3600.0,84.77543258666992
92,P3_m_1055,20.698436498641968,15.906268835067747
100,P3_l_1063,3600.0,1008.8141808509828
104,P3_l_1069,1089.455981016159,3600.0
107,P1_l_1022,102.55445075035097,78.49450421333313
110,P1_l_1025,279.1145100593567,249.53367853164676
112,P1_m_1027,6.783515453338623,4.783405065536499
120,P3_l_1074,337.7455849647522,219.3126494884491
127,P3_l_1080,3600.0,768.0194301605225
139,P4_l_1006,3600.0,689.5018446445465
143,P0_l_1025,30.50734281539917,121.8657932281494
144,P0_l_1027,3600.0,55.224154472351074
148,P0_m_1031,513.2453782558441,226.06054425239563
149,P0_l_1031,65.9341299533844,33.54690933227539
154,P0_l_1035,13.079986810684204,13.345503330230711
157,P0_l_1038,954.5876970291138,82.9345428943634
158,P0_l_1039,17.732311487197876,8.458478689193726
161,P0_l_1043,697.6733679771423,3600.0
167,P2_l_1012,21.03504729270935,39.91336750984192
176,P2_l_1019,7.693159103393555,6.6068220138549805
181,P2_l_1025,390.7516644001007,109.19706320762634
182,P2_l_1026,601.0374226570129,86.0376513004303
186,P4_l_1016,3600.0,158.6145577430725
198,P2_l_1035,3600.0,1041.9521610736847


==> data/time/Synthetic_SemmlA_Semml_unreal.csv <==
,name,time_SemmlA,time_Semml
3,P3_l_1001,3600.0,216.2393164634705
4,P4_l_1000,14.372078657150269,18.210198402404785
8,P3_l_1005,3600.0,725.9219856262207
12,P3_l_1007,92.0491108894348,39.11093091964722
15,P2_m_1008,411.5866243839264,412.1305055618286
16,P2_l_1008,2.5567216873168945,3.847107410430908
30,P0_l_1002,3600.0,942.7603266239166
34,P0_l_1007,698.3464887142181,722.4907333850861
35,P0_l_1008,64.81045341491699,98.96490383148192
39,P0_l_1013,3600.0,498.4313826560974
42,P0_l_1017,112.42218661308289,20.348243713378903
43,P0_l_1018,1193.726760149002,3600.0
58,P1_l_1013,927.1587009429932,909.3236196041108
59,P1_l_1014,183.91932272911072,287.22457242012024
60,P1_l_1015,3600.0,769.9215257167816
68,P3_l_1026,36.07880878448486,8.50330638885498
69,P3_l_1028,3600.0,365.9621112346649
71,P3_m_1031,3.671069383621216,5.600605249404907
77,P3_l_1037,414.2653603553772,73.68368196487427
82,P3_l_1044,3600.0,1139.779393196106
83,P3_l_1046,604.5763847827911,1108.4052419662476
87,P3_l_1050,161.85919713974,75.55381894111633
89,P3_l_1052,3600.0,947.1810076236724
98,P3_l_1061,12.449907779693604,10.790647745132446
99,P3_l_1062,34.49345684051514,21.831414937973022
106,P1_l_1021,3600.0,535.0088796615601
116,P1_l_1030,24.827402114868164,18.34965181350708
118,P3_l_1072,21.709254026412964,40.046619176864624
122,P3_m_1076,121.14922285079956,102.53031015396118
124,P3_l_1077,210.4070053100586,74.09224820137024
131,P3_l_1085,93.19343543052672,366.1865906715393
133,P3_m_1087,26.56230425834656,49.3531641960144
135,P4_l_1002,668.998129606247,11.095802307128906
136,P4_l_1003,4.145670652389526,36.3475821018219
137,P4_m_1004,346.9103376865387,342.93425941467285
140,P4_l_1007,39.34322690963745,11.947417259216309
142,P0_l_1024,11.382157325744627,11.058526039123535
172,P2_l_1015,5.099034070968628,7.723361492156982
175,P2_l_1018,106.08608436584473,68.84719014167786
177,P2_l_1020,2.3544955253601074,15.799850940704346
179,P2_l_1022,32.06960678100586,6.635177135467529
183,P2_l_1027,1149.3604681491852,3600.0
187,P4_l_1017,274.4202799797058,77.17770457267761
188,P2_l_1030,528.5457468032837,462.95645809173584
190,P2_l_1031,282.8891122341156,136.01688241958618
192,P4_m_1019,44.47378969192505,51.89463114738464
193,P4_l_1019,3600.0,733.4118504524231
195,P2_l_1034,393.07972860336304,225.62276220321652
196,P4_l_1021,3.46291732788086,30.3767683506012
197,P4_m_1022,8.09020447731018,8.913371562957764


==> data/time/Synthetic_Strix_SemmlA_all.csv <==
,name,time_Strix,time_SemmlA
2,P3_l_1000,3600.0,979.933048248291
4,P4_l_1000,291.1926839351654,14.372078657150269
7,P3_l_1004,756.2380094528198,17.179028511047363
12,P3_l_1007,499.4227917194367,92.0491108894348
13,P2_l_1006,3600.0,283.193589925766
15,P2_m_1008,3600.0,411.5866243839264
16,P2_l_1008,1074.422188282013,2.5567216873168945
18,P3_l_1009,3600.0,75.53388333320618
26,P3_l_1017,3600.0,969.1644201278688
27,P3_l_1018,3600.0,18.629069805145264
34,P0_l_1007,3600.0,698.3464887142181
35,P0_l_1008,3600.0,64.81045341491699
42,P0_l_1017,3600.0,112.42218661308289
43,P0_l_1018,3600.0,1193.726760149002
45,P0_l_1020,3600.0,13.707867622375488
53,P1_l_1008,619.7456152439117,116.31826782226562
54,P1_l_1009,68.10383081436157,7.142343759536743
58,P1_l_1013,3600.0,927.1587009429932
59,P1_l_1014,3600.0,183.91932272911072
61,P1_l_1016,3600.0,45.710795879364014
68,P3_l_1026,226.52823734283447,36.07880878448486
71,P3_m_1031,16.338165044784546,3.671069383621216
77,P3_l_1037,3600.0,414.2653603553772
83,P3_l_1046,3600.0,604.5763847827911
87,P3_l_1050,1096.406242609024,161.85919713974
92,P3_m_1055,44.35140609741211,20.698436498641968
98,P3_l_1061,512.8136148452759,12.449907779693604
99,P3_l_1062,3600.0,34.49345684051514
104,P3_l_1069,3600.0,1089.455981016159
107,P1_l_1022,3600.0,102.55445075035097
110,P1_l_1025,777.7743775844574,279.1145100593567
112,P1_m_1027,216.1224904060364,6.783515453338623
116,P1_l_1030,3600.0,24.827402114868164
118,P3_l_1072,478.0618829727173,21.709254026412964
120,P3_l_1074,3600.0,337.7455849647522
122,P3_m_1076,670.9621481895447,121.14922285079956
124,P3_l_1077,3600.0,210.4070053100586
131,P3_l_1085,243.68650937080383,93.19343543052672
133,P3_m_1087,151.2989161014557,26.56230425834656
135,P4_l_1002,3600.0,668.998129606247
136,P4_l_1003,19.55314350128174,4.145670652389526
137,P4_m_1004,917.5499079227448,346.9103376865387
140,P4_l_1007,225.08990621566767,39.34322690963745
142,P0_l_1024,122.3106095790863,11.382157325744627
143,P0_l_1025,3600.0,30.50734281539917
148,P0_m_1031,3600.0,513.2453782558441
149,P0_l_1031,3600.0,65.9341299533844
154,P0_l_1035,3600.0,13.079986810684204
157,P0_l_1038,3600.0,954.5876970291138
158,P0_l_1039,3600.0,17.732311487197876
161,P0_l_1043,3600.0,697.6733679771423
167,P2_l_1012,621.054407119751,21.03504729270935
172,P2_l_1015,56.63617920875549,5.099034070968628
175,P2_l_1018,3600.0,106.08608436584473
176,P2_l_1019,86.33915591239929,7.693159103393555
177,P2_l_1020,22.48083877563477,2.3544955253601074
179,P2_l_1022,474.97328639030457,32.06960678100586
181,P2_l_1025,3600.0,390.7516644001007
182,P2_l_1026,3600.0,601.0374226570129
183,P2_l_1027,3600.0,1149.3604681491852
187,P4_l_1017,3600.0,274.4202799797058
188,P2_l_1030,3600.0,528.5457468032837
190,P2_l_1031,1168.1233682632446,282.8891122341156
192,P4_m_1019,295.09728145599365,44.47378969192505
195,P2_l_1034,3600.0,393.07972860336304
196,P4_l_1021,8.473933696746826,3.46291732788086
197,P4_m_1022,65.1882643699646,8.09020447731018


==> data/time/Synthetic_Strix_SemmlA_real.csv <==
,name,time_Strix,time_SemmlA
2,P3_l_1000,3600.0,979.933048248291
7,P3_l_1004,756.2380094528198,17.179028511047363
13,P2_l_1006,3600.0,283.193589925766
18,P3_l_1009,3600.0,75.53388333320618
26,P3_l_1017,3600.0,969.1644201278688
27,P3_l_1018,3600.0,18.629069805145264
45,P0_l_1020,3600.0,13.707867622375488
53,P1_l_1008,619.7456152439117,116.31826782226562
54,P1_l_1009,68.10383081436157,7.142343759536743
61,P1_l_1016,3600.0,45.710795879364014
92,P3_m_1055,44.35140609741211,20.698436498641968
104,P3_l_1069,3600.0,1089.455981016159
107,P1_l_1022,3600.0,102.55445075035097
110,P1_l_1025,777.7743775844574,279.1145100593567
112,P1_m_1027,216.1224904060364,6.783515453338623
120,P3_l_1074,3600.0,337.7455849647522
143,P0_l_1025,3600.0,30.50734281539917
148,P0_m_1031,3600.0,513.2453782558441
149,P0_l_1031,3600.0,65.9341299533844
154,P0_l_1035,3600.0,13.079986810684204
157,P0_l_1038,3600.0,954.5876970291138
158,P0_l_1039,3600.0,17.732311487197876
161,P0_l_1043,3600.0,697.6733679771423
167,P2_l_1012,621.054407119751,21.03504729270935
176,P2_l_1019,86.33915591239929,7.693159103393555
181,P2_l_1025,3600.0,390.7516644001007
182,P2_l_1026,3600.0,601.0374226570129


==> data/time/Synthetic_Strix_SemmlA_unreal.csv <==
,name,time_Strix,time_SemmlA
4,P4_l_1000,291.1926839351654,14.372078657150269
12,P3_l_1007,499.4227917194367,92.0491108894348
15,P2_m_1008,3600.0,411.5866243839264
16,P2_l_1008,1074.422188282013,2.5567216873168945
34,P0_l_1007,3600.0,698.3464887142181
35,P0_l_1008,3600.0,64.81045341491699
42,P0_l_1017,3600.0,112.42218661308289
43,P0_l_1018,3600.0,1193.726760149002
58,P1_l_1013,3600.0,927.1587009429932
59,P1_l_1014,3600.0,183.91932272911072
68,P3_l_1026,226.52823734283447,36.07880878448486
71,P3_m_1031,16.338165044784546,3.671069383621216
77,P3_l_1037,3600.0,414.2653603553772
83,P3_l_1046,3600.0,604.5763847827911
87,P3_l_1050,1096.406242609024,161.85919713974
98,P3_l_1061,512.8136148452759,12.449907779693604
99,P3_l_1062,3600.0,34.49345684051514
116,P1_l_1030,3600.0,24.827402114868164
118,P3_l_1072,478.0618829727173,21.709254026412964
122,P3_m_1076,670.9621481895447,121.14922285079956
124,P3_l_1077,3600.0,210.4070053100586
131,P3_l_1085,243.68650937080383,93.19343543052672
133,P3_m_1087,151.2989161014557,26.56230425834656
135,P4_l_1002,3600.0,668.998129606247
136,P4_l_1003,19.55314350128174,4.145670652389526
137,P4_m_1004,917.5499079227448,346.9103376865387
140,P4_l_1007,225.08990621566767,39.34322690963745
142,P0_l_1024,122.3106095790863,11.382157325744627
172,P2_l_1015,56.63617920875549,5.099034070968628
175,P2_l_1018,3600.0,106.08608436584473
177,P2_l_1020,22.48083877563477,2.3544955253601074
179,P2_l_1022,474.97328639030457,32.06960678100586
183,P2_l_1027,3600.0,1149.3604681491852
187,P4_l_1017,3600.0,274.4202799797058
188,P2_l_1030,3600.0,528.5457468032837
190,P2_l_1031,1168.1233682632446,282.8891122341156
192,P4_m_1019,295.09728145599365,44.47378969192505
195,P2_l_1034,3600.0,393.07972860336304
196,P4_l_1021,8.473933696746826,3.46291732788086
197,P4_m_1022,65.1882643699646,8.09020447731018


==> data/time/Synthetic_Strix_Semml_all.csv <==
,name,time_Strix,time_Semml
2,P3_l_1000,3600.0,365.86286902427673
3,P3_l_1001,3600.0,216.2393164634705
4,P4_l_1000,291.1926839351654,18.210198402404785
7,P3_l_1004,756.2380094528198,9.359022378921509
8,P3_l_1005,3600.0,725.9219856262207
11,P2_l_1004,3600.0,44.46800971031189
12,P3_l_1007,499.4227917194367,39.11093091964722
13,P2_l_1006,3600.0,601.3932404518127
15,P2_m_1008,3600.0,412.1305055618286
16,P2_l_1008,1074.422188282013,3.847107410430908
18,P3_l_1009,3600.0,27.290266513824463
26,P3_l_1017,3600.0,59.15374684333801
27,P3_l_1018,3600.0,22.33227157592773
30,P0_l_1002,3600.0,942.7603266239166
34,P0_l_1007,3600.0,722.4907333850861
35,P0_l_1008,3600.0,98.96490383148192
39,P0_l_1013,3600.0,498.4313826560974
42,P0_l_1017,3600.0,20.348243713378903
45,P0_l_1020,3600.0,20.9596848487854
53,P1_l_1008,619.7456152439117,81.78098344802856
54,P1_l_1009,68.10383081436157,3.908457756042481
58,P1_l_1013,3600.0,909.3236196041108
59,P1_l_1014,3600.0,287.22457242012024
60,P1_l_1015,3600.0,769.9215257167816
61,P1_l_1016,3600.0,32.51877570152283
65,P3_l_1023,3600.0,638.7174565792084
68,P3_l_1026,226.52823734283447,8.50330638885498
69,P3_l_1028,3600.0,365.9621112346649
70,P3_l_1030,3600.0,904.7414808273317
71,P3_m_1031,16.338165044784546,5.600605249404907
76,P3_m_1037,3600.0,84.77543258666992
77,P3_l_1037,3600.0,73.68368196487427
82,P3_l_1044,3600.0,1139.779393196106
83,P3_l_1046,3600.0,1108.4052419662476
87,P3_l_1050,1096.406242609024,75.55381894111633
89,P3_l_1052,3600.0,947.1810076236724
92,P3_m_1055,44.35140609741211,15.906268835067747
98,P3_l_1061,512.8136148452759,10.790647745132446
99,P3_l_1062,3600.0,21.831414937973022
100,P3_l_1063,3600.0,1008.8141808509828
106,P1_l_1021,3600.0,535.0088796615601
107,P1_l_1022,3600.0,78.49450421333313
110,P1_l_1025,777.7743775844574,249.53367853164676
112,P1_m_1027,216.1224904060364,4.783405065536499
116,P1_l_1030,3600.0,18.34965181350708
118,P3_l_1072,478.0618829727173,40.046619176864624
120,P3_l_1074,3600.0,219.3126494884491
122,P3_m_1076,670.9621481895447,102.53031015396118
124,P3_l_1077,3600.0,74.09224820137024
127,P3_l_1080,3600.0,768.0194301605225
131,P3_l_1085,243.68650937080383,366.1865906715393
133,P3_m_1087,151.2989161014557,49.3531641960144
135,P4_l_1002,3600.0,11.095802307128906
136,P4_l_1003,19.55314350128174,36.3475821018219
137,P4_m_1004,917.5499079227448,342.93425941467285
139,P4_l_1006,3600.0,689.5018446445465
140,P4_l_1007,225.08990621566767,11.947417259216309
142,P0_l_1024,122.3106095790863,11.058526039123535
143,P0_l_1025,3600.0,121.8657932281494
144,P0_l_1027,3600.0,55.224154472351074
148,P0_m_1031,3600.0,226.06054425239563
149,P0_l_1031,3600.0,33.54690933227539
154,P0_l_1035,3600.0,13.345503330230711
157,P0_l_1038,3600.0,82.9345428943634
158,P0_l_1039,3600.0,8.458478689193726
167,P2_l_1012,621.054407119751,39.91336750984192
172,P2_l_1015,56.63617920875549,7.723361492156982
175,P2_l_1018,3600.0,68.84719014167786
176,P2_l_1019,86.33915591239929,6.6068220138549805
177,P2_l_1020,22.48083877563477,15.799850940704346
179,P2_l_1022,474.97328639030457,6.635177135467529
181,P2_l_1025,3600.0,109.19706320762634
182,P2_l_1026,3600.0,86.0376513004303
186,P4_l_1016,3600.0,158.6145577430725
187,P4_l_1017,3600.0,77.17770457267761
188,P2_l_1030,3600.0,462.95645809173584
190,P2_l_1031,1168.1233682632446,136.01688241958618
192,P4_m_1019,295.09728145599365,51.89463114738464
193,P4_l_1019,3600.0,733.4118504524231
195,P2_l_1034,3600.0,225.62276220321652
196,P4_l_1021,8.473933696746826,30.3767683506012
197,P4_m_1022,65.1882643699646,8.913371562957764
198,P2_l_1035,3600.0,1041.9521610736847


==> data/time/Synthetic_Strix_Semml_real.csv <==
,name,time_Strix,time_Semml
2,P3_l_1000,3600.0,365.86286902427673
7,P3_l_1004,756.2380094528198,9.359022378921509
11,P2_l_1004,3600.0,44.46800971031189
13,P2_l_1006,3600.0,601.3932404518127
18,P3_l_1009,3600.0,27.290266513824463
26,P3_l_1017,3600.0,59.15374684333801
27,P3_l_1018,3600.0,22.33227157592773
45,P0_l_1020,3600.0,20.9596848487854
53,P1_l_1008,619.7456152439117,81.78098344802856
54,P1_l_1009,68.10383081436157,3.908457756042481
61,P1_l_1016,3600.0,32.51877570152283
65,P3_l_1023,3600.0,638.7174565792084
70,P3_l_1030,3600.0,904.7414808273317
76,P3_m_1037,3600.0,84.77543258666992
92,P3_m_1055,44.35140609741211,15.906268835067747
100,P3_l_1063,3600.0,1008.8141808509828
107,P1_l_1022,3600.0,78.49450421333313
110,P1_l_1025,777.7743775844574,249.53367853164676
112,P1_m_1027,216.1224904060364,4.783405065536499
120,P3_l_1074,3600.0,219.3126494884491
127,P3_l_1080,3600.0,768.0194301605225
139,P4_l_1006,3600.0,689.5018446445465
143,P0_l_1025,3600.0,121.8657932281494
144,P0_l_1027,3600.0,55.224154472351074
148,P0_m_1031,3600.0,226.06054425239563
149,P0_l_1031,3600.0,33.54690933227539
154,P0_l_1035,3600.0,13.345503330230711
157,P0_l_1038,3600.0,82.9345428943634
158,P0_l_1039,3600.0,8.458478689193726
167,P2_l_1012,621.054407119751,39.91336750984192
176,P2_l_1019,86.33915591239929,6.6068220138549805
181,P2_l_1025,3600.0,109.19706320762634
182,P2_l_1026,3600.0,86.0376513004303
186,P4_l_1016,3600.0,158.6145577430725
198,P2_l_1035,3600.0,1041.9521610736847


==> data/time/Synthetic_Strix_Semml_unreal.csv <==
,name,time_Strix,time_Semml
3,P3_l_1001,3600.0,216.2393164634705
4,P4_l_1000,291.1926839351654,18.210198402404785
8,P3_l_1005,3600.0,725.9219856262207
12,P3_l_1007,499.4227917194367,39.11093091964722
15,P2_m_1008,3600.0,412.1305055618286
16,P2_l_1008,1074.422188282013,3.847107410430908
30,P0_l_1002,3600.0,942.7603266239166
34,P0_l_1007,3600.0,722.4907333850861
35,P0_l_1008,3600.0,98.96490383148192
39,P0_l_1013,3600.0,498.4313826560974
42,P0_l_1017,3600.0,20.348243713378903
58,P1_l_1013,3600.0,909.3236196041108
59,P1_l_1014,3600.0,287.22457242012024
60,P1_l_1015,3600.0,769.9215257167816
68,P3_l_1026,226.52823734283447,8.50330638885498
69,P3_l_1028,3600.0,365.9621112346649
71,P3_m_1031,16.338165044784546,5.600605249404907
77,P3_l_1037,3600.0,73.68368196487427
82,P3_l_1044,3600.0,1139.779393196106
83,P3_l_1046,3600.0,1108.4052419662476
87,P3_l_1050,1096.406242609024,75.55381894111633
89,P3_l_1052,3600.0,947.1810076236724
98,P3_l_1061,512.8136148452759,10.790647745132446
99,P3_l_1062,3600.0,21.831414937973022
106,P1_l_1021,3600.0,535.0088796615601
116,P1_l_1030,3600.0,18.34965181350708
118,P3_l_1072,478.0618829727173,40.046619176864624
122,P3_m_1076,670.9621481895447,102.53031015396118
124,P3_l_1077,3600.0,74.09224820137024
131,P3_l_1085,243.68650937080383,366.1865906715393
133,P3_m_1087,151.2989161014557,49.3531641960144
135,P4_l_1002,3600.0,11.095802307128906
136,P4_l_1003,19.55314350128174,36.3475821018219
137,P4_m_1004,917.5499079227448,342.93425941467285
140,P4_l_1007,225.08990621566767,11.947417259216309
142,P0_l_1024,122.3106095790863,11.058526039123535
172,P2_l_1015,56.63617920875549,7.723361492156982
175,P2_l_1018,3600.0,68.84719014167786
177,P2_l_1020,22.48083877563477,15.799850940704346
179,P2_l_1022,474.97328639030457,6.635177135467529
187,P4_l_1017,3600.0,77.17770457267761
188,P2_l_1030,3600.0,462.95645809173584
190,P2_l_1031,1168.1233682632446,136.01688241958618
192,P4_m_1019,295.09728145599365,51.89463114738464
193,P4_l_1019,3600.0,733.4118504524231
195,P2_l_1034,3600.0,225.62276220321652
196,P4_l_1021,8.473933696746826,30.3767683506012
197,P4_m_1022,65.1882643699646,8.913371562957764


==> data_appendix/results_together.csv <==
player_stateClass_model,train_small,train_large,train_total,val_small,val_large,val_total,test_small,test_large,test_total,total
1_0_GB,0.8169966161675248,0.8174928482630228,0.8174697250864258,0.7962962962962963,0.8690846980502355,0.8662177588126624,0.9047282266039316,0.8048307356855603,0.8071498627195829,0.8221023456254652
1_0_RF,0.8359865044814322,0.8734059493349767,0.8716622966382668,0.8518518518518519,0.9155238457808539,0.9130159773110026,0.9195512942188585,0.8295628278089988,0.8316519161663017,0.8679530789511695
1_0_MLP,0.85432062121958,0.8836249408039987,0.8822594326819887,0.8888888888888888,0.8504479433055507,0.8519620286895772,0.8618966337008087,0.7512984020973053,0.75386594755284,0.8464324262133618
1_0_SVM_linear,0.8410851800099008,0.8393540669269114,0.8394347324741228,0.8148148148148148,0.8742836454256366,0.871941328246217,0.8829082398948916,0.7750103735340417,0.777515229827132,0.8290722785891492
1_0_SVM_rbf,0.8341876221135736,0.8454475554585874,0.8449228706798941,0.8331481481481482,0.8792433649441993,0.8774277984183155,0.9402554849892266,0.765164697658939,0.769229442174272,0.8311937366097775
1_1_GB,0.9092474728105534,0.9303257169996348,0.9285585545590241,0.8864538489154595,0.9442915042473884,0.9368801464033473,0.9379529794326832,0.9262361495793499,0.9273507743898595,0.9297328846633472
1_1_RF,0.9173850319820338,0.9389244788323876,0.9371186499823171,0.8901636011751317,0.9453833073667661,0.9383074153673355,0.9585017356083048,0.9340127210728961,0.9363423668497639,0.9371737581155299
1_1_MLP,0.8910948873979332,0.9161323809258599,0.9140332820743292,0.8804499580602245,0.9257554312785197,0.91994995606713,0.936802601473283,0.8915317207466442,0.8958383503967435,0.9116336091376067
1_1_SVM_linear,0.8814846116543399,0.9109959565248092,0.9085217779471638,0.8578337659056495,0.923860862827044,0.9154001041763127,0.9160284943304257,0.8795040708731777,0.8829786479631084,0.90491281099576
1_1_SVM_rbf,0.8817554676309461,0.9119269594331628,0.9093974353128524,0.8626236145120764,0.9185267113811639,0.9113632492195471,0.918797538973284,0.8819822850989737,0.8854845289556464,0.905266361156765
2_0_GB,0.8119405415892824,0.7988720386293063,0.7990852627557108,0.8083071074020194,0.801285778280268,0.8014307174002532,0.8486008487120941,0.8365605895457289,0.8367885231825086,0.8078117417655467
2_0_RF,0.7790781959232106,0.8140485014112664,0.8134779301024775,0.7586697949866105,0.8228548997140788,0.8215299464988065,0.8021262353571426,0.8173428347660346,0.8170547699665346,0.8156002452256853
2_0_MLP,0.7919280378688691,0.8023738077877194,0.8022033758589522,0.7562406645221739,0.7725768787484986,0.7722396553435287,0.7844532086969045,0.8581962677752873,0.8568002410444048,0.8093244923128886
2_0_SVM_linear,0.7812261126912737,0.7821373063220509,0.7821224393960914,0.762405672872003,0.8036994625733512,0.8028470476763453,0.7771338437604048,0.805752195793497,0.8052104229821802,0.7906551253130243
2_0_SVM_rbf,0.7789999997508701,0.779950036269765,0.7799345355879032,0.7658870040478793,0.797459539100788,0.7968077970492596,0.7750548831730321,0.8347095070075133,0.8335801878480633,0.794588818386942
2_1_GB,0.788645070953982,0.8371044060726648,0.8348306261433186,0.8533472706469305,0.7386922084331453,0.7442338697734783,0.799247560349551,0.7466212114864568,0.7488789654412841,0.7992684435564901
2_1_RF,0.8423891868223082,0.8717176838814777,0.87034154968963,0.8290704850012941,0.7747508042640517,0.7773762554996851,0.7642071589140894,0.7890250413540036,0.7879603147780649,0.8352450674742844
2_1_MLP,0.8078540527891108,0.8405267732223971,0.8389937233822291,0.8226015396291688,0.7334958748167205,0.7378026486159889,0.8059666629213245,0.7438774887217182,0.7465412129136777,0.8001245169623684
2_1_SVM_linear,0.796475802924901,0.796326630094374,0.7963336294926783,0.8645950165740175,0.7562712035513145,0.7615068545140785,0.764207158914069,0.7686332278753546,0.7684433424868075,0.7838984983986103
2_1_SVM_rbf,0.7834122836071556,0.796267304455111,0.7956641288580082,0.8342719626304642,0.7423042177471135,0.7467493254164754,0.7830658995625632,0.7494637279808196,0.7509053145133916,0.776858777182556
1_0_random,0.5115217816179902,0.48455483338075345,0.48581142583422054,0.602320205544929,0.47763155740160645,0.4825427076567045,0.44580763497170967,0.5049086514916522,0.5035366173805892,0.48966381847729784
1_1_random,0.5187331987697298,0.5057551145238975,0.5068431739858045,0.5124797970375646,0.5006523281734336,0.5021679083545157,0.5019346521817057,0.5191524541090229,0.5175145205168432,0.5080478834510769
2_0_random,0.5164859414458775,0.49796417410616167,0.4982663730399318,0.531570245622216,0.5082343559044075,0.5087160714401869,0.5006432723334625,0.49691928392803175,0.49698978259494975,0.49971167897356217
2_1_random,0.506529400171987,0.5250086491124206,0.5241415768497235,0.5097261286843672,0.49082470145024576,0.49173827043322826,0.5277893879508918,0.4966941823596123,0.4980282160692759,0.5125324573982124
1_0_E_R_U_S_flat_S_O_F_Z_strixscore,0.631182526255271,0.6310762732086825,0.631081224335348,0.7407407407407407,0.665400955425474,0.6683683867945653,0.5650981132075771,0.6154699656485555,0.6143005796742358,0.6324526500895786
1_1_E_R_U_S_flat_S_O_F_Z_strixscore,0.7827832942320019,0.8025125289323185,0.8008584650439017,0.766338611842518,0.8160065633456385,0.8096420770977513,0.8602365024314054,0.7335570405864922,0.7456080879194171,0.7920271226654431
2_0_E_R_U_S_flat_S_O_F_Z_strixscore,0.5221728225854971,0.5668327640260838,0.5661040977796054,0.5772132175205218,0.5314673914691392,0.5324117083720938,0.5087436201805982,0.6311264629109056,0.6288096384939621,0.5744021236435329
2_1_E_R_U_S_flat_S_O_F_Z_strixscore,0.38083639486132864,0.5096618134824833,0.5036171442658502,0.3534646513728057,0.4959266940562278,0.4890410286598624,0.47660246137875995,0.5961002435328366,0.5909735988751703,0.5221664837298711

